Concept-Guided Prompting Strategies Increase Diversity in LLM-Generated Recipe Populations

Novelty in solution generation supports automated discovery, but LLM outputs can remain repetitive. To address this, we propose a simple concept-guided prompting method that generates thematic concepts before responses within each of these concepts. To demonstrate, we generated 1,000 recipes for a recipe book task and compared the results against a human-authored corpus. Two naive prompting strategies were compared as baselines. Concept-guided prompting outperformed both baselines in all cases and reached semantic coverage of 47.0% versus 35.1% and 13.1% in respective prior-title and nonce prompt strategies. These findings suggest broader population exploration and diversity, but remain contained to this specific task. Further work is needed to determine the quality of solutions and generalizability.

==> figures/tikz/data/results_coverage_hierarchical.dat <==
x y
0.36997628598061871 0.13020743946316912
0.22511861509036729 0.048679072237312389
0.32446871670587774 0.13839858299948182
0.28840344110825566 0.00010265090517427862
0.3834101889690163 0.082416362805078289
0.3433291371561048 0.15968948810264791
0.147766167981049 0.14467529506175431
0.28871416296365821 0.17629154569098254
0.35161042073250204 0.052332463324970935
0.25532814477588267 0.099475181928935313
-0.20185589316486918 0.15462576293495375
0.087149589486176474 -0.063518441706004389
-0.067741206140533611 0.064230658207657387
0.32968423464704405 0.15763384812968656
0.16280558239846404 -0.037481545894884699
0.27377606074938771 0.23774431504460722
0.32895851473755588 0.037652070023900558
0.35889897576878199 0.15045885144295562
0.19723649027997356 0.11562309155185638
0.035592891516257226 0.24511893363153822
0.18389161449982594 -0.059696537538571945
0.2408635006194807 0.11436237152953938
0.16699542890781274 0.20730503613678802


==> figures/tikz/data/results_coverage_human.dat <==
x y
0.19907924289527246 0.098282902108479189
-0.3143266740084163 0.17492983243233429
0.0052922066190391444 0.24122090621785297
0.14293788147153805 -0.11367453891771798
-0.13107727514168396 0.11413313447189423
0.32057739743149644 -0.020744075886869998
0.062108483682549238 0.10801135121868449
0.04079814796861541 -0.039652432308468766
0.31678910160998697 0.13653910630594129
0.12043573486557284 0.22724968678447904
0.20823699950678098 -0.027642899287525408
0.12115659675229025 0.024870340678752857
0.21446134158741895 0.20314886399193807
0.28696692074359514 0.060218404415297688
0.27884098185072259 -0.078814855302606623
0.12258024783528745 0.15663614256591279
0.036887705468530659 0.16863594689991629
0.24061700435296232 0.14500282314338769
0.18260155497344202 0.029665022786124175
0.12497742008057733 -0.036553706699856595
0.14081161399854408 0.086332874294007697
0.062075004895054652 0.22136354155712668
0.24097716653991774 0.026936095785091485
0.17262234622291894 0.1712732900379263


==> figures/tikz/data/results_coverage_nonce.dat <==
x y
-0.34316056885258361 0.10862041523079329
0.017384121511057449 0.040113615601952028
-0.22224404987799717 -0.45242071202557205
0.015205816191822043 0.032773445669807777
-0.24967942621758321 0.022002190168747358
-0.24518290818294558 -0.42383047895487863
-0.47372090387983701 0.36603744772372832
0.25376849062122825 0.040570558818792984
0.14484452859902971 0.14932111639561707
-0.48490029811713309 0.36971204727830131
-0.01056843229222473 -0.35052715421918007
-0.34207504017149643 0.10896218030470368
0.15396573246444745 0.15396942953905363
-0.31082609953408602 0.3609975997027372
0.15249833256659376 0.11689341571091459
0.027872478282307069 0.029257240323524922
-0.3726187964838884 0.27141164160103737
0.14727858232566854 0.084962829414451616
-0.33788786965610734 0.09871112024190537
0.14075350341038925 0.033326811471772209
0.24202456841235429 0.12622408593070009


==> figures/tikz/data/results_coverage_prior_titles.dat <==
x y
0.01519989190515756 -0.17077999471870381
0.038233826181542675 0.16993411068277472
0.05509284854927933 0.06087330835549673
0.15273505759812875 0.014627017902624722
0.32007638488324536 0.015758117721711234
0.11887215248180159 0.057440743781561311
0.1972988960713635 -0.043778559906757879
0.24870494394932252 -0.057662933380398775
0.075411892439956274 -0.36874431134133856
0.056166239488476273 -0.12883980156976918
0.031222178487389451 -0.14035070411282718
0.016291767940829042 0.04460218176904171
0.039305356087345485 -0.22061398751945713
0.0903803617448415 -0.2383567006118055
-0.30588264244936891 0.15241943136524652
-0.012914838243496827 0.092216978177690714
0.18977864415115162 -0.059575281644547042
-0.23355363688142511 0.14281101420038922
0.09307694563341494 0.01857126325905813
0.19722864541639737 -0.0073405780905751979
-0.16574550240125988 -0.2565862403751058
-0.10001802912276264 0.077825999333228646


==> figures/tikz/data/results_generated_to_human_kde_hierarchical.dat <==
x y
0 1.2468137112809179e-42
0.001 1.7066891866177591e-42
0.002 3.417444073320717e-42
0.0030000000000000001 7.6050088840779155e-42
0.0040000000000000001 1.7246904006694282e-41
0.0050000000000000001 3.9136781249158215e-41
0.0060000000000000001 8.8551492123597306e-41
0.0070000000000000001 1.9964399320804887e-40
0.0080000000000000002 4.4844823911865376e-40
0.0090000000000000011 1.0035846634633083e-39
0.01 2.237584477730962e-39
0.010999999999999999 4.9703646264131377e-39
0.012 1.0999688441075664e-38
0.013000000000000001 2.4252462343891167e-38
0.014 5.3273915689734117e-38
0.014999999999999999 1.1658877298540495e-37
0.016 2.5420388539207419e-37
0.017000000000000001 5.5219311125346969e-37
0.018000000000000002 1.1950419197371181e-36
0.019 2.5766691514882134e-36
0.02 5.534999002363801e-36
0.021000000000000001 1.1845675034034552e-35
0.021999999999999999 2.5257215403043895e-35
0.023 5.3653062462552277e-35
0.024 1.1354995498380602e-34
0.025000000000000001 2.3942132337603753e-34
0.026000000000000002 5.0294686572973432e-34
0.027 1.0526035048911491e-33
0.028000000000000001 2.1947797897846716e-33
0.029000000000000001 4.559324847581297e-33
0.029999999999999999 9.4361225390389539e-33
0.031 1.9456739667263234e-32
0.032000000000000001 3.9969621249317232e-32
0.033000000000000002 8.1803799468923272e-32
0.034000000000000002 1.6680167383104782e-31
0.035000000000000003 3.3885260504947358e-31
0.036000000000000004 6.8581149103034386e-31
0.036999999999999998 1.3828726903714549e-30
0.037999999999999999 2.778069877252916e-30
0.039 5.5601647887659059e-30
0.040000000000000001 1.1087042255578628e-29
0.041000000000000002 2.2025576979729961e-29
0.042000000000000003 4.3593571063435445e-29
0.043000000000000003 8.5960942951085476e-29
0.043999999999999997 1.6887426689719534e-28
0.044999999999999998 3.3052885152869266e-28
0.045999999999999999 6.445236754987559e-28
0.047 1.2521374033989604e-27
0.048000000000000001 2.4235318234874864e-27
0.049000000000000002 4.6733585276388901e-27
0.050000000000000003 8.9782794833500676e-27
0.051000000000000004 1.7184654255919395e-26
0.052000000000000005 3.2769676004285711e-26
0.052999999999999999 6.2256855087454443e-26
0.053999999999999999 1.1783814684743013e-25
0.055 2.2221242403256818e-25
0.056000000000000001 4.1747886114624647e-25
0.057000000000000002 7.8141973749983218e-25
0.058000000000000003 1.4571961337166966e-24
0.059000000000000004 2.7072939008147378e-24
0.059999999999999998 5.0111404442641417e-24
0.060999999999999999 9.2410545571535359e-24
0.062 1.6978147360453792e-23
0.063 3.1077271606768625e-23
0.064000000000000001 5.6673404735399864e-23
0.065000000000000002 1.0296735991864302e-22
0.066000000000000003 1.8638189373839784e-22
0.067000000000000004 3.3611798323894007e-22
0.068000000000000005 6.0389812645005402e-22
0.069000000000000006 1.080984677345599e-21
0.070000000000000007 1.9277882779017808e-21
0.071000000000000008 3.4251775849812159e-21
0.072000000000000008 6.063045568620932e-21
0.072999999999999995 1.069258159655609e-20
0.073999999999999996 1.8787039004386972e-20
0.074999999999999997 3.2886537163489984e-20
0.075999999999999998 5.7353777018294808e-20
0.076999999999999999 9.9652911703921168e-20
0.078 1.7250515511615753e-19
0.079000000000000001 2.9750776469033454e-19
0.080000000000000002 5.1118570393212796e-19
0.081000000000000003 8.7507099556030697e-19
0.082000000000000003 1.4924235793910814e-18
0.083000000000000004 2.5358593791757698e-18
0.084000000000000005 4.2928183762166385e-18
0.085000000000000006 7.2400935146146234e-18
0.086000000000000007 1.2165506169467029e-17
0.087000000000000008 2.0365757634281356e-17
0.087999999999999995 3.3966857874529093e-17
0.088999999999999996 5.6440990748001231e-17
0.089999999999999997 9.3436889547757174e-17
0.090999999999999998 1.5410851847924378e-16
0.091999999999999998 2.5323252634999725e-16
0.092999999999999999 4.1456911275627065e-16
0.094 6.7617491124599762e-16
0.095000000000000001 1.0987676526288947e-15
0.096000000000000002 1.7788422178020481e-15
0.097000000000000003 2.8691535452446883e-15
0.098000000000000004 4.6105740791624659e-15
0.099000000000000005 7.3814405016478265e-15
0.10000000000000001 1.1773679354610733e-14
0.10100000000000001 1.8709763784389097e-14
0.10200000000000001 2.962166633303835e-14
0.10300000000000001 4.672354767276277e-14
0.10400000000000001 7.342557334469125e-14
0.105 1.149593133103648e-13
0.106 1.7931900743949117e-13
0.107 2.7867237395099829e-13
0.108 4.3146643050575453e-13
0.109 6.6555766788884633e-13
0.11 1.0228455038592362e-12
0.111 1.5661023734802119e-12
0.112 2.388999755944436e-12
0.113 3.6307639074121066e-12
0.114 5.4975091476570622e-12
0.115 8.2931603649687072e-12
0.11600000000000001 1.2464085717178538e-11
0.11700000000000001 1.866324535552896e-11
0.11800000000000001 2.7841997995167331e-11
0.11900000000000001 4.1380930128140743e-11
0.12 6.1275497502649288e-11
0.121 9.0398313174340536e-11
0.122 1.3286813258445985e-10
0.123 1.9456669730123044e-10
0.124 2.8385954858043296e-10
0.125 4.125969318418847e-10
0.126 5.9749755663151814e-10
0.127 8.6205326532273641e-10
0.128 1.2391391528787389e-09
0.129 1.7745745924309281e-09
0.13 2.5319599934324544e-09
0.13100000000000001 3.5992169678605832e-09
0.13200000000000001 5.0973920938087584e-09
0.13300000000000001 7.1924542167160993e-09
0.13400000000000001 1.0111031403103261e-08
0.13500000000000001 1.4161307307149389e-08
0.13600000000000001 1.9760640986518205e-08
0.13700000000000001 2.7471904630130145e-08
0.13800000000000001 3.8051068342846561e-08
0.13900000000000001 5.2509220946342009e-08
0.14000000000000001 7.2193024463103284e-08
0.14100000000000001 9.8888584209609453e-08
0.14200000000000002 1.3495490565779205e-07
0.14300000000000002 1.834945352927195e-07
0.14400000000000002 2.4857067932763667e-07
0.14499999999999999 3.3548209604924016e-07
0.14599999999999999 4.5110939919999058e-07
0.14699999999999999 6.0434912363613845e-07
0.14799999999999999 8.0665501883348151e-07
0.14899999999999999 1.0727095720066038e-06
0.14999999999999999 1.4212527316945478e-06
0.151 1.8760992013314892e-06
0.152 2.4673804782445956e-06
0.153 3.233052980130126e-06
0.154 4.2207190517683765e-06
0.155 5.4898132668459394e-06
0.156 7.1142120781901779e-06
0.157 9.1853303209483007e-06
0.158 1.1815773079709848e-05
0.159 1.5143615676117487e-05
0.16 1.9337387640358819e-05
0.161 2.4601838057786335e-05
0.16200000000000001 3.1184559129894353e-05
0.16300000000000001 3.9383541600990387e-05
0.16400000000000001 4.9555729276694794e-05
0.16500000000000001 6.2126629565482314e-05
0.16600000000000001 7.7601022166532733e-05
0.16700000000000001 9.6574788077538653e-05
0.16800000000000001 0.00011974785542266372
0.16900000000000001 0.00014793822670528621
0.17000000000000001 0.00018209701360078225
0.17100000000000001 0.00022332436012361244
0.17200000000000001 0.0002728860829561835
0.17300000000000001 0.00033223079921520062
0.17400000000000002 0.00040300724757992427
0.17500000000000002 0.00048708143951116644
0.17599999999999999 0.00058655320465330306
0.17699999999999999 0.00070377162027191397
0.17799999999999999 0.00084134874102050311
0.17899999999999999 0.0010021709751752107
0.17999999999999999 0.0011894073898594247
0.18099999999999999 0.0014065141741914152
0.182 0.0016572344494929358
0.183 0.0019455925936260226
0.184 0.0022758822461395839
0.185 0.0026526471860332784
0.186 0.0030806543280893191
0.187 0.0035648581698705844
0.188 0.0041103561418870671
0.189 0.0047223344694019903
0.19 0.0054060043460475073
0.191 0.0061665284456830817
0.192 0.007008938057127362
0.193 0.007938041412318228
0.19400000000000001 0.0089583240862895919
0.19500000000000001 0.010073842669691135
0.19600000000000001 0.011288113242517921
0.19700000000000001 0.012603996501059235
0.19800000000000001 0.01402358169755428
0.19900000000000001 0.015548071831683247
0.20000000000000001 0.017177672772537518
0.20100000000000001 0.018911489176959298
0.20200000000000001 0.020747430193634141
0.20300000000000001 0.022682127991747156
0.20400000000000001 0.024710872119751474
0.20500000000000002 0.026827562577423192
0.20600000000000002 0.029024684269077367
0.20700000000000002 0.03129330519678411
0.20800000000000002 0.033623100352082172
0.20899999999999999 0.036002402778848509
0.20999999999999999 0.038418282717862733
0.21099999999999999 0.040856655117644684
0.21199999999999999 0.043302415121768661
0.21299999999999999 0.04573960043801837
0.214 0.048151578779380574
0.215 0.050521257862254282
0.216 0.052831314775233167
0.217 0.055064440914049495
0.218 0.057203598135419205
0.219 0.059232281333450966
0.22 0.061134782303351544
0.221 0.062896449541581911
0.222 0.064503938548943721
0.223 0.06594544725881786
0.224 0.067210931408196659
0.22500000000000001 0.068292295001188122
0.22600000000000001 0.069183551476103833
0.22700000000000001 0.069880951766894087
0.22800000000000001 0.070383076132918887
0.22900000000000001 0.070690887400205224
0.23000000000000001 0.070807744092458644
0.23100000000000001 0.07073937280954426
0.23200000000000001 0.070493800112345642
0.23300000000000001 0.070081245073034426
0.23400000000000001 0.069513974526480893
0.23500000000000001 0.068806123890505
0.23600000000000002 0.06797348719021569
0.23700000000000002 0.067033280607194254
0.23800000000000002 0.066003884462510265
0.23900000000000002 0.064904569020947087
0.23999999999999999 0.063755209862574519
0.24099999999999999 0.062575998800008664
0.24199999999999999 0.061387156421225733
0.24299999999999999 0.060208652307287613
0.24399999999999999 0.059059938813020137
0.245 0.057959704010244709
0.246 0.056925648983565086
0.247 0.055974294145990353
0.248 0.055120818615823193
0.249 0.054378935978985285
0.25 0.053760808965645585
0.251 0.053277004711475333
0.252 0.052936491368214822
0.253 0.052746675892814038
0.254 0.052713481897499553
0.255 0.052841465503819948
0.25600000000000001 0.053133966231666115
0.25700000000000001 0.053593289089330975
0.25800000000000001 0.054220913232652185
0.25900000000000001 0.055017721849444978
0.26000000000000001 0.055984247318121419
0.26100000000000001 0.057120925203488833
0.26200000000000001 0.058428350303184107
0.26300000000000001 0.05990752775750615
0.26400000000000001 0.061560112193086235
0.26500000000000001 0.063388627992992039
0.26600000000000001 0.065396664074796371
0.26700000000000002 0.067589037012068517
0.26800000000000002 0.069971916947570392
0.26900000000000002 0.072552911507777457
0.27000000000000002 0.075341103823539243
0.27100000000000002 0.078347041772142398
0.27200000000000002 0.081582676659560205
0.27300000000000002 0.085061250733046184
0.27400000000000002 0.088797134125920135
0.27500000000000002 0.092805613059262035
0.27600000000000002 0.09710263232947397
0.27700000000000002 0.101704496266628
0.27800000000000002 0.10662753342762515
0.27900000000000003 0.11188773126384395
0.28000000000000003 0.11750034785122529
0.28100000000000003 0.12347950847111357
0.28200000000000003 0.12983779536609308
0.28300000000000003 0.13658583935422755
0.28400000000000003 0.14373192215978031
0.28500000000000003 0.15128159830550339
0.28600000000000003 0.15923734521213886
0.28700000000000003 0.16759824977033516
0.28800000000000003 0.17635973909788194
0.28899999999999998 0.18551336248353653
0.28999999999999998 0.19504663066294947
0.29099999999999998 0.20494291758968763
0.29199999999999998 0.21518142877425545
0.29299999999999998 0.22573723908643467
0.29399999999999998 0.23658140167219835
0.29499999999999998 0.24768112834723785
0.29599999999999999 0.25900004051619774
0.29699999999999999 0.27049848835147089
0.29799999999999999 0.28213393466925812
0.29899999999999999 0.29386139868469047
0.29999999999999999 0.30563395363326551
0.30099999999999999 0.31740327113361461
0.30199999999999999 0.32912020415748278
0.30299999999999999 0.34073539958728877
0.30399999999999999 0.35219993059970384
0.30499999999999999 0.36346593853462589
0.30599999999999999 0.37448727351060185
0.307 0.38522012284628859
0.308 0.39562361635657339
0.309 0.40566039782183744
0.31 0.4152971523858337
0.311 0.42450508032332546
0.312 0.43326030852889186
0.313 0.44154423220305788
0.314 0.44934378053432883
0.315 0.4566516016724344
0.316 0.46346616392878104
0.317 0.46979177188829396
0.318 0.47563849793022006
0.31900000000000001 0.48102203148704215
0.32000000000000001 0.485963450169978
0.32100000000000001 0.49048891860423749
0.32200000000000001 0.49462932239461233
0.32300000000000001 0.49841984603126999
0.32400000000000001 0.50189950469949041
0.32500000000000001 0.50511064083401525
0.32600000000000001 0.50809839682452773
0.32700000000000001 0.51091017550879247
0.32800000000000001 0.51359509996997466
0.32900000000000001 0.51620348368230795
0.33000000000000002 0.51878632123480062
0.33100000000000002 0.52139480872892063
0.33200000000000002 0.52407990152873118
0.33300000000000002 0.52689191538780122
0.33400000000000002 0.52988017514410035
0.33500000000000002 0.5330927132281208
0.33600000000000002 0.53657601824333712
0.33700000000000002 0.54037483192810742
0.33800000000000002 0.54453199097142535
0.33900000000000002 0.54908830850637325
0.34000000000000002 0.55408248871402377
0.34100000000000003 0.55955106689764478
0.34200000000000003 0.56552836668147433
0.34300000000000003 0.57204646568517603
0.34400000000000003 0.57913516114324448
0.34500000000000003 0.5868219274794042
0.34600000000000003 0.59513185879234198
0.34700000000000003 0.60408759052564343
0.34800000000000003 0.61370919622868958
0.34900000000000003 0.62401405719810499
0.35000000000000003 0.63501670483953232
0.35100000000000003 0.64672863771539968
0.35199999999999998 0.65915811734848617
0.35299999999999998 0.67230994883397543
0.35399999999999998 0.6861852540778951
0.35499999999999998 0.70078124693815103
0.35599999999999998 0.71609102061836016
0.35699999999999998 0.73210335829301132
0.35799999999999998 0.74880257808260764
0.35899999999999999 0.76616842312888389
0.35999999999999999 0.78417600664564424
0.36099999999999999 0.8027958204667146
0.36199999999999999 0.82199381382853431
0.36299999999999999 0.84173154698187269
0.36399999999999999 0.86196642181420946
0.36499999999999999 0.8826519890849075
0.36599999999999999 0.90373832924257513
0.36699999999999999 0.9251725012254991
0.36799999999999999 0.94689905125781815
0.36899999999999999 0.96886057155535776
0.37 0.99099829714281162
0.371 1.0132527277375771
0.372 1.0355642609335334
0.373 1.0578738227543363
0.374 1.0801234820482057
0.375 1.1022570361455186
0.376 1.1242205566522234
0.377 1.1459628861367297
0.378 1.1674360786962867
0.379 1.1885957798546458
0.38 1.209401543829064
0.38100000000000001 1.2298170887881537
0.38200000000000001 1.2498104931807665
0.38300000000000001 1.2693543384332377
0.38400000000000001 1.2884258051839963
0.38500000000000001 1.3070067316631351
0.38600000000000001 1.3250836437633782
0.38700000000000001 1.3426477667460066
0.38800000000000001 1.3596950283639262
0.38900000000000001 1.3762260624748468
0.39000000000000001 1.3922462209967852
0.39100000000000001 1.4077656003861927
0.39200000000000002 1.4227990867781062
0.39300000000000002 1.4373664216164572
0.39400000000000002 1.4514922871330558
0.39500000000000002 1.4652064085243681
0.39600000000000002 1.4785436672472001
0.39700000000000002 1.4915442176246747
0.39800000000000002 1.5042535970308457
0.39900000000000002 1.5167228184004642
0.40000000000000002 1.5290084327669264
0.40100000000000002 1.541172549021844
0.40200000000000002 1.553282798147092
0.40300000000000002 1.5654122298030506
0.40400000000000003 1.5776391303486801
0.40500000000000003 1.5900467530810276
0.40600000000000003 1.6027229536523482
0.40700000000000003 1.6157597261727392
0.40800000000000003 1.6292526383398716
0.40900000000000003 1.6433001669495269
0.41000000000000003 1.6580029382185415
0.41100000000000003 1.6734628803810894
0.41200000000000003 1.6897822988891438
0.41300000000000003 1.7070628871535609
0.41400000000000003 1.7254046880115534
0.41500000000000004 1.7449050229206569
0.41600000000000004 1.7656574071991822
0.41699999999999998 1.7877504704173719
0.41799999999999998 1.8112669012730964
0.41899999999999998 1.8362824359623791
0.41999999999999998 1.8628649082012378
0.42099999999999999 1.8910733777131021
0.42199999999999999 1.9209573522252137
0.42299999999999999 1.9525561158917408
0.42399999999999999 1.9858981746662396
0.42499999999999999 2.0210008265747033
0.42599999999999999 2.0578698621885638
0.42699999999999999 2.0964993979611903
0.42799999999999999 2.1368718425624178
0.42899999999999999 2.1789579940065438
0.42999999999999999 2.2227172632913494
0.43099999999999999 2.2680980185054187
0.432 2.3150380419583665
0.433 2.3634650918650815
0.434 2.4132975594733108
0.435 2.4644452122483265
0.436 2.5168100137853004
0.437 2.5702870114602177
0.438 2.6247652833918904
0.439 2.6801289369987265
0.44 2.7362581522164477
0.441 2.7930302632170974
0.442 2.8503208731580663
0.443 2.908004997020516
0.44400000000000001 2.9659582279092347
0.44500000000000001 3.0240579222325179
0.44600000000000001 3.0821843989301914
0.44700000000000001 3.1402221473579384
0.44800000000000001 3.1980610375722924
0.44900000000000001 3.2555975256204959
0.45000000000000001 3.3127358450655948
0.45100000000000001 3.3693891744333686
0.45200000000000001 3.425480768626894
0.45300000000000001 3.4809450407048681
0.45400000000000001 3.5357285788522281
0.45500000000000002 3.5897910819819949
0.45600000000000002 3.6431061962870643
0.45700000000000002 3.6956622342964773
0.45800000000000002 3.7474627576565109
0.45900000000000002 3.7985270050142796
0.46000000000000002 3.8488901470723493
0.46100000000000002 3.8986033521323065
0.46200000000000002 3.947733647257027
0.46300000000000002 3.9963635625376015
0.46400000000000002 4.0445905488171805
0.46500000000000002 4.0925261625446918
0.46600000000000003 4.1402950151375029
0.46700000000000003 4.1880334882412971
0.46800000000000003 4.2358882204955126
0.46900000000000003 4.2840143757471312
0.47000000000000003 4.3325737070035091
0.47100000000000003 4.3817324346776934
0.47200000000000003 4.4316589617619755
0.47300000000000003 4.4825214523771075
0.47400000000000003 4.5344853036049093
0.47500000000000003 4.5877105435473231
0.47600000000000003 4.6423491911036923
0.47700000000000004 4.6985426149663292
0.47800000000000004 4.7564189307598204
0.47900000000000004 4.8160904760595962
0.47999999999999998 4.8776514031932479
0.48099999999999998 4.9411754292420005
0.48199999999999998 5.006713781507484
0.48299999999999998 5.0742933748956487
0.48399999999999999 5.1439152552000253
0.48499999999999999 5.2155533391610325
0.48599999999999999 5.2891534784607206
0.48699999999999999 5.364632870521973
0.48799999999999999 5.4418798341636121
0.48899999999999999 5.5207539628782429
0.48999999999999999 5.6010866628197427
0.49099999999999999 5.682682076595432
0.49199999999999999 5.7653183877519059
0.49299999999999999 5.8487494945290965
0.49399999999999999 5.9327070351558699
0.495 6.0169027407935012
0.496 6.1010310863356745
0.497 6.1847722037746324
0.498 6.2677950178744615
0.499 6.3497605595757509
0.5 6.4303254090064712
0.501 6.509145217286588
0.502 6.5858782545698871
0.503 6.6601889310216187
0.504 6.7317512377173365
0.505 6.8002520557719741
0.50600000000000001 6.8653942843485058
0.50700000000000001 6.9268997415021492
0.50800000000000001 6.9845117960163074
0.50900000000000001 7.0379976933821791
0.51000000000000001 7.0871505447458087
0.51100000000000001 7.1317909538614082
0.51200000000000001 7.171768263699593
0.51300000000000001 7.2069614112096136
0.51400000000000001 7.2372793856688542
0.51500000000000001 7.2626612929159311
0.51600000000000001 7.2830760344069922
0.51700000000000002 7.2985216163230131
0.51800000000000002 7.3090241097632678
0.51900000000000002 7.314636288285759
0.52000000000000002 7.3154359736105699
0.52100000000000002 7.3115241241222808
0.52200000000000002 7.3030227038518705
0.52300000000000002 7.2900723718609566
0.52400000000000002 7.2728300333918803
0.52500000000000002 7.2514662948005002
0.52600000000000002 7.2261628641879829
0.52700000000000002 7.1971099388377047
0.52800000000000002 7.1645036191023541
0.52900000000000003 7.128543386339099
0.53000000000000003 7.0894296799270133
0.53100000000000003 7.0473616053964401
0.53200000000000003 7.0025348023273368
0.53300000000000003 6.9551394970052449
0.53400000000000003 6.9053587609301852
0.53500000000000003 6.8533669922200877
0.53600000000000003 6.799328632795838
0.53700000000000003 6.7433971300379314
0.53800000000000003 6.6857141474126989
0.53900000000000003 6.6264090244300089
0.54000000000000004 6.5655984822546278
0.54100000000000004 6.5033865673958431
0.54200000000000004 6.4398648221841563
0.54300000000000004 6.3751126672527363
0.54400000000000004 6.3091979780201113
0.54500000000000004 6.2421778342614189
0.54600000000000004 6.1740994193104335
0.54700000000000004 6.1050010432989206
0.54800000000000004 6.0349132631654312
0.54900000000000004 5.963860070998984
0.55000000000000004 5.8918601216715443
0.55100000000000005 5.8189279706914352
0.55200000000000005 5.745075293812218
0.55300000000000005 5.6703120611716322
0.55400000000000005 5.5946476406169303
0.55500000000000005 5.5180918073800669
0.55600000000000005 5.4406556403631567
0.55700000000000005 5.3623522889213007
0.55800000000000005 5.28319759811043
0.55900000000000005 5.2032105847956878
0.56000000000000005 5.1224137616741041
0.56100000000000005 5.040833311013392
0.56200000000000006 4.9584991145970498
0.56300000000000006 4.8754446508379177
0.56400000000000006 4.791706774118909
0.56500000000000006 4.7073253949896605
0.56600000000000006 4.6223430827510414
0.56700000000000006 4.5368046140784601
0.56800000000000006 4.4507564925744267
0.56900000000000006 4.3642464644418881
0.57000000000000006 4.2773230548054855
0.57100000000000006 4.1900351475923703
0.57200000000000006 4.1024316293696277
0.57300000000000006 4.0145611142139668
0.57400000000000007 3.9264717626863224
0.57500000000000007 3.8382112034590166
0.57600000000000007 3.7498265612766861
0.57699999999999996 3.6613645899232106
0.57799999999999996 3.5728719039235473
0.57899999999999996 3.484395298034868
0.57999999999999996 3.3959821393716605
0.58099999999999996 3.3076808134408582
0.58199999999999996 3.2195412025808388
0.58299999999999996 3.1316151734176145
0.58399999999999996 3.0439570490464591
0.58499999999999996 2.9566240417487561
0.58599999999999997 2.8696766231499691
0.58699999999999997 2.783178810761143
0.58799999999999997 2.697198352728607
0.58899999999999997 2.6118067962149283
0.58999999999999997 2.5270794289926166
0.59099999999999997 2.4430950883714906
0.59199999999999997 2.3599358363109553
0.59299999999999997 2.2776865042975176
0.59399999999999997 2.1964341161057455
0.59499999999999997 2.1162672007349554
0.59599999999999997 2.037275011470312
0.59699999999999998 1.9595466700290265
0.59799999999999998 1.8831702570261382
0.59899999999999998 1.8082318714694694
0.59999999999999998 1.7348146826447217
0.60099999999999998 1.6629979975910536
0.60199999999999998 1.5928563664372075
0.60299999999999998 1.5244587462410844
0.60399999999999998 1.4578677417493187
0.60499999999999998 1.3931389387828663
0.60599999999999998 1.3303203428879253
0.60699999999999998 1.269451932603781
0.60799999999999998 1.2105653333232211
0.60899999999999999 1.153683614384833
0.60999999999999999 1.0988212088562208
0.61099999999999999 1.0459839525427779
0.61199999999999999 0.99516923616917752
0.61299999999999999 0.94636626249098565
0.61399999999999999 0.89955639833884071
0.61499999999999999 0.85471361029410564
0.61599999999999999 0.81180497183844191
0.61699999999999999 0.77079122938745215
0.61799999999999999 0.73162741457212432
0.61899999999999999 0.69426349042172286
0.62 0.65864501966918776
0.621 0.62471384418249343
0.622 0.59240876545989318
0.623 0.56166621715219822
0.624 0.53242092163710353
0.625 0.50460652372146342
0.626 0.47815619555001204
0.627 0.45300320772661429
0.628 0.42908146248996643
0.629 0.40632598552360105
0.63 0.38467337362331039
0.63100000000000001 0.36406219600362361
0.63200000000000001 0.34443334751519444
0.63300000000000001 0.32573035248652149
0.63400000000000001 0.30789961831746315
0.63500000000000001 0.2908906383589086
0.63600000000000001 0.2746561440311992
0.63700000000000001 0.25915220657715943
0.63800000000000001 0.24433828932304649
0.63900000000000001 0.23017725183558979
0.64000000000000001 0.21663530791247024
0.64100000000000001 0.2036819399183811
0.64200000000000002 0.19128977256537757
0.64300000000000002 0.17943440981615677
0.64400000000000002 0.168094239141209
0.64500000000000002 0.15725020786274552
0.64600000000000002 0.14688557674726077
0.64700000000000002 0.13698565634327711
0.64800000000000002 0.12753753178314342
0.64900000000000002 0.11852978186319726
0.65000000000000002 0.10995219817617576
0.65100000000000002 0.10179550988960523
0.65200000000000002 0.094051119446281889
0.65300000000000002 0.086710854015918021
0.65400000000000003 0.079766736963935547
0.65500000000000003 0.073210782942392597
0.65600000000000003 0.067034819471221127
0.65700000000000003 0.06123033708999203
0.65800000000000003 0.055788369347666358
0.65900000000000003 0.050699403086920329
0.66000000000000003 0.045953318696408646
0.66100000000000003 0.041539359272604486
0.66200000000000003 0.037446126973607462
0.66300000000000003 0.033661604277793564
0.66400000000000003 0.03017319739344565
0.66500000000000004 0.026967798710164668
0.66600000000000004 0.024031864942810909
0.66700000000000004 0.021351507493455366
0.66800000000000004 0.018912591541714961
0.66900000000000004 0.016700840460573584
0.67000000000000004 0.014701942332048423
0.67100000000000004 0.012901655591251612
0.67200000000000004 0.011285911143298339
0.67300000000000004 0.0098409086591184306
0.67400000000000004 0.0085532051474525011
0.67500000000000004 0.0074097943055453754
0.67600000000000005 0.0063981755558680702
0.67700000000000005 0.0055064120676770155
0.67800000000000005 0.0047231774293558333
0.67900000000000005 0.0040377909713987829
0.68000000000000005 0.0034402420338949242
0.68100000000000005 0.0029212037219991456
0.68200000000000005 0.0024720368957791058
0.68300000000000005 0.0020847852965814031
0.68400000000000005 0.0017521628219523103
0.68500000000000005 0.0014675340278911062
0.68600000000000005 0.0012248889646396238
0.68700000000000006 0.0010188134449846951
0.68800000000000006 0.00084445580736268943
0.68900000000000006 0.00069749117535070429
0.69000000000000006 0.00057408413586422014
0.69100000000000006 0.00047085066581763522
0.69200000000000006 0.00038482003603526561
0.69300000000000006 0.00031339731623246592
0.69400000000000006 0.00025432699974979112
0.69500000000000006 0.00020565816462217925
0.69600000000000006 0.00016571149106742674
0.69700000000000006 0.0001330483665266681
0.69800000000000006 0.00010644222933725731
0.69900000000000007 8.4852231785398458e-05
0.70000000000000007 6.7399243023413916e-05
0.70100000000000007 5.334416209877985e-05
0.70200000000000007 4.2068470763527286e-05
0.70300000000000007 3.3056924198999038e-05
0.70399999999999996 2.5882254510648614e-05
0.70499999999999996 2.0191745913794043e-05
0.70599999999999996 1.5695530977208241e-05
0.70699999999999996 1.2156453137172433e-05
0.70799999999999996 9.3813409846371618e-06
0.70899999999999996 7.2135436599297149e-06
0.70999999999999996 5.526583234962894e-06
0.71099999999999997 4.2187884817386858e-06
0.71199999999999997 3.2087842727370286e-06
0.71299999999999997 2.4317214853151457e-06
0.71399999999999997 1.8361432352605809e-06
0.71499999999999997 1.3813941805180188e-06
0.71599999999999997 1.0354902333900789e-06
0.71699999999999997 7.7337608991757201e-07
0.71799999999999997 5.7550738391319282e-07
0.71899999999999997 4.2670290921651744e-07
0.71999999999999997 3.1522018030521578e-07
0.72099999999999997 2.3201460685453308e-07
0.72199999999999998 1.7014875779726946e-07
0.72299999999999998 1.2432362057271002e-07
0.72399999999999998 9.0508471180569524e-08
0.72499999999999998 6.5650018826796968e-08
0.72599999999999998 4.7444938496892627e-08
0.72699999999999998 3.4162820269854978e-08
0.72799999999999998 2.4509009080325211e-08
0.72899999999999998 1.7518843574996136e-08
0.72999999999999998 1.247648423451551e-08
0.73099999999999998 8.8529007519466212e-09
0.73199999999999998 6.2587132685429082e-09
0.73299999999999998 4.4084926626412574e-09
0.73399999999999999 3.0938576884409223e-09
0.73499999999999999 2.1632924890081389e-09
0.73599999999999999 1.5070734553747497e-09
0.73699999999999999 1.0460620648712483e-09
0.73799999999999999 7.2340905223299629e-10
0.73899999999999999 4.9844069383377096e-10
0.73999999999999999 3.4217300008065744e-10
0.74099999999999999 2.340347320750188e-10
0.74199999999999999 1.5948390846385568e-10
0.74299999999999999 1.0828170039508713e-10
0.74399999999999999 7.3247798226839563e-11
0.745 4.9366810992674871e-11
0.746 3.3149444351307418e-11
0.747 2.2177766786057672e-11
0.748 1.4782893822634463e-11
0.749 9.8174998685640583e-12
0.75 6.4959380471181023e-12
0.751 4.2823493913820304e-12
0.752 2.8126863896537838e-12
0.753 1.84059932672214e-12
0.754 1.2000399079572361e-12
0.755 7.7952555608678255e-13
0.75600000000000001 5.0450215591097283e-13
0.75700000000000001 3.2530704003935568e-13
0.75800000000000001 2.0898804176281395e-13
0.75900000000000001 1.3376630394321562e-13
0.76000000000000001 8.5303945035306047e-14
0.76100000000000001 5.4198640162607195e-14
0.76200000000000001 3.4308706150868134e-14
0.76300000000000001 2.1637982327474725e-14
0.76400000000000001 1.3596447632474052e-14
0.76500000000000001 8.511972688528285e-15
0.76600000000000001 5.3092218198637807e-15
0.76700000000000002 3.2993410665660584e-15
0.76800000000000002 2.0427680768942118e-15
0.76900000000000002 1.2601035573343272e-15
0.77000000000000002 7.7444139710132978e-16
0.77100000000000002 4.7420469918483841e-16
0.77200000000000002 2.8929301386828581e-16
0.77300000000000002 1.7583473382292166e-16
0.77400000000000002 1.0647946340234014e-16
0.77500000000000002 6.424233813474949e-17
0.77600000000000002 3.861632693131823e-17
0.77700000000000002 2.3126747920093915e-17
0.77800000000000002 1.3799139187976616e-17
0.77900000000000003 8.2031961321949886e-18
0.78000000000000003 4.8585616297614498e-18
0.78100000000000003 2.866986902832838e-18
0.78200000000000003 1.6855317128604476e-18
0.78300000000000003 9.8728202363146015e-19
0.78400000000000003 5.7615385429506234e-19
0.78500000000000003 3.3498743288611022e-19
0.78600000000000003 1.9404891625055486e-19
0.78700000000000003 1.1199185977561749e-19
0.78800000000000003 6.4395287547542509e-20
0.78900000000000003 3.689045232865014e-20
0.79000000000000004 2.1055521755516354e-20
0.79100000000000004 1.1973194603632894e-20
0.79200000000000004 6.7833770096364362e-21
0.79300000000000004 3.8288964850233224e-21
0.79400000000000004 2.1532424310197242e-21
0.79500000000000004 1.2064344957909517e-21
0.79600000000000004 6.7345093183538666e-22
0.79700000000000004 3.7454106997184046e-22
0.79800000000000004 2.0753153428936303e-22
0.79900000000000004 1.1456706677673717e-22
0.80000000000000004 6.3012458754881407e-23
0.80100000000000005 3.4528990547629602e-23
0.80200000000000005 1.8850898369162041e-23
0.80300000000000005 1.0253469131950826e-23
0.80400000000000005 5.5564844626884904e-24
0.80500000000000005 2.9999897771838621e-24
0.80600000000000005 1.613725776455339e-24
0.80700000000000005 8.6482828657359001e-25
0.80800000000000005 4.6176405505966937e-25
0.80900000000000005 2.4564071248421962e-25
0.81000000000000005 1.301878524447564e-25
0.81100000000000005 6.8743298992715434e-26
0.81200000000000006 3.6164292557943146e-26
0.81300000000000006 1.8954798843972136e-26
0.81400000000000006 9.8980101491401126e-27
0.81500000000000006 5.1495114314713062e-27
0.81600000000000006 2.6691530950413955e-27
0.81700000000000006 1.3783838581930969e-27
0.81800000000000006 7.0917925102306947e-28
0.81900000000000006 3.6352218761670184e-28
0.82000000000000006 1.8564993439350205e-28
0.82100000000000006 9.4459918418615579e-29
0.82200000000000006 4.7883858352249583e-29
0.82300000000000006 2.4183515360787218e-29
0.82400000000000007 1.2168536943145794e-29
0.82500000000000007 6.1002250671270133e-30
0.82600000000000007 3.0467851630928519e-30
0.82700000000000007 1.5160942711752602e-30
0.82800000000000007 7.5162099853037035e-31
0.82900000000000007 3.7124434721954499e-31
0.83000000000000007 1.8268755578555435e-31
0.83100000000000007 8.9566618318366307e-32
0.83200000000000007 4.3749330527184067e-32
0.83299999999999996 2.1290437970382302e-32
0.83399999999999996 1.0322518192358236e-32
0.83499999999999996 4.9862554608337989e-33
0.83599999999999997 2.3996678300067959e-33
0.83699999999999997 1.1505762391130661e-33
0.83799999999999997 5.4962600350450131e-34
0.83899999999999997 2.6158128776418396e-34
0.83999999999999997 1.2403194101632332e-34
0.84099999999999997 5.8593279427292369e-35
0.84199999999999997 2.7577151539808298e-35
0.84299999999999997 1.2931183521541804e-35
0.84399999999999997 6.0410767269909201e-36
0.84499999999999997 2.8117556220763948e-36
0.84599999999999997 1.3038507318495979e-36
0.84699999999999998 6.0237258688258482e-37
0.84799999999999998 2.77261446882026e-37
0.84899999999999998 1.2714540599984712e-37
0.84999999999999998 5.8089642518525752e-38
0.85099999999999998 2.644134362111127e-38
0.85199999999999998 1.1990990655321525e-38
0.85299999999999998 5.4176791410387426e-39
0.85399999999999998 2.4386985081996918e-39
0.85499999999999998 1.093678073865291e-39
0.85599999999999998 4.886606909417208e-40
0.85699999999999998 2.1752629197262119e-40
0.85799999999999998 9.6472272430024607e-41
0.85899999999999999 4.2626493414468879e-41
0.85999999999999999 1.8764759496904185e-41
0.86099999999999999 8.2298636868744684e-42
0.86199999999999999 3.596072803124303e-42
0.86299999999999999 1.5654905610640531e-42
0.86399999999999999 6.7898241484788562e-43
0.86499999999999999 2.9339495797827069e-43
0.86599999999999999 1.2630855433465245e-43
0.86699999999999999 5.417498926558852e-44
0.86799999999999999 2.3149990005390815e-44
0.86899999999999999 9.8557264277011807e-45
0.87 4.1803465349118493e-45
0.871 1.7665327641001557e-45
0.872 7.4373262308979738e-46
0.873 3.1195909068607385e-46
0.874 1.3036592641740268e-46
0.875 5.4277037729705787e-47
0.876 2.2514055344968945e-47
0.877 9.3041527074159418e-48
0.878 3.8307639970218365e-48
0.879 1.5713733756426947e-48
0.88 6.4218294799097962e-49
0.88100000000000001 2.6147097977979521e-49
0.88200000000000001 1.0606534902979646e-49
0.88300000000000001 4.2865591809921869e-50
0.88400000000000001 1.7259545361294003e-50
0.88500000000000001 6.9236494367858939e-51
0.88600000000000001 2.7671069318107379e-51
0.88700000000000001 1.1017978757235018e-51
0.88800000000000001 4.3708207769032149e-52
0.88900000000000001 1.7274644175030194e-52
0.89000000000000001 6.8020564197445122e-53
0.89100000000000001 2.6684331154066834e-53
0.89200000000000002 1.0429352607778707e-53
0.89300000000000002 4.0610962535216359e-54
0.89400000000000002 1.5754843153811766e-54
0.89500000000000002 6.0893329379640054e-55
0.89600000000000002 2.3448234994905382e-55
0.89700000000000002 8.9957083069006588e-56
0.89800000000000002 3.4383121960593599e-56
0.89900000000000002 1.309302373087922e-56
0.90000000000000002 4.9672872440280318e-57
0.90100000000000002 1.8775142220170808e-57
0.90200000000000002 7.0702017405443096e-58
0.90300000000000002 2.6525584104912961e-58
0.90400000000000003 9.914770248705094e-59
0.90500000000000003 3.6921970652160788e-59
0.90600000000000003 1.3698454764808608e-59
0.90700000000000003 5.0634059445750301e-60
0.90800000000000003 1.8646543790360619e-60
0.90900000000000003 6.8412954464400306e-61
0.91000000000000003 2.5007064889693178e-61
0.91100000000000003 9.106918334204258e-62
0.91200000000000003 3.3041859610791067e-62
0.91300000000000003 1.1943780469587214e-62
0.91400000000000003 4.3013363785469146e-63
0.91500000000000004 1.5432960310856816e-63
0.91600000000000004 5.51669891901906e-64
0.91700000000000004 1.964687628019436e-64
0.91800000000000004 6.9709488678132403e-65
0.91900000000000004 2.4641912857140585e-65
0.92000000000000004 8.6784276209808738e-66
0.92100000000000004 3.0450312724873702e-66
0.92200000000000004 1.0644530900157185e-66
0.92300000000000004 3.7071941471512719e-67
0.92400000000000004 1.286317399800392e-67
0.92500000000000004 4.446670442728201e-68
0.92600000000000005 1.5314601663759369e-68
0.92700000000000005 5.2548509913140264e-69
0.92800000000000005 1.7963833515143964e-69
0.92900000000000005 6.1181698591844074e-70
0.93000000000000005 2.0760026758843425e-70
0.93100000000000005 7.0180771070164969e-71
0.93200000000000005 2.3636990872453993e-71
0.93300000000000005 7.9314034729653368e-72
0.93400000000000005 2.6515003006248568e-72
0.93500000000000005 8.8311462838299958e-73
0.93600000000000005 2.9303953462295597e-73
0.93700000000000006 9.6876640841362044e-74
0.93800000000000006 3.1907709123837292e-74
0.93900000000000006 1.0470221130171958e-74
0.94000000000000006 3.4229435762013012e-75
0.94100000000000006 1.1148777877851421e-75
0.94200000000000006 3.6177487484036553e-76
0.94300000000000006 1.1695886300013437e-76
0.94400000000000006 3.7671373131325704e-77
0.94500000000000006 1.2088525235515441e-77
0.94600000000000006 3.8647261967447559e-78
0.94700000000000006 1.2309705428124322e-78
0.94800000000000006 3.9062505049220485e-79
0.94900000000000007 1.2349688512479668e-79
0.95000000000000007 3.8898726300562518e-80
0.95100000000000007 1.2206698118279779e-80
0.95200000000000007 3.8163171192559126e-81
0.95300000000000007 1.1887050753533172e-81
0.95400000000000007 3.6888175132162808e-82
0.95500000000000007 1.1404693032636322e-82
0.95600000000000007 3.5128805900247452e-83
0.95700000000000007 1.0780192484068714e-83
0.95800000000000007 3.2958919611202073e-84
0.95900000000000007 1.0039283672993816e-84
0.95999999999999996 3.0466023674868625e-85
0.96099999999999997 9.2111127530683104e-86
0.96199999999999997 2.7745444031667383e-86
0.96299999999999997 8.3263469245765848e-87
0.96399999999999997 2.4894336201789535e-87
0.96499999999999997 7.4153184854023658e-88
0.96599999999999997 2.200605838299046e-88
0.96699999999999997 6.5063570397304614e-89
0.96799999999999997 1.9165346960571429e-89
0.96899999999999997 5.624431452268872e-90
0.96999999999999997 1.6444614740961352e-90
0.97099999999999997 4.7901807012738172e-91
0.97199999999999998 1.3901548950793174e-91
0.97299999999999998 4.0193662221379591e-92
0.97399999999999998 1.1578039789601977e-92
0.97499999999999998 3.3227338570720768e-93
0.97599999999999998 9.500339409565785e-94
0.97699999999999998 2.7062363115726932e-94
0.97799999999999998 7.6802495256092889e-95
0.97899999999999998 2.171540566625919e-95
0.97999999999999998 6.1170714503987817e-96
0.98099999999999998 1.716730550986684e-96
0.98199999999999998 4.8000270107384495e-97
0.98299999999999998 1.3371131991016775e-97
0.98399999999999999 3.7108688577667305e-98
0.98499999999999999 1.0260439415523345e-98
0.98599999999999999 2.826436442636284e-99
0.98699999999999999 7.7570284592656799e-100
0.98799999999999999 2.1209695320772999e-100
0.98899999999999999 5.7777180760763162e-101
0.98999999999999999 1.5680543891874157e-101
0.99099999999999999 4.2398329431031609e-102
0.99199999999999999 1.1421396322448896e-102
0.99299999999999999 3.0652964397792337e-103
0.99399999999999999 8.1961249344468975e-104
0.995 2.1833705935565267e-104
0.996 5.7946756232202114e-105
0.997 1.5321933646795944e-105
0.998 4.0362753648682273e-106
0.999 1.0593287234241936e-106
1 2.7698959081038809e-107


==> figures/tikz/data/results_generated_to_human_kde_nonce.dat <==
x y
0 1.2589069676005536e-24
0.001 1.3896824795395813e-24
0.002 1.8081128163802965e-24
0.0030000000000000001 2.5975034053231709e-24
0.0040000000000000001 3.9142565810683871e-24
0.0050000000000000001 6.0175668532418228e-24
0.0060000000000000001 9.3183040263505159e-24
0.0070000000000000001 1.4455892354584371e-23
0.0080000000000000002 2.2416925687587431e-23
0.0090000000000000011 3.4716528127673515e-23
0.01 5.3674280621024101e-23
0.010999999999999999 8.28326555228378e-23
0.012 1.2758994262937987e-22
0.013000000000000001 1.9615545943212581e-22
0.014 3.0098808395818421e-22
0.014999999999999999 4.609581665356875e-22
0.016 7.0458990155007641e-22
0.017000000000000001 1.0749141897885479e-21
0.018000000000000002 1.6367170818133213e-21
0.019 2.4873442469888069e-21
0.02 3.7727731193985081e-21
0.021000000000000001 5.7114720901723665e-21
0.021999999999999999 8.6297471880081148e-21
0.023 1.3013999997839116e-20
0.024 1.9587829669256228e-20
0.025000000000000001 2.9425557233856476e-20
0.026000000000000002 4.4119035281251552e-20
0.027 6.6022251200064422e-20
0.028000000000000001 9.8609268049691563e-20
0.029000000000000001 1.4699694317979163e-19
0.029999999999999999 2.1870671199419437e-19
0.031 3.2477249156018415e-19
0.032000000000000001 4.8134865162026748e-19
0.033000000000000002 7.1203896298954357e-19
0.034000000000000002 1.0512628475040586e-18
0.035000000000000003 1.5491109133246233e-18
0.036000000000000004 2.2783342205330237e-18
0.036999999999999998 3.3443841731593423e-18
0.037999999999999999 4.8998047792291072e-18
0.039 7.164821438951221e-18
0.040000000000000001 1.0456733258225881e-17
0.041000000000000002 1.5231786360023643e-17
0.042000000000000003 2.2144704549118678e-17
0.043000000000000003 3.2133147814272581e-17
0.043999999999999997 4.6537288474133617e-17
0.044999999999999998 6.7268755484585726e-17
0.045999999999999999 9.7048833309130311e-17
0.047 1.397436065228376e-16
0.048000000000000001 2.0083452568265018e-16
0.049000000000000002 2.8807773837254608e-16
0.050000000000000003 4.1242598272786737e-16
0.051000000000000004 5.8931491435740131e-16
0.052000000000000005 8.4045418439369967e-16
0.052999999999999999 1.19631612149826e-15
0.053999999999999999 1.6995864955296319e-15
0.055 2.4099392725515663e-15
0.056000000000000001 3.4106295100321856e-15
0.057000000000000002 4.8175776172291506e-15
0.058000000000000003 6.7918601593685254e-15
0.059000000000000004 9.5568485519742113e-15
0.059999999999999998 1.3421675686163997e-14
0.060999999999999999 1.8813299224529175e-14
0.062 2.6320218498443167e-14
0.063 3.6751954808263308e-14
0.064000000000000001 5.1219808131915181e-14
0.065000000000000002 7.1246269053098047e-14
0.066000000000000003 9.8912939913691882e-14
0.067000000000000004 1.3706009521205587e-13
0.068000000000000005 1.8955533715107189e-13
0.069000000000000006 2.6165450114959296e-13
0.070000000000000007 3.6048545634875672e-13
0.071000000000000008 4.9569526768488782e-13
0.072000000000000008 6.8031403435319186e-13
0.072999999999999995 9.3190548761412875e-13
0.073999999999999996 1.2740962631079651e-12
0.074999999999999997 1.7386041211436451e-12
0.075999999999999998 2.3679221359715523e-12
0.076999999999999999 3.2188633799520478e-12
0.078 4.3672318927356878e-12
0.079000000000000001 5.9139645443154159e-12
0.080000000000000002 7.9931895593597384e-12
0.081000000000000003 1.0782776985781505e-11
0.082000000000000003 1.4518121808657295e-11
0.083000000000000004 1.9510111167649621e-11
0.084000000000000005 2.6168494999904925e-11
0.085000000000000006 3.5032219035704426e-11
0.086000000000000007 4.6808708569520374e-11
0.087000000000000008 6.2424633256799651e-11
0.087999999999999995 8.3091365018867447e-11
0.088999999999999996 1.1038919699676901e-10
0.089999999999999997 1.4637546308637827e-10
0.090999999999999998 1.937230358880744e-10
0.091999999999999998 2.5589734803523015e-10
0.092999999999999999 3.3738215329929863e-10
0.094 4.4396681102093436e-10
0.095000000000000001 5.8311105067030177e-10
0.096000000000000002 7.6440708556902033e-10
0.097000000000000003 1.0001637554491029e-09
0.098000000000000004 1.3061432772833909e-09
0.099000000000000005 1.7024884000531696e-09
0.10000000000000001 2.2148865619847421e-09
0.10100000000000001 2.8760283582441406e-09
0.10200000000000001 3.7274306207699237e-09
0.10300000000000001 4.8217101340393312e-09
0.10400000000000001 6.2254129817396501e-09
0.105 8.0225273476153533e-09
0.106 1.0318834986768945e-08
0.107 1.3247289361761248e-08
0.108 1.697464754848669e-08
0.109 2.1709629550117196e-08
0.11 2.7712933862717076e-08
0.111 3.5309503439350564e-08
0.112 4.4903513221454094e-08
0.113 5.699664098147159e-08
0.114 7.2210289416710576e-08
0.115 9.1312551570605576e-08
0.11600000000000001 1.1525085632449452e-07
0.11700000000000001 1.4519139877991181e-07
0.11800000000000001 1.8256665502302388e-07
0.11900000000000001 2.2913250553412785e-07
0.12 2.8703675021331982e-07
0.121 3.5890109481698097e-07
0.122 4.4791902806320896e-07
0.123 5.5797239563881829e-07
0.124 6.9376991703861725e-07
0.125 8.6101138913239783e-07
0.126 1.0665818824427909e-06
0.127 1.3187808684730601e-06
0.128 1.627591925451428e-06
0.129 2.004999462181048e-06
0.13 2.4653597821017186e-06
0.13100000000000001 3.0258347891071105e-06
0.13200000000000001 3.706897720118861e-06
0.13300000000000001 4.5329214839136829e-06
0.13400000000000001 5.5328614982116057e-06
0.13500000000000001 6.7410463544549758e-06
0.13600000000000001 8.1980912088008915e-06
0.13700000000000001 9.9519505052120429e-06
0.13800000000000001 1.2059128488590797e-05
0.13900000000000001 1.4586067968918031e-05
0.14000000000000001 1.761073995747405e-05
0.14100000000000001 2.1224459119529953e-05
0.14200000000000002 2.5533952480580577e-05
0.14300000000000002 3.0663711491676726e-05
0.14400000000000002 3.6758660410614361e-05
0.14499999999999999 4.398717699734433e-05
0.14599999999999999 5.2544504762804922e-05
0.14699999999999999 6.265659946082552e-05
0.14799999999999999 7.4584456185251117e-05
0.14899999999999999 8.8628967344011458e-05
0.14999999999999999 0.00010513636594674566
0.151 0.00012450431308485004
0.152 0.00014718869322898781
0.153 0.00017371118605080736
0.154 0.00020466768893021158
0.155 0.00024073767018044948
0.156 0.00028269453936054277
0.157 0.00033141712790464312
0.158 0.00038790238074379047
0.159 0.00045327936769605574
0.16 0.00052882473222980251
0.161 0.00061597970483888854
0.16200000000000001 0.00071636881878609881
0.16300000000000001 0.00083182047744829101
0.16400000000000001 0.00096438953500447449
0.16500000000000001 0.0011163820658068549
0.16600000000000001 0.0012903825125094978
0.16700000000000001 0.0014892834189217227
0.16800000000000001 0.0017163179705957455
0.16900000000000001 0.0019750955843026107
0.17000000000000001 0.0022696408067014546
0.17100000000000001 0.0026044358025077408
0.17200000000000001 0.0029844667330895746
0.17300000000000001 0.0034152743473560331
0.17400000000000002 0.0039030091276407528
0.17500000000000002 0.0044544913535122807
0.17599999999999999 0.0050772764654232229
0.17699999999999999 0.0057797261270757065
0.17799999999999999 0.0065710853994196102
0.17899999999999999 0.0074615664492556745
0.17999999999999999 0.0084624392202718671
0.18099999999999999 0.009586129492629894
0.182 0.01084632474741884
0.183 0.012258088232732139
0.184 0.013837981597008215
0.185 0.015604196410688982
0.186 0.017576694837198512
0.187 0.019777359636683294
0.188 0.022230153588829224
0.189 0.024961288302376722
0.19 0.027999402236789438
0.191 0.031375747594161653
0.192 0.035124385545404174
0.193 0.039282389032870582
0.19400000000000001 0.043890052141150986
0.19500000000000001 0.048991104748554143
0.19600000000000001 0.054632930864212378
0.19700000000000001 0.060866788720864158
0.19800000000000001 0.067748030333094345
0.19900000000000001 0.075336317847888495
0.20000000000000001 0.083695833612522363
0.20100000000000001 0.09289548046878518
0.20200000000000001 0.10300906835812959
0.20300000000000001 0.11411548289645418
0.20400000000000001 0.12629883115784077
0.20500000000000002 0.13964855950274391
0.20600000000000002 0.15425953790795535
0.20700000000000002 0.17023210491412985
0.20800000000000002 0.18767206701357486
0.20899999999999999 0.20669064606881624
0.20999999999999999 0.22740436819404702
0.21099999999999999 0.2499348874600294
0.21199999999999999 0.27440873781138503
0.21299999999999999 0.30095700672614067
0.214 0.32971492441274103
0.215 0.36082136274055859
0.216 0.39441823864544806
0.217 0.43064981744983621
0.218 0.46966191239261917
0.219 0.51160097768043444
0.22 0.5566130935487319
0.221 0.60484284315497328
0.222 0.6564320826103387
0.223 0.71151860707988279
0.224 0.77023471762955398
0.22500000000000001 0.83270569535320471
0.22600000000000001 0.89904819125127877
0.22700000000000001 0.96936854232878245
0.22800000000000001 1.0437610264032482
0.22900000000000001 1.1223060701305707
0.23000000000000001 1.2050684267311453
0.23100000000000001 1.2920953417923304
0.23200000000000001 1.383414727295071
0.23300000000000001 1.4790333656214616
0.23400000000000001 1.5789351667039235
0.23500000000000001 1.6830795026348853
0.23600000000000002 1.7913996449285663
0.23700000000000002 1.9038013301769188
0.23800000000000002 2.0201614800363861
0.23900000000000002 2.1403271012920984
0.23999999999999999 2.2641143911475572
0.24099999999999999 2.3913080718638073
0.24199999999999999 2.5216609774119321
0.24299999999999999 2.6548939129038289
0.24399999999999999 2.7906958052345141
0.245 2.9287241606182701
0.246 3.0686058415541431
0.247 3.2099381722450895
0.248 3.3522903776596253
0.249 3.4952053573136275
0.25 3.6382017905189779
0.251 3.7807765653574736
0.252 3.9224075190617476
0.253 4.0625564728925028
0.254 4.200672540069708
0.255 4.3361956809229945
0.25600000000000001 4.4685604752512784
0.25700000000000001 4.5972000780016149
0.25800000000000001 4.7215503208661378
0.25900000000000001 4.8410539193242901
0.26000000000000001 4.9551647420882725
0.26100000000000001 5.0633520979002551
0.26200000000000001 5.1651049932271809
0.26300000000000001 5.2599363136399422
0.26400000000000001 5.3473868815772256
0.26500000000000001 5.4270293437913937
0.26600000000000001 5.4984718430615995
0.26700000000000002 5.5613614307238954
0.26800000000000002 5.6153871791905852
0.26900000000000002 5.6602829568741013
0.27000000000000002 5.6958298317513698
0.27100000000000002 5.7218580741431238
0.27200000000000002 5.7382487340750803
0.27300000000000002 5.7449347737579641
0.27400000000000002 5.741901741189384
0.27500000000000002 5.7291879765558971
0.27600000000000002 5.706884348906919
0.27700000000000002 5.6751335263904918
0.27800000000000002 5.6341287890918279
0.27900000000000003 5.5841123991084096
0.28000000000000003 5.5253735478414363
0.28100000000000003 5.4582459055023342
0.28200000000000003 5.383104802446649
0.28300000000000003 5.3003640760916619
0.28400000000000003 5.2104726207873231
0.28500000000000003 5.1139106810471491
0.28600000000000003 5.0111859309678355
0.28700000000000003 4.9028293844492215
0.28800000000000003 4.7893911819559243
0.28899999999999998 4.6714363000354782
0.28999999999999998 4.5495402296359408
0.29099999999999998 4.4242846684676254
0.29199999999999998 4.2962532712596628
0.29299999999999998 4.1660274998128264
0.29399999999999998 4.0341826122922368
0.29499999999999998 3.9012838282932889
0.29599999999999999 3.7678827029114079
0.29699999999999999 3.6345137394166631
0.29799999999999999 3.5016912662455932
0.29899999999999999 3.3699065999446569
0.29999999999999999 3.2396255115024144
0.30099999999999999 3.111286009259679
0.30199999999999999 2.985296447354608
0.30299999999999999 2.8620339645062209
0.30399999999999999 2.7418432539239714
0.30499999999999999 2.6250356613044588
0.30599999999999999 2.5118886042887336
0.307 2.4026453034428417
0.308 2.2975148118257125
0.309 2.1966723275482636
0.31 2.1002597714241991
0.311 2.0083866098799295
0.312 1.9211309017321803
0.313 1.8385405462570288
0.314 1.7606347091555308
0.315 1.6874054025556475
0.316 1.6188191950608684
0.317 1.554819028040016
0.318 1.4953261148251478
0.31900000000000001 1.4402419002170141
0.32000000000000001 1.389450058659522
0.32100000000000001 1.3428185106047064
0.32200000000000001 1.3002014379154188
0.32300000000000001 1.2614412806115911
0.32400000000000001 1.2263706988260341
0.32500000000000001 1.1948144854661407
0.32600000000000001 1.1665914167491651
0.32700000000000001 1.1415160294639413
0.32800000000000001 1.1194003154847914
0.32900000000000001 1.1000553257021506
0.33000000000000002 1.0832926771177844
0.33100000000000002 1.06892595836347
0.33200000000000002 1.0567720303253376
0.33300000000000002 1.0466522198797077
0.33400000000000002 1.038393405960482
0.33500000000000002 1.031828998276046
0.33600000000000002 1.0267998099702531
0.33700000000000002 1.0231548263753152
0.33800000000000002 1.020751872733402
0.33900000000000002 1.0194581843702613
0.34000000000000002 1.0191508832908425
0.34100000000000003 1.0197173655384788
0.34200000000000003 1.0210556039211149
0.34300000000000003 1.0230743708670429
0.34400000000000003 1.0256933862364703
0.34500000000000003 1.0288433948918214
0.34600000000000003 1.0324661787282032
0.34700000000000003 1.0365145076951183
0.34800000000000003 1.0409520341106406
0.34900000000000003 1.0457531342901576
0.35000000000000003 1.0509027011929921
0.35100000000000003 1.0563958914419278
0.35199999999999998 1.0622378297029786
0.35299999999999998 1.0684432730352533
0.35399999999999998 1.0750362374436888
0.35499999999999998 1.0820495884997381
0.35599999999999998 1.0895245975465602
0.35699999999999998 1.0975104646842977
0.35799999999999998 1.1060638094460995
0.35899999999999999 1.1152481298347103
0.35999999999999999 1.1251332301993038
0.36099999999999999 1.135794618299659
0.36199999999999999 1.1473128718347416
0.36299999999999999 1.159772974710064
0.36399999999999999 1.173263623385856
0.36499999999999999 1.1878765037882821
0.36599999999999999 1.2037055394794531
0.36699999999999999 1.220846112067941
0.36799999999999999 1.2393942551977029
0.36899999999999999 1.2594458238763255
0.37 1.281095641387197
0.371 1.3044366265686118
0.372 1.3295589048264458
0.373 1.3565489068668286
0.374 1.385488459778961
0.375 1.416453875754075
0.376 1.4495150443800735
0.377 1.484734535088917
0.378 1.5221667169393953
0.379 1.5618569034766077
0.38 1.6038405309057171
0.38100000000000001 1.6481423782357711
0.38200000000000001 1.6947758383752396
0.38300000000000001 1.7437422493806969
0.38400000000000001 1.7950302951609804
0.38500000000000001 1.8486154849105292
0.38600000000000001 1.9044597203784424
0.38700000000000001 1.9625109597666122
0.38800000000000001 2.022702986587253
0.38900000000000001 2.0849552911944111
0.39000000000000001 2.1491730719368292
0.39100000000000001 2.2152473619635615
0.39200000000000002 2.2830552866563023
0.39300000000000002 2.3524604554705926
0.39400000000000002 2.4233134906559308
0.39500000000000002 2.4954526939042148
0.39600000000000002 2.5687048504652616
0.39700000000000002 2.6428861686848704
0.39800000000000002 2.717803351286205
0.39900000000000002 2.7932547930504743
0.40000000000000002 2.8690318978819178
0.40100000000000002 2.9449205065873221
0.40200000000000002 3.0207024250873613
0.40300000000000002 3.096157041228234
0.40400000000000003 3.171063016902044
0.40500000000000003 3.2452000408341695
0.40600000000000003 3.3183506261781317
0.40700000000000003 3.3903019359908315
0.40800000000000003 3.4608476187624633
0.40900000000000003 3.5297896354598168
0.41000000000000003 3.5969400590228209
0.41100000000000003 3.6621228269414892
0.41200000000000003 3.7251754274415689
0.41300000000000003 3.7859504999272886
0.41400000000000003 3.8443173306696949
0.41500000000000004 3.9001632252897882
0.41600000000000004 3.9533947403624579
0.41699999999999998 4.003938757455483
0.41799999999999998 4.051743384109292
0.41899999999999998 4.0967786676475955
0.41999999999999998 4.139037109275038
0.42099999999999999 4.1785339676526547
0.42199999999999999 4.2153073430285666
0.42299999999999999 4.2494180350269257
0.42399999999999999 4.2809491693420592
0.42499999999999999 4.3100055908323816
0.42599999999999999 4.3367130228384871
0.42699999999999999 4.3612169949443587
0.42799999999999999 4.3836815438384935
0.42899999999999999 4.4042876943933171
0.42999999999999999 4.423231730544142
0.43099999999999999 4.4407232679928796
0.432 4.4569831431625309
0.433 4.472241135164567
0.434 4.4867335397885268
0.435 4.5007006166565544
0.436 4.5143839326814525
0.437 4.5280236267991381
0.438 4.5418556225888453
0.439 4.5561088168222037
0.44 4.5710022731691282
0.441 4.5867424512078294
0.442 4.6035205015157148
0.443 4.6215096579314991
0.44400000000000001 4.6408627580574793
0.44500000000000001 4.6617099226932437
0.44600000000000001 4.68415642414383
0.44700000000000001 4.7082807722124373
0.44800000000000001 4.7341330451635768
0.44900000000000001 4.7617334910227456
0.45000000000000001 4.7910714222663886
0.45100000000000001 4.8221044242595266
0.45200000000000001 4.8547578947332326
0.45300000000000001 4.8889249281821741
0.45400000000000001 4.9244665553332085
0.45500000000000002 4.9612123438256077
0.45600000000000002 4.9989613619965372
0.45700000000000002 5.0374835032313277
0.45800000000000002 5.076521163774145
0.45900000000000002 5.1157912622640573
0.46000000000000002 5.154987584630379
0.46100000000000002 5.193783433421733
0.46200000000000002 5.2318345562286579
0.46300000000000002 5.2687823236649294
0.46400000000000002 5.3042571234726434
0.46500000000000002 5.3378819337837236
0.46600000000000003 5.3692760354744919
0.46700000000000003 5.3980588209565648
0.46800000000000003 5.423853654711567
0.46900000000000003 5.4462917394527688
0.47000000000000003 5.4650159410201331
0.47100000000000003 5.4796845250191559
0.47200000000000003 5.4899747588152925
0.47300000000000003 5.495586333800043
0.47400000000000003 5.4962445648453624
0.47500000000000003 5.4917033265393602
0.47600000000000003 5.4817476891143633
0.47700000000000004 5.466196220892849
0.47800000000000004 5.4449029285282355
0.47900000000000004 5.4177588112377437
0.47999999999999998 5.3846930105335629
0.48099999999999998 5.3456735425692727
0.48199999999999998 5.3007076060364362
0.48299999999999998 5.2498414644735742
0.48399999999999999 5.1931599077832713
0.48499999999999999 5.130785303592786
0.48599999999999999 5.0628762547373034
0.48699999999999999 4.9896258844965917
0.48799999999999999 4.9112597761839236
0.48899999999999999 4.8280335981881644
0.48999999999999999 4.7402304495294381
0.49099999999999999 4.6481579643453559
0.49199999999999999 4.5521452164245293
0.49299999999999999 4.4525394669107863
0.49399999999999999 4.3497027995893909
0.495 4.2440086887265416
0.496 4.1358385442679708
0.497 4.0255782783310741
0.498 3.913614935376394
0.499 3.8003334262638986
0.5 3.6861134036399483
0.501 3.5713263128276767
0.502 3.4563326486781056
0.503 3.3414794447613625
0.504 3.2270980169199825
0.505 3.1135019786557816
0.50600000000000001 3.000985541165742
0.50700000000000001 2.8898221061663119
0.50800000000000001 2.78026315503429
0.50900000000000001 2.672537433323023
0.51000000000000001 2.5668504254611189
0.51100000000000001 2.4633841104704248
0.51200000000000001 2.3622969859106857
0.51300000000000001 2.2637243440177328
0.51400000000000001 2.1677787811894911
0.51500000000000001 2.0745509196181593
0.51600000000000001 1.9841103179871111
0.51700000000000002 1.8965065467542883
0.51800000000000002 1.8117704026307624
0.51900000000000002 1.7299152364211319
0.52000000000000002 1.6509383684042236
0.52100000000000002 1.5748225658693393
0.52200000000000002 1.5015375582535395
0.52300000000000002 1.4310415665077711
0.52400000000000002 1.3632828248122586
0.52500000000000002 1.2982010745157531
0.52600000000000002 1.2357290121412818
0.52700000000000002 1.1757936754313949
0.52800000000000002 1.1183177536499038
0.52900000000000003 1.0632208106646153
0.53000000000000003 1.0104204116611561
0.53100000000000003 0.95983314663650865
0.53200000000000003 0.91137554605353843
0.53300000000000003 0.8649648861675342
0.53400000000000003 0.82051988353227168
0.53500000000000003 0.77796128002940956
0.53600000000000003 0.73721232142066495
0.53700000000000003 0.69819913388086019
0.53800000000000003 0.66085100422105836
0.53900000000000003 0.62510057054903534
0.54000000000000004 0.59088393093770886
0.54100000000000004 0.55814067828483693
0.54200000000000004 0.5268138699556435
0.54300000000000004 0.49684994101558516
0.54400000000000004 0.46819856989578401
0.54500000000000004 0.44081250520557058
0.54600000000000004 0.41464736213207631
0.54700000000000004 0.38966139646561548
0.54800000000000004 0.36581526378098744
0.54900000000000004 0.34307177070953093
0.55000000000000004 0.32139562457424625
0.55100000000000005 0.30075318695051795
0.55200000000000005 0.28111223597601409
0.55300000000000005 0.26244174148288935
0.55400000000000005 0.24471165627899311
0.55500000000000005 0.22789272617684256
0.55600000000000005 0.21195632067173056
0.55700000000000005 0.1968742855143098
0.55800000000000005 0.18261881781651734
0.55900000000000005 0.16916236377981977
0.56000000000000005 0.1564775386458763
0.56100000000000005 0.14453706804523345
0.56200000000000006 0.13331374956063038
0.56300000000000006 0.12278043302809841
0.56400000000000006 0.11291001786955771
0.56500000000000006 0.10367546558266874
0.56600000000000006 0.095049825403483668
0.56700000000000006 0.087006271100749086
0.56800000000000006 0.079518146852371865
0.56900000000000006 0.072559020189255419
0.57000000000000006 0.066102740063660986
0.57100000000000006 0.060123498202606193
0.57200000000000006 0.054595892035853966
0.57300000000000006 0.049494987636976052
0.57400000000000007 0.04479638127953061
0.57500000000000007 0.040476258383347175
0.57600000000000007 0.036511448803744746
0.57699999999999996 0.032879477594875618
0.57799999999999996 0.029558610553699221
0.57899999999999996 0.026527894020066247
0.57999999999999996 0.023767188568398302
0.58099999999999996 0.021257196375351065
0.58199999999999996 0.018979482183930543
0.58299999999999996 0.016916487906687826
0.58399999999999996 0.015051541018032097
0.58499999999999996 0.013368856978093542
0.58599999999999997 0.011853536007898203
0.58699999999999997 0.010491554598250784
0.58799999999999997 0.0092697521832105761
0.58899999999999997 0.0081758134442230321
0.58999999999999997 0.0071982467337794497
0.59099999999999997 0.0063263591190488135
0.59199999999999997 0.005550228547419064
0.59299999999999997 0.0048606736285610221
0.59399999999999997 0.0042492215127200288
0.59499999999999997 0.0037080743237040328
0.59599999999999997 0.0032300745786655624
0.59699999999999998 0.0028086699964165159
0.59799999999999998 0.0024378780627437595
0.59899999999999998 0.0021122506859845773
0.59999999999999998 0.001826839239872846
0.60099999999999998 0.0015771602541562756
0.60199999999999998 0.0013591619774042071
0.60299999999999998 0.0011691920013479993
0.60399999999999998 0.0010039661025080002
0.60499999999999998 0.00086053842514125878
0.60599999999999998 0.00073627309999133408
0.60699999999999998 0.00062881736614224407
0.60799999999999998 0.0005360762386122488
0.60899999999999999 0.0004561887422350885
0.60999999999999999 0.00038750571287958301
0.61099999999999999 0.00032856915011104102
0.61199999999999999 0.00027809309092067234
0.61299999999999999 0.00023494596202545015
0.61399999999999999 0.00019813435833130705
0.61499999999999999 0.00016678818729546699
0.61599999999999999 0.00014014711294698333
0.61699999999999999 0.00011754822904616556
0.61799999999999999 9.8414888100655879e-05
0.61899999999999999 8.2246611525234e-05
0.62 6.8610005956834332e-05
0.621 5.7130611444835014e-05
0.622 4.7485608769080437e-05
0.623 3.9397315344277216e-05
0.624 3.2627401912258572e-05
0.625 2.6971765378302271e-05
0.626 2.2255996603021333e-05
0.627 1.8331385618787097e-05
0.628 1.5071410513746392e-05
0.629 1.236866004379883e-05
0.63 1.0132143831599319e-05
0.63100000000000001 8.2849477406421781e-06
0.63200000000000001 6.7621956304140753e-06
0.63300000000000001 5.5092821731119409e-06
0.63400000000000001 4.4803447189707208e-06
0.63500000000000001 3.6369453183730597e-06
0.63600000000000001 2.9469369331462497e-06
0.63700000000000001 2.3834905905741749e-06
0.63800000000000001 1.9242627497621689e-06
0.63900000000000001 1.5506844628461838e-06
0.64000000000000001 1.2473560277732521e-06
0.64100000000000001 1.0015327519661592e-06
0.64200000000000002 8.0268918581440249e-07
0.64300000000000002 6.4215075158497179e-07
0.64400000000000002 5.1278309783548119e-07
0.64500000000000002 4.0873076306468102e-07
0.64600000000000002 3.2519784667119848e-07
0.64700000000000002 2.5826437180002829e-07
0.64800000000000002 2.0473289458868967e-07
0.64900000000000002 1.620006785537188e-07
0.65000000000000002 1.2795342175395176e-07
0.65100000000000002 1.0087710772482662e-07
0.65200000000000002 7.9385058156135692e-08
0.65300000000000002 6.2357704380648553e-08
0.65400000000000003 4.88929737705378e-08
0.65500000000000003 3.8265513248719982e-08
0.65600000000000003 2.9893251800313038e-08
0.65700000000000003 2.3310042970787315e-08
0.65800000000000003 1.8143332115551062e-08
0.65900000000000003 1.4095966310039442e-08
0.66000000000000003 1.0931411503440525e-08
0.66100000000000003 8.4617653825392988e-09
0.66200000000000003 6.5380587409546634e-09
0.66300000000000003 5.0424257571556514e-09
0.66400000000000003 3.88179694289973e-09
0.66500000000000004 2.9828297774961615e-09
0.66600000000000004 2.2878430479751499e-09
0.66700000000000004 1.7515632691359747e-09
0.66800000000000004 1.3385266322879998e-09
0.66900000000000004 1.021008900152285e-09
0.67000000000000004 7.7737952716828276e-10
0.67100000000000004 5.9079588774767132e-10
0.67200000000000004 4.4816955769006331e-10
0.67300000000000004 3.3934972134976754e-10
0.67400000000000004 2.5647947800353966e-10
0.67500000000000004 1.9348952145614864e-10
0.67600000000000005 1.4570072320172674e-10
0.67700000000000005 1.0951285777684607e-10
0.67800000000000005 8.2161315250794771e-11
0.67900000000000005 6.1527353609250894e-11
0.68000000000000005 4.5990420990978269e-11
0.68100000000000005 3.4313462428630696e-11
0.68200000000000005 2.5554031183754013e-11
0.68300000000000005 1.8995543573681422e-11
0.68400000000000005 1.4094223894060735e-11
0.68500000000000005 1.0438244063238607e-11
0.68600000000000005 7.7163207585170935e-12
0.68700000000000006 5.6936313549955265e-12
0.68800000000000006 4.1933813966346909e-12
0.68900000000000006 3.0827267505226637e-12
0.69000000000000006 2.2620439743603699e-12
0.69100000000000006 1.6567695281104238e-12
0.69200000000000006 1.2112056597202876e-12
0.69300000000000006 8.8382873663858152e-13
0.69400000000000006 6.4374292877207699e-13
0.69500000000000006 4.6800516381980532e-13
0.69600000000000006 3.3961145488196609e-13
0.69700000000000006 2.4598420354868372e-13
0.69800000000000006 1.778381782477812e-13
0.69900000000000007 1.2833211932685009e-13
0.70000000000000007 9.2435331865593894e-14
0.70100000000000007 6.6455756273723332e-14
0.70200000000000007 4.7689070142336578e-14
0.70300000000000007 3.4158315238414652e-14
0.70399999999999996 2.4421090640206149e-14
0.70499999999999996 1.7427070253514041e-14
0.70599999999999996 1.241292435698864e-14
0.70699999999999996 8.8249839350807543e-15
0.70799999999999996 6.2624390647548514e-15
0.70899999999999996 4.435704077575208e-15
0.70999999999999996 3.1359618214346077e-15
0.71099999999999997 2.212930659780784e-15
0.71199999999999997 1.5586671068060914e-15
0.71299999999999997 1.0957895349181027e-15
0.71399999999999997 7.6893358256979792e-16
0.71499999999999997 5.3856496789306435e-16
0.71599999999999997 3.7650838526882247e-16
0.71699999999999997 2.6272304949579852e-16
0.71799999999999997 1.8298199652374778e-16
0.71899999999999997 1.2720521042904229e-16
0.71999999999999997 8.8264788569511636e-17
0.72099999999999997 6.1130198844281052e-17
0.72199999999999998 4.2258060871745096e-17
0.72299999999999998 2.9157376702274436e-17
0.72399999999999998 2.008039051829932e-17
0.72499999999999998 1.3803219099689466e-17
0.72599999999999998 9.4704982209538397e-18
0.72699999999999998 6.4855855031859771e-18
0.72799999999999998 4.4331167519213276e-18
0.72899999999999998 3.024492194278318e-18
0.72999999999999998 2.05958058161806e-18
0.73099999999999998 1.3998704134363359e-18
0.73199999999999998 9.4968441734905569e-19
0.73299999999999998 6.4306211905138352e-19
0.73399999999999999 4.3461868022422629e-19
0.73499999999999999 2.9318747004638534e-19
0.73599999999999999 1.9740751895026564e-19
0.73699999999999999 1.3266701403190777e-19
0.73799999999999999 8.8990349609156583e-20
0.73899999999999999 5.9580381767497442e-20
0.73999999999999999 3.9814730308190389e-20
0.74099999999999999 2.655608941054152e-20
0.74199999999999999 1.7679258028217001e-20
0.74299999999999999 1.1747440058016191e-20
0.74399999999999999 7.7911480441456834e-21
0.745 5.1574902761125107e-21
0.746 3.4076411124338608e-21
0.747 2.2472297782162564e-21
0.748 1.4791732534691691e-21
0.749 9.7178071366499273e-22
0.75 6.3722808418149566e-22
0.751 4.1706013545624965e-22
0.752 2.7244530693406465e-22
0.753 1.7763829805780124e-22
0.754 1.1560330236859865e-22
0.755 7.5089634026145004e-23
0.75600000000000001 4.868168397654142e-23
0.75700000000000001 3.1501178779810602e-23
0.75800000000000001 2.0345266245793001e-23
0.75900000000000001 1.3115204382001192e-23
0.76000000000000001 8.438429321644651e-24
0.76100000000000001 5.4190455132072883e-24
0.76200000000000001 3.4734285286104961e-24
0.76300000000000001 2.2221229493188115e-24
0.76400000000000001 1.4188997615877767e-24
0.76500000000000001 9.0429270347056551e-25
0.76600000000000001 5.7522769276202932e-25
0.76700000000000002 3.6521092766253903e-25
0.76800000000000002 2.3143057445416961e-25
0.76900000000000002 1.4637620026897384e-25
0.77000000000000002 9.2404420651736207e-26
0.77100000000000002 5.8222030852954783e-26
0.77200000000000002 3.6614579869181735e-26
0.77300000000000002 2.2982255434322263e-26
0.77400000000000002 1.4398024612697171e-26
0.77500000000000002 9.0029458060377907e-27
0.77600000000000002 5.6187228389529615e-27
0.77700000000000002 3.4999482653850842e-27
0.77800000000000002 2.1759878961337024e-27
0.77900000000000003 1.3502741608432619e-27
0.78000000000000003 8.3629185698109621e-28
0.78100000000000003 5.1696841348377324e-28
0.78200000000000003 3.1896290735765403e-28
0.78300000000000003 1.964202186289798e-28
0.78400000000000003 1.2072628638049463e-28
0.78500000000000003 7.4060551961690774e-29
0.78600000000000003 4.5346242802486073e-29
0.78700000000000003 2.7711800778729502e-29
0.78800000000000003 1.6902738649015213e-29
0.78900000000000003 1.0290064820671115e-29
0.79000000000000004 6.2524131704714567e-30
0.79100000000000004 3.7918013187231165e-30
0.79200000000000004 2.2951530186206621e-30
0.79300000000000004 1.3865824861465596e-30
0.79400000000000004 8.3607953817553337e-31
0.79500000000000004 5.0317276656750697e-31
0.79600000000000004 3.022415300821557e-31
0.79700000000000004 1.8120011219709273e-31
0.79800000000000004 1.0842512495183135e-31
0.79900000000000004 6.4754265680750238e-32
0.80000000000000004 3.8598786844564776e-32
0.80100000000000005 2.2963896898006791e-32
0.80200000000000005 1.3635906816168214e-32
0.80300000000000005 8.0814410296548163e-33
0.80400000000000005 4.7803509842878013e-33
0.80500000000000005 2.8222585781665586e-33
0.80600000000000005 1.6630285648899201e-33
0.80700000000000005 9.7806644024753508e-34
0.80800000000000005 5.741199000906169e-34
0.80900000000000005 3.363584117361055e-34
0.81000000000000005 1.9668321180567117e-34
0.81100000000000005 1.1478825520413008e-34
0.81200000000000006 6.6864044392040911e-35
0.81300000000000006 3.8873416909134503e-35
0.81400000000000006 2.2556802653985969e-35
0.81500000000000006 1.3063723479919514e-35
0.81600000000000006 7.5512856723998517e-36
0.81700000000000006 4.3565145848483961e-36
0.81800000000000006 2.5085436662587896e-36
0.81900000000000006 1.4416779325752641e-36
0.82000000000000006 8.2694914548697932e-37
0.82100000000000006 4.7342718905536538e-37
0.82200000000000006 2.7051497224882367e-37
0.82300000000000006 1.5427409746018411e-37
0.82400000000000007 8.7812875266423842e-38
0.82500000000000007 4.9886925318860887e-38
0.82600000000000007 2.8286454695423728e-38
0.82700000000000007 1.6007865361167012e-38
0.82800000000000007 9.0417259078290109e-39
0.82900000000000007 5.0972055787194823e-39
0.83000000000000007 2.8679775536099238e-39
0.83100000000000007 1.6105789642150388e-39
0.83200000000000007 9.0271542783722654e-40
0.83299999999999996 5.0498929058668233e-40
0.83399999999999996 2.8195242002178766e-40
0.83499999999999996 1.571200960937861e-40
0.83599999999999997 8.7387596309013621e-41
0.83699999999999997 4.8509846251244191e-41
0.83799999999999997 2.687645278864185e-41
0.83899999999999997 1.486195176994084e-41
0.83999999999999997 8.2024104230325739e-42
0.84099999999999997 4.5182348257030965e-42
0.84199999999999997 2.4840347098858501e-42
0.84299999999999997 1.363038071568304e-42
0.84399999999999997 7.464825939041736e-43
0.84499999999999997 4.0803053612493958e-43
0.84599999999999997 2.2260085994299068e-43
0.84699999999999998 1.2120543987706076e-43
0.84799999999999998 6.5868595195580647e-44
0.84899999999999998 3.5726923388391799e-44
0.84999999999999998 1.9340766389534128e-44
0.85099999999999998 1.0449908764014645e-44
0.85199999999999998 5.6352345116888222e-45
0.85299999999999998 3.0329977159062867e-45
0.85399999999999998 1.6292685921012477e-45
0.85499999999999998 8.7352174639248762e-46
0.85599999999999998 4.6742841714537764e-46
0.85699999999999998 2.4964149753920131e-46
0.85799999999999998 1.330695374351606e-46
0.85899999999999999 7.0794682826358262e-47
0.85999999999999999 3.7590896573264761e-47
0.86099999999999999 1.9921622439602923e-47
0.86199999999999999 1.0537234144133417e-47
0.86299999999999999 5.5627352278802069e-48
0.86399999999999999 2.9309601277098705e-48
0.86499999999999999 1.5413140056749795e-48
0.86599999999999999 8.0896915657355574e-49
0.86699999999999999 4.2377209881433564e-49
0.86799999999999999 2.2156045333273039e-49
0.86899999999999999 1.1561430027130961e-49
0.87 6.0212994271705474e-50
0.871 3.1298836172068241e-50
0.872 1.6237732609320404e-50
0.873 8.4077879875454024e-51
0.874 4.3450744944760178e-51
0.875 2.2411542538237005e-51
0.876 1.1537328530928182e-51
0.877 5.9278567343821055e-52
0.878 3.039827988025238e-52
0.879 1.555819222848612e-52
0.88 7.9474538348336376e-53
0.88100000000000001 4.0518708657512657e-53
0.88200000000000001 2.0617776332158965e-53
0.88300000000000001 1.0470963458914716e-53
0.88400000000000001 5.3074999957118787e-54
0.88500000000000001 2.6850467184893061e-54
0.88600000000000001 1.3557266223082548e-54
0.88700000000000001 6.8320460405815459e-55
0.88800000000000001 3.4362739204540517e-55
0.88900000000000001 1.7249759701758987e-55
0.89000000000000001 8.6424436283276328e-56
0.89100000000000001 4.3216366051027014e-56
0.89200000000000002 2.1568407064997572e-56
0.89300000000000002 1.0743504903514212e-56
0.89400000000000002 5.3411151810550342e-57
0.89500000000000002 2.6501832041056395e-57
0.89600000000000002 1.3124349950202137e-57
0.89700000000000002 6.4869061257166605e-58
0.89800000000000002 3.2000391138987297e-58
0.89900000000000002 1.575544881792296e-58
0.90000000000000002 7.7421939715874878e-59
0.90100000000000002 3.7971263654091891e-59
0.90200000000000002 1.8586762306495285e-59
0.90300000000000002 9.0805068613136412e-60
0.90400000000000003 4.4276577911478313e-60
0.90500000000000003 2.1547434759401889e-60
0.90600000000000003 1.0465853055034368e-60
0.90700000000000003 5.0735411069265111e-61
0.90800000000000003 2.4547382406285616e-61
0.90900000000000003 1.1853773081889174e-61
0.91000000000000003 5.7130155904445258e-62
0.91100000000000003 2.7480937944795917e-62
0.91200000000000003 1.3193347443120479e-62
0.91300000000000003 6.321726721228423e-63
0.91400000000000003 3.023247283862361e-63
0.91500000000000004 1.443008286066899e-63
0.91600000000000004 6.874183868973773e-64
0.91700000000000004 3.2683653369075321e-64
0.91800000000000004 1.5509476751998211e-64
0.91900000000000004 7.3454898374111923e-65
0.92000000000000004 3.4721734482702315e-65
0.92100000000000004 1.6380949165921826e-65
0.92200000000000004 7.7131838518109643e-66
0.92300000000000004 3.6248099628642004e-66
0.92400000000000004 1.7001753308888096e-66
0.92500000000000004 7.9590100981068512e-67
0.92600000000000005 3.7186152756657617e-67
0.92700000000000005 1.7340445894108439e-67
0.92800000000000005 8.0704186102732701e-68
0.92900000000000005 3.7487685184355892e-68
0.93000000000000005 1.7379525650816493e-68
0.93100000000000005 8.0416268742467499e-69
0.93200000000000005 3.7136980961404242e-69
0.93300000000000005 1.7116931865058578e-69
0.93400000000000005 7.8741171583275553e-70
0.93500000000000005 3.6152174105573656e-70
0.93600000000000005 1.6566224348172775e-70
0.93700000000000006 7.5765100324476136e-71
0.93800000000000006 3.458369456803956e-71
0.93900000000000006 1.575542296605042e-71
0.94000000000000006 7.1638291024052072e-72
0.94100000000000006 3.2509988335242672e-72
0.94200000000000006 1.4724644993983726e-72
0.94300000000000006 6.6562442664049823e-73
0.94400000000000006 3.0031017341944258e-73
0.94500000000000006 1.352281763126951e-73
0.94600000000000006 6.0774398274951924e-74
0.94700000000000006 2.7260288749742892e-74
0.94800000000000006 1.2203840458949902e-74
0.94900000000000007 5.452791040299659e-75
0.95000000000000007 2.4316296556384799e-75
0.95100000000000007 1.0822615486859011e-75
0.95200000000000007 4.8075435472263837e-76
0.95300000000000007 2.1314267143537297e-76
0.95400000000000007 9.4313474012850098e-77
0.95500000000000007 4.1651746778347158e-77
0.95600000000000007 1.8358991318354771e-77
0.95700000000000007 8.0764500953401226e-78
0.95800000000000007 3.5460780681341157e-78
0.95900000000000007 1.5539324408011685e-78
0.95999999999999996 6.79629181031586e-79
0.96099999999999997 2.9666610334735213e-79
0.96199999999999997 1.2924681321996349e-79
0.96299999999999997 5.6198891463543942e-80
0.96399999999999997 2.4388867022407094e-80
0.96499999999999997 1.0563588041013662e-80
0.96599999999999997 4.5665395495787313e-81
0.96699999999999997 1.9702389931296332e-81
0.96799999999999997 8.4841140784522886e-82
0.96899999999999997 3.6462796634645569e-82
0.96999999999999997 1.5640452765165154e-82
0.97099999999999997 6.69583156966636e-83
0.97199999999999998 2.8609848516989629e-83
0.97299999999999998 1.220063453801764e-83
0.97399999999999998 5.1928417185968996e-84
0.97499999999999998 2.2058884347302249e-84
0.97599999999999998 9.3522859882056146e-85
0.97699999999999998 3.9573801929653095e-85
0.97799999999999998 1.6712965619118709e-85
0.97899999999999998 7.0445782323194947e-86
0.97999999999999998 2.9635495406897387e-86
0.98099999999999998 1.2442999712379141e-86
0.98199999999999998 5.2142719866158054e-87
0.98299999999999998 2.1808105922164856e-87
0.98399999999999999 9.1032795166517701e-88
0.98499999999999999 3.7925687135546283e-88
0.98599999999999999 1.5769745153238442e-88
0.98699999999999999 6.5444253129239551e-89
0.98799999999999999 2.7106532622035807e-89
0.98899999999999999 1.1205520073298593e-89
0.98999999999999999 4.6232316458766111e-90
0.99099999999999999 1.9037716891543985e-90
0.99199999999999999 7.8241944595118975e-91
0.99299999999999999 3.2093712425797401e-91
0.99399999999999999 1.3138803445951408e-91
0.995 5.3684288394207101e-92
0.996 2.1892436585898129e-92
0.997 8.9103856951529233e-93
0.998 3.6195484834996644e-93
0.999 1.4674650761757635e-93
1 5.937951151478704e-94


==> figures/tikz/data/results_generated_to_human_kde_prior_titles.dat <==
x y
0 2.6092817295484231e-33
0.001 3.2850326220246308e-33
0.002 5.6517161912756398e-33
0.0030000000000000001 1.0892752609257532e-32
0.0040000000000000001 2.1608623998938705e-32
0.0050000000000000001 4.3066256594761538e-32
0.0060000000000000001 8.5705086123909364e-32
0.0070000000000000001 1.70052437332575e-31
0.0080000000000000002 3.3628471241166705e-31
0.0090000000000000011 6.627364533188648e-31
0.01 1.3015916568604341e-30
0.010999999999999999 2.5474554693642984e-30
0.012 4.9686213704475275e-30
0.013000000000000001 9.6574526905464352e-30
0.014 1.8706248091241284e-29
0.014999999999999999 3.6108401231635215e-29
0.016 6.9458813486218486e-29
0.017000000000000001 1.3315088448904478e-28
0.018000000000000002 2.5436561934003241e-28
0.019 4.8425096056560268e-28
0.02 9.187140594853342e-28
0.021000000000000001 1.7369531037135193e-27
0.021999999999999999 3.272606207314437e-27
0.023 6.1446535511158181e-27
0.024 1.1497386133486392e-26
0.025000000000000001 2.1438725656806978e-26
0.026000000000000002 3.9837953564494934e-26
0.027 7.3772304682007815e-26
0.028000000000000001 1.3614071571691537e-25
0.029000000000000001 2.5036933077311094e-25
0.029999999999999999 4.588520981759994e-25
0.031 8.3803640290487472e-25
0.032000000000000001 1.5252874255532603e-24
0.033000000000000002 2.7665544065915746e-24
0.034000000000000002 5.0006393835997745e-24
0.035000000000000003 9.0076340078766405e-24
0.036000000000000004 1.6169436248152751e-23
0.036999999999999998 2.8925312204706515e-23
0.037999999999999999 5.156563165192294e-23
0.039 9.1609775567979347e-23
0.040000000000000001 1.6218943761913934e-22
0.041000000000000002 2.8615587727955553e-22
0.042000000000000003 5.0313231133107094e-22
0.043000000000000003 8.8157906258950189e-22
0.043999999999999997 1.5393590518583318e-21
0.044999999999999998 2.6786642516326565e-21
0.045999999999999999 4.6451143451173296e-21
0.047 8.027390656455605e-21
0.048000000000000001 1.3824592472510564e-20
0.049000000000000002 2.3726316271205222e-20
0.050000000000000003 4.0579661508882629e-20
0.051000000000000004 6.9165057527800805e-20
0.052000000000000005 1.174803883329245e-19
0.052999999999999999 1.9885861239859671e-19
0.053999999999999999 3.3544701287323082e-19
0.055 5.6390252546402199e-19
0.056000000000000001 9.4468023996442191e-19
0.057000000000000002 1.5771260277421131e-18
0.058000000000000003 2.6239094236901546e-18
0.059000000000000004 4.350430639704319e-18
0.059999999999999998 7.1881432934834232e-18
0.060999999999999999 1.183592949602524e-17
0.062 1.9421791125929042e-17
0.063 3.1759785143867872e-17
0.064000000000000001 5.1756786173295345e-17
0.065000000000000002 8.405404493346533e-17
0.066000000000000003 1.3603529718925501e-16
0.067000000000000004 2.1940492979413474e-16
0.068000000000000005 3.5264931030058667e-16
0.069000000000000006 5.648611273681256e-16
0.070000000000000007 9.0165924149974575e-16
0.071000000000000008 1.4343178303389402e-15
0.072000000000000008 2.2737916920311625e-15
0.072999999999999995 3.5921824245650437e-15
0.073999999999999996 5.6554691096722186e-15
0.074999999999999997 8.8732259704419979e-15
0.075999999999999998 1.3873857181422296e-14
0.076999999999999999 2.1618013526550724e-14
0.078 3.3568918764925725e-14
0.079000000000000001 5.1947188165770085e-14
0.080000000000000002 8.0110599019363366e-14
0.081000000000000003 1.2311792228151189e-13
0.082000000000000003 1.8856281960920672e-13
0.083000000000000004 2.8780243307876011e-13
0.084000000000000005 4.3776052483443402e-13
0.085000000000000006 6.6356366492450722e-13
0.086000000000000007 1.0023804617757814e-12
0.087000000000000008 1.5089912272128846e-12
0.087999999999999995 2.2638367018442229e-12
0.088999999999999996 3.3846040739303556e-12
0.089999999999999997 5.0428399095609492e-12
0.090999999999999998 7.4876780241705539e-12
0.091999999999999998 1.1079596754696321e-11
0.092999999999999999 1.6338256324347519e-11
0.094 2.4010022138221411e-11
0.095000000000000001 3.5162898711145135e-11
0.096000000000000002 5.1319472664279588e-11
0.097000000000000003 7.4642342821486542e-11
0.098000000000000004 1.0819172863531437e-10
0.099000000000000005 1.5628192057077021e-10
0.10000000000000001 2.2497251719618387e-10
0.10100000000000001 3.2274268900474208e-10
0.10200000000000001 4.6141291862857781e-10
0.10300000000000001 6.5739993292345649e-10
0.10400000000000001 9.3341830365471529e-10
0.105 1.3207782528041048e-09
0.106 1.8624757986517618e-09
0.107 2.6173312913169893e-09
0.108 3.6655090121854732e-09
0.109 5.1158479930126296e-09
0.11 7.1155575546230134e-09
0.111 9.8629862759554305e-09
0.112 1.3624367320131688e-08
0.113 1.875568467656419e-08
0.114 2.5731103743477561e-08
0.115 3.5179777112628502e-08
0.11600000000000001 4.7933285378878021e-08
0.11700000000000001 6.5086517893263516e-08
0.11800000000000001 8.8075455868777192e-08
0.11900000000000001 1.1877610794586734e-07
0.12 1.5962978539402712e-07
0.121 2.1380101074531708e-07
0.122 2.8537565051445772e-07
0.123 3.7960837025496783e-07
0.124 5.0323024790023015e-07
0.125 6.6482936618278217e-07
0.126 8.7531945013443424e-07
0.127 1.1485141288369455e-06
0.128 1.5018271815529526e-06
0.129 1.957122166743758e-06
0.13 2.5417381049353242e-06
0.13100000000000001 3.2897213536176334e-06
0.13200000000000001 4.2432974158898853e-06
0.13300000000000001 5.4546200835149151e-06
0.13400000000000001 6.9878389229344567e-06
0.13500000000000001 8.9215295345988801e-06
0.13600000000000001 1.1351534085660177e-05
0.13700000000000001 1.4394262134933941e-05
0.13800000000000001 1.8190503504937915e-05
0.13900000000000001 2.2909805643948971e-05
0.14000000000000001 2.8755467266292416e-05
0.14100000000000001 3.5970197740550594e-05
0.14200000000000002 4.4842487373141711e-05
0.14300000000000002 5.5713727059394569e-05
0.14400000000000002 6.8986106399326747e-05
0.14499999999999999 8.5131306972689315e-05
0.14599999999999999 0.0001046999917458633
0.14699999999999999 0.00012833207230814926
0.14799999999999999 0.00015676771265430651
0.14899999999999999 0.0001908590014977972
0.14999999999999999 0.00023158219470179281
0.151 0.00028005039559765284
0.152 0.00033752650415168247
0.153 0.00040543622677267791
0.154 0.00048538089787803792
0.155 0.00057914982323788806
0.156 0.00068873181490801633
0.157 0.00081632554977826048
0.158 0.00096434835013606377
0.159 0.0011354429570722645
0.16 0.0013324818480469586
0.161 0.0015585686405456909
0.16200000000000001 0.0018170361265181943
0.16300000000000001 0.0021114404991077317
0.16400000000000001 0.0024455513657310637
0.16500000000000001 0.0028233371912026414
0.16600000000000001 0.0032489458822135072
0.16700000000000001 0.003726680310420223
0.16800000000000001 0.004260968675357058
0.16900000000000001 0.0048563297292993895
0.17000000000000001 0.0055173330222053315
0.17100000000000001 0.006248554473231761
0.17200000000000001 0.0070545277324877455
0.17300000000000001 0.0079396919582706612
0.17400000000000002 0.0089083367959082432
0.17500000000000002 0.0099645454987709482
0.17599999999999999 0.011112137273858099
0.17699999999999999 0.012354610057197743
0.17799999999999999 0.013695085021767655
0.17899999999999999 0.015136254186677512
0.17999999999999999 0.016680332525489318
0.18099999999999999 0.018329015959254322
0.182 0.020083446562764545
0.183 0.021944186208810872
0.184 0.023911199724756763
0.185 0.025983848440228507
0.186 0.028160894767920528
0.187 0.030440518187146898
0.188 0.032820342699507017
0.189 0.035297475507259854
0.19 0.037868556338603081
0.191 0.04052981652197428
0.192 0.043277146606334672
0.193 0.046106171048867599
0.19400000000000001 0.049012328257859401
0.19500000000000001 0.051990954097933681
0.19600000000000001 0.055037366846823706
0.19700000000000001 0.058146951544868965
0.19800000000000001 0.061315241705125575
0.19900000000000001 0.064537996455038937
0.20000000000000001 0.067811271358441824
0.20100000000000001 0.071131481414143619
0.20200000000000001 0.074495455036208608
0.20300000000000001 0.077900478179608643
0.20400000000000001 0.081344328168996505
0.20500000000000002 0.08482529720133436
0.20600000000000002 0.088342205906916244
0.20700000000000002 0.09189440774908704
0.20800000000000002 0.09548178540184217
0.20899999999999999 0.099104740548695419
0.20999999999999999 0.10276417877969031
0.21099999999999999 0.1064614914129452
0.21199999999999999 0.11019853612278024
0.21299999999999999 0.11397761821242662
0.214 0.11780147422424729
0.215 0.12167325933762822
0.216 0.12559653967236165
0.217 0.12957529020609598
0.218 0.13361389854504127
0.219 0.13771717427794081
0.22 0.14189036311729644
0.221 0.14613916451379172
0.222 0.15046975094516243
0.223 0.15488878665444469
0.224 0.15940344326797301
0.22500000000000001 0.16402140948138985
0.22600000000000001 0.16875089187929332
0.22700000000000001 0.1736006039633842
0.22800000000000001 0.17857974061226281
0.22900000000000001 0.18369793548476152
0.23000000000000001 0.18896519930331498
0.23100000000000001 0.19439183750381936
0.23200000000000001 0.19998834639745391
0.23300000000000001 0.20576528773663871
0.23400000000000001 0.21173314238576432
0.23500000000000001 0.21790214463828803
0.23600000000000002 0.22428209956351672
0.23700000000000002 0.23088218657608517
0.23800000000000002 0.23771075316624912
0.23900000000000002 0.24477510337844674
0.23999999999999999 0.25208128615101844
0.24099999999999999 0.25963388900709189
0.24199999999999999 0.26743584279632004
0.24299999999999999 0.27548824321605486
0.24399999999999999 0.28379019468184125
0.245 0.29233868177099592
0.246 0.3011284729365834
0.247 0.31015206049623534
0.248 0.31939964006130528
0.249 0.32885913161257785
0.25 0.33851624337977448
0.251 0.34835457857732066
0.252 0.35835578392448597
0.253 0.36849973777097511
0.254 0.37876477459564278
0.255 0.38912794168050879
0.25600000000000001 0.39956528291548732
0.25700000000000001 0.41005214398771778
0.25800000000000001 0.42056349267394372
0.25900000000000001 0.43107424759989377
0.26000000000000001 0.44155960866520133
0.26100000000000001 0.45199538235743081
0.26200000000000001 0.46235829538913087
0.26300000000000001 0.47262629047586957
0.26400000000000001 0.48277879861405298
0.26500000000000001 0.4927969828931249
0.26600000000000001 0.502663949662156
0.26700000000000002 0.51236492373793419
0.26800000000000002 0.52188738526123557
0.26900000000000002 0.53122116675070852
0.27000000000000002 0.54035850984140055
0.27100000000000002 0.54929408210117658
0.27200000000000002 0.55802495516973061
0.27300000000000002 0.56655054624173196
0.27400000000000002 0.57487252560214863
0.27500000000000002 0.5829946935061624
0.27600000000000002 0.5909228301712266
0.27700000000000002 0.59866452301116313
0.27800000000000002 0.60622897549234123
0.27900000000000003 0.61362680213350029
0.28000000000000003 0.62086981420997311
0.28100000000000003 0.62797080066834676
0.28200000000000003 0.63494330861876958
0.28300000000000003 0.64180142755982683
0.28400000000000003 0.6485595812162438
0.28500000000000003 0.65523233054351915
0.28600000000000003 0.66183419108654507
0.28700000000000003 0.66837946748119803
0.28800000000000003 0.67488210746802957
0.28899999999999998 0.68135557735381214
0.28999999999999998 0.6878127604176818
0.29099999999999998 0.69426587932059991
0.29199999999999998 0.70072644314658983
0.29299999999999998 0.70720521928721281
0.29399999999999998 0.71371222998273165
0.29499999999999998 0.72025677295915158
0.29599999999999999 0.72684746525446053
0.29699999999999999 0.73349230901373619
0.29799999999999999 0.74019877775466736
0.29899999999999999 0.74697392136471485
0.29999999999999999 0.75382448788999989
0.30099999999999999 0.76075706001408128
0.30199999999999999 0.76777820400094454
0.30299999999999999 0.77489462878800264
0.30399999999999999 0.78211335285784267
0.30499999999999999 0.7894418764863913
0.30599999999999999 0.79688835695377203
0.307 0.80446178430521875
0.308 0.81217215525536202
0.309 0.82003064283239802
0.31 0.82804975935226077
0.311 0.83624351029094535
0.312 0.84462753658126255
0.313 0.85321924279652694
0.314 0.86203790859812435
0.315 0.87110478071982944
0.316 0.88044314264513002
0.317 0.89007835901384436
0.318 0.90003789168285875
0.31900000000000001 0.91035128427747614
0.32000000000000001 0.92105011202136056
0.32100000000000001 0.93216789364262076
0.32200000000000001 0.94373996224035439
0.32300000000000001 0.95580329217922178
0.32400000000000001 0.96839627937749362
0.32500000000000001 0.98155847278330466
0.32600000000000001 0.99533025540790654
0.32700000000000001 1.0097524740138664
0.32800000000000001 1.0248660174453899
0.32900000000000001 1.0407113446369598
0.33000000000000002 1.0573279645386184
0.33100000000000002 1.0747538715377971
0.33200000000000002 1.0930249414173621
0.33300000000000002 1.1121742944389259
0.33400000000000002 1.1322316337427887
0.33500000000000002 1.1532225688675897
0.33600000000000002 1.1751679357630467
0.33700000000000002 1.1980831261420564
0.33800000000000002 1.2219774403329828
0.33900000000000002 1.2468534788857359
0.34000000000000002 1.2727065889921239
0.34100000000000003 1.2995243822391465
0.34200000000000003 1.3272863402653268
0.34300000000000003 1.3559635244831101
0.34400000000000003 1.3855184051237461
0.34500000000000003 1.4159048234259026
0.34600000000000003 1.447068098812395
0.34700000000000003 1.4789452903853806
0.34800000000000003 1.5114656190431675
0.34900000000000003 1.5445510530269755
0.35000000000000003 1.5781170558095783
0.35100000000000003 1.6120734910283123
0.35199999999999998 1.6463256747493527
0.35299999999999998 1.680775560854441
0.35399999999999998 1.7153230409040328
0.35499999999999998 1.7498673356028243
0.35599999999999998 1.7843084511284761
0.35699999999999998 1.8185486702369207
0.35799999999999998 1.8524940453747529
0.35899999999999999 1.8860558591453476
0.35999999999999999 1.9191520165050304
0.36099999999999999 1.9517083330986198
0.36199999999999999 1.9836596852390482
0.36299999999999999 2.0149509892177373
0.36399999999999999 2.0455379808881089
0.36499999999999999 2.0753877707413193
0.36599999999999999 2.1044791548996655
0.36699999999999999 2.1328026684596355
0.36799999999999999 2.1603603742607955
0.36899999999999999 2.1871653872454866
0.37 2.2132411418930547
0.371 2.2386204175302624
0.372 2.2633441433997143
0.373 2.2874600119747619
0.374 2.3110209349188247
0.375 2.334083381094481
0.376 2.3567056399571884
0.377 2.3789460563782718
0.378 2.4008612843310866
0.379 2.4225046068876144
0.38 2.4439243686001793
0.38100000000000001 2.4651625636235646
0.38200000000000001 2.4862536189501907
0.38300000000000001 2.5072234070109571
0.38400000000000001 2.5280885158018624
0.38500000000000001 2.5488557978234967
0.38600000000000001 2.5695222116867873
0.38700000000000001 2.5900749624740036
0.38800000000000001 2.6104919390881758
0.38900000000000001 2.6307424391116996
0.39000000000000001 2.6507881643499136
0.39100000000000001 2.6705844634632596
0.39200000000000002 2.6900817920721369
0.39300000000000002 2.7092273556011053
0.39400000000000002 2.7279668960271368
0.39500000000000002 2.746246580689288
0.39600000000000002 2.7640149494423776
0.39700000000000002 2.7812248756989284
0.39800000000000002 2.7978354972687351
0.39900000000000002 2.8138140743109261
0.40000000000000002 2.8291377340676047
0.40100000000000002 2.8437950652391604
0.40200000000000002 2.8577875287591095
0.40300000000000002 2.8711306561918839
0.40400000000000003 2.8838550118652653
0.40500000000000003 2.8960069000162489
0.40600000000000003 2.9076488035370214
0.40700000000000003 2.9188595462268245
0.40800000000000003 2.9297341756707724
0.40900000000000003 2.9403835688768263
0.41000000000000003 2.9509337675239378
0.41100000000000003 2.9615250540420841
0.41200000000000003 2.9723107837078633
0.41300000000000003 2.983455991466458
0.41400000000000003 2.995135795262204
0.41500000000000004 3.0075336202693954
0.41600000000000004 3.0208392705675209
0.41699999999999998 3.0352468765099583
0.41799999999999998 3.0509527473103581
0.41899999999999998 3.0681531592345248
0.41999999999999998 3.0870421102573493
0.42099999999999999 3.1078090721435969
0.42199999999999999 3.1306367706548377
0.42299999999999999 3.1556990239878386
0.42399999999999999 3.1831586686227102
0.42499999999999999 3.2131656005143201
0.42599999999999999 3.2458549580032003
0.42699999999999999 3.281345470962953
0.42799999999999999 3.3197379985460382
0.42899999999999999 3.3611142754511372
0.42999999999999999 3.405535883925745
0.43099999999999999 3.453043465756692
0.432 3.5036561853121801
0.433 3.5573714513128656
0.434 3.6141649014627504
0.435 3.6739906504071365
0.436 3.7367817977536362
0.437 3.802451189148834
0.438 3.8708924197050671
0.439 3.9419810654816403
0.44 4.015576125303741
0.441 4.0915216520118856
0.442 4.1696485493342212
0.443 4.2497765080156933
0.44400000000000001 4.3317160526723253
0.44500000000000001 4.4152706691037711
0.44600000000000001 4.5002389805271914
0.44700000000000001 4.5864169404109134
0.44800000000000001 4.6736000093022065
0.44900000000000001 4.7615852832618009
0.45000000000000001 4.8501735422326586
0.45100000000000001 4.9391711878666662
0.45200000000000001 5.0283920419869075
0.45300000000000001 5.1176589789442888
0.45400000000000001 5.2068053675984034
0.45500000000000002 5.2956763014730601
0.45600000000000002 5.3841295987597224
0.45700000000000002 5.4720365572215286
0.45800000000000002 5.5592824526345419
0.45900000000000002 5.6457667731439027
0.46000000000000002 5.7314031857586167
0.46100000000000002 5.8161192351120441
0.46200000000000002 5.8998557785269226
0.46300000000000002 5.9825661652985156
0.46400000000000002 6.0642151719013873
0.46500000000000002 6.1447777084921036
0.46600000000000003 6.22423731558108
0.46700000000000003 6.3025844730399783
0.46800000000000003 6.3798147466618875
0.46900000000000003 6.4559268002596726
0.47000000000000003 6.5309203037408032
0.47100000000000003 6.6047937696994401
0.47200000000000003 6.677542352786447
0.47300000000000003 6.7491556474251873
0.47400000000000003 6.8196155203056517
0.47500000000000003 6.8888940144866924
0.47600000000000003 6.9569513618416421
0.47700000000000004 7.0237341399767814
0.47800000000000004 7.0891736086201558
0.47900000000000004 7.1531842588091097
0.47999999999999998 7.2156626059956812
0.48099999999999998 7.2764862554418697
0.48199999999999998 7.3355132650035797
0.48299999999999998 7.3925818266235028
0.48399999999999999 7.4475102835984082
0.48499999999999999 7.5000974959981246
0.48599999999999999 7.5501235615419171
0.48699999999999999 7.5973508938487022
0.48799999999999999 7.6415256543433907
0.48899999999999999 7.6823795283098812
0.48999999999999999 7.7196318297256949
0.49099999999999999 7.7529919137005452
0.49199999999999999 7.7821618696780259
0.49299999999999999 7.8068394631661331
0.49399999999999999 7.8267212887513846
0.495 7.8415060926409721
0.496 7.8508982190786343
0.497 7.8546111317956564
0.498 7.8523709592803312
0.499 7.8439200111570999
0.5 7.8290202124152
0.501 7.8074564026607813
0.502 7.7790394489978887
0.503 7.7436091235668068
0.504 7.7010367001513904
0.505 7.6512272285499847
0.50600000000000001 7.5941214505102925
0.50700000000000001 7.5296973268500276
0.50800000000000001 7.4579711518031182
0.50900000000000001 7.3789982375050007
0.51000000000000001 7.2928731587102034
0.51100000000000001 7.199729555161154
0.51200000000000001 7.0997394963391169
0.51300000000000001 6.9931124204614585
0.51400000000000001 6.8800936663954007
0.51500000000000001 6.7609626234867326
0.51600000000000001 6.6360305300285471
0.51700000000000002 6.5056379561042794
0.51800000000000002 6.3701520107425154
0.51900000000000002 6.2299633166499708
0.52000000000000002 6.0854827981972921
0.52100000000000002 5.9371383298022185
0.52200000000000002 5.7853712923887741
0.52300000000000002 5.6306330852253188
0.52400000000000002 5.4733816392072638
0.52500000000000002 5.3140779756166454
0.52600000000000002 5.1531828516437868
0.52700000000000002 4.9911535305887273
0.52800000000000002 4.828440710778672
0.52900000000000003 4.6654856429507845
0.53000000000000003 4.5027174612725229
0.53100000000000003 4.3405507484174457
0.53200000000000003 4.1793833502937296
0.53300000000000003 4.0195944512427664
0.53400000000000003 3.861542915881532
0.53500000000000003 3.7055658993456646
0.53600000000000003 3.551977723577
0.53700000000000003 3.4010690135548227
0.53800000000000003 3.2531060840469803
0.53900000000000003 3.1083305645938815
0.54000000000000004 2.9669592480616642
0.54100000000000004 2.8291841462213174
0.54200000000000004 2.6951727344284988
0.54300000000000004 2.5650683665820604
0.54400000000000004 2.4389908411023726
0.54500000000000004 2.3170370986622619
0.54600000000000004 2.1992820327792009
0.54700000000000004 2.0857793950911852
0.54800000000000004 1.9765627781333475
0.54900000000000004 1.8716466596530708
0.55000000000000004 1.7710274938872308
0.55100000000000005 1.6746848367172067
0.55200000000000005 1.5825824931597212
0.55300000000000005 1.4946696771888699
0.55400000000000005 1.4108821753694296
0.55500000000000005 1.3311435071712174
0.55600000000000005 1.2553660760935261
0.55700000000000005 1.1834523068303027
0.55800000000000005 1.1152957646331669
0.55900000000000005 1.0507822537697207
0.56000000000000005 0.98979089252776542
0.56100000000000005 0.93219516258904667
0.56200000000000006 0.87786393080212788
0.56300000000000006 0.82666244144298684
0.56400000000000006 0.77845327698947153
0.56500000000000006 0.7330972852796741
0.56600000000000006 0.69045447070612509
0.56700000000000006 0.65038484684909026
0.56800000000000006 0.61274924770386274
0.56900000000000006 0.57741009443903024
0.57000000000000006 0.54423211446069164
0.57100000000000006 0.51308300947422192
0.57200000000000006 0.48383406924810263
0.57300000000000006 0.45636072790571136
0.57400000000000007 0.4305430598074893
0.57500000000000007 0.40626621243916544
0.57600000000000007 0.38342077418727888
0.57699999999999996 0.36190307545190337
0.57799999999999996 0.34161542220515717
0.57899999999999996 0.3224662618349794
0.57999999999999996 0.304370281897064
0.58099999999999996 0.28724844321167514
0.58199999999999996 0.27102794956282084
0.58299999999999996 0.25564215706207316
0.58399999999999996 0.2410304270051575
0.58499999999999996 0.22713792675516553
0.58599999999999997 0.21391538381295641
0.58699999999999997 0.20131879876639414
0.58799999999999997 0.18930912323241147
0.58899999999999997 0.17785190920978353
0.58999999999999997 0.16691693643971051
0.59099999999999997 0.15647782442341451
0.59199999999999997 0.14651163567221814
0.59299999999999997 0.13699847657050052
0.59399999999999997 0.1279211019231967
0.59499999999999997 0.11926452884781528
0.59599999999999997 0.11101566516895907
0.59699999999999998 0.10316295689583148
0.59799999999999998 0.09569605872638394
0.59899999999999998 0.088605530842322283
0.59999999999999998 0.081882564554640838
0.60099999999999998 0.075518738646594682
0.60199999999999998 0.069505807556578689
0.60299999999999998 0.063835521862678241
0.60399999999999998 0.058499480887612733
0.60499999999999998 0.053489016649652318
0.60599999999999998 0.048795107852175931
0.60699999999999998 0.044408322139931761
0.60799999999999998 0.04031878445966007
0.60899999999999999 0.036516169050232423
0.60999999999999999 0.032989712354203865
0.61099999999999999 0.029728243987981604
0.61199999999999999 0.026720232829072276
0.61299999999999999 0.023953845271593544
0.61399999999999999 0.021417012759600465
0.61499999999999999 0.01909750582459847
0.61599999999999999 0.016983012020834416
0.61699999999999999 0.015061215360903818
0.61799999999999999 0.013319875095822069
0.61899999999999999 0.011746901948904971
0.62 0.010330430192738887
0.621 0.0090588842447549261
0.622 0.0079210387416978143
0.623 0.0069060713296669766
0.624 0.0060036076683871002
0.625 0.0052037583909648735
0.626 0.004497147979712731
0.627 0.0038749357118077351
0.628 0.0033288289938317975
0.629 0.0028510895407755908
0.63 0.0024345329629633016
0.63100000000000001 0.0020725224044376321
0.63200000000000001 0.0017589569301591742
0.63300000000000001 0.0014882553889953281
0.63400000000000001 0.0012553364873866023
0.63500000000000001 0.0010555957975415685
0.63600000000000001 0.00088488039695290577
0.63700000000000001 0.0007394617959225121
0.63800000000000001 0.00061600775955776305
0.63900000000000001 0.00051155357315014961
0.64000000000000001 0.00042347323756930548
0.64100000000000001 0.00034945101664420172
0.64200000000000002 0.0002874536935193869
0.64300000000000002 0.00023570382942178074
0.64400000000000002 0.00019265425758898476
0.64500000000000002 0.00015696398842387162
0.64600000000000002 0.000127475650083166
0.64700000000000002 0.00010319454223830359
0.64800000000000002 8.3269339976613653e-05
0.64900000000000002 6.6974449835390304e-05
0.65000000000000002 5.3693990695114888e-05
0.65100000000000002 4.2907348467493611e-05
0.65200000000000002 3.417623485043333e-05
0.65300000000000002 2.7133166453782421e-05
0.65400000000000003 2.1471270839714739e-05
0.65500000000000003 1.6935319953047509e-05
0.65600000000000003 1.3313888514529602e-05
0.65700000000000003 1.0432534698790875e-05
0.65800000000000003 8.1479023263414294e-06
0.65900000000000003 6.3426474085756428e-06
0.66000000000000003 4.921096780579113e-06
0.66100000000000003 3.8055523695656735e-06
0.66200000000000003 2.9331610563048704e-06
0.66300000000000003 2.2532768206803291e-06
0.66400000000000003 1.7252486951711508e-06
0.66500000000000004 1.3165748001798309e-06
0.66600000000000004 1.0013692615937507e-06
0.66700000000000004 7.5909500861042717e-07
0.66800000000000004 5.7352124493411056e-07
0.66900000000000004 4.318697320024952e-07
0.67000000000000004 3.2411889427426136e-07
0.67100000000000004 2.4243914721480212e-07
0.67200000000000004 1.8073676605689037e-07
0.67300000000000004 1.3428707602129613e-07
0.67400000000000004 9.9440778499248921e-08
0.67500000000000004 7.3389863911583968e-08
0.67600000000000005 5.398183476666969e-08
0.67700000000000005 3.9572907327453938e-08
0.67800000000000005 2.8912512694152406e-08
0.67900000000000005 2.1052812359401591e-08
0.68000000000000005 1.5278111928220557e-08
0.68100000000000005 1.1050029939603106e-08
0.68200000000000005 7.9650842006300197e-09
0.68300000000000005 5.7220206286053025e-09
0.68400000000000005 4.0967514196671442e-09
0.68500000000000005 2.9232098758340105e-09
0.68600000000000005 2.0787853460182211e-09
0.68700000000000006 1.4732880429749716e-09
0.68800000000000006 1.0406224241270494e-09
0.68900000000000006 7.3252989226803409e-10
0.69000000000000006 5.1390561275910738e-10
0.69100000000000006 3.593076099884089e-10
0.69200000000000006 2.5036507487148681e-10
0.69300000000000006 1.7386197416683395e-10
0.69400000000000006 1.2032566574143643e-10
0.69500000000000006 8.2991581996242039e-11
0.69600000000000006 5.70467929968587e-11
0.69700000000000006 3.9079516819087323e-11
0.69800000000000006 2.6680087688756917e-11
0.69900000000000007 1.8152849701365152e-11
0.70000000000000007 1.2308957061440137e-11
0.70100000000000007 8.3179441093681718e-12
0.70200000000000007 5.6018111405644079e-12
0.70300000000000007 3.7597424457778643e-12
0.70399999999999996 2.5148052275270803e-12
0.70499999999999996 1.6763577795323672e-12
0.70599999999999996 1.1136395943351681e-12
0.70699999999999996 7.3728891565838425e-13
0.70799999999999996 4.8645800520675752e-13
0.70899999999999996 3.1986530969674448e-13
0.70999999999999996 2.0960546879201709e-13
0.71099999999999997 1.3688356615892283e-13
0.71199999999999997 8.9086687916324557e-14
0.71299999999999997 5.7781218034939737e-14
0.71399999999999997 3.7348446204248245e-14
0.71499999999999997 2.4058577790486282e-14
0.71599999999999997 1.5444666617861875e-14
0.71699999999999997 9.8809322415373059e-15
0.71799999999999997 6.2998140231064145e-15
0.71899999999999997 4.0028341859767901e-15
0.71999999999999997 2.5346452459373533e-15
0.72099999999999997 1.5994701318751773e-15
0.72199999999999998 1.0058752439825597e-15
0.72299999999999998 6.3040668812524102e-16
0.72399999999999998 3.9373669653466378e-16
0.72499999999999998 2.4507502329009492e-16
0.72599999999999998 1.5201974053586998e-16
0.72699999999999998 9.3974148762240416e-17
0.72799999999999998 5.7892726617604589e-17
0.72899999999999998 3.55423808853676e-17
0.72999999999999998 2.174581364861275e-17
0.73099999999999998 1.325901224388957e-17
0.73199999999999998 8.0566181975611276e-18
0.73299999999999998 4.8786564810542024e-18
0.73399999999999999 2.9441049692454802e-18
0.73499999999999999 1.7705642491088808e-18
0.73599999999999999 1.0611461469498764e-18
0.73699999999999999 6.3378738166731029e-19
0.73799999999999999 3.7723903289594005e-19
0.73899999999999999 2.2376599098351014e-19
0.73999999999999999 1.3227438301799238e-19
0.74099999999999999 7.7922234723942047e-20
0.74199999999999999 4.5745758803993432e-20
0.74299999999999999 2.6763558057493725e-20
0.74399999999999999 1.560415447162299e-20
0.745 9.066503073081239e-21
0.746 5.2497953585372141e-21
0.747 3.0293380345003827e-21
0.748 1.7420303554824744e-21
0.749 9.9831164531976743e-22
0.75 5.7013646363500753e-22
0.751 3.2448422430426702e-22
0.752 1.8403917469125792e-22
0.753 1.0402284358739761e-22
0.754 5.8593407971814363e-23
0.755 3.2890481353144284e-23
0.75600000000000001 1.839894742116284e-23
0.75700000000000001 1.0256917273488108e-23
0.75800000000000001 5.698252677813469e-24
0.75900000000000001 3.1547676831081315e-24
0.76000000000000001 1.7405790396182697e-24
0.76100000000000001 9.5701922144197152e-25
0.76200000000000001 5.2438224535104207e-25
0.76300000000000001 2.8633574625610496e-25
0.76400000000000001 1.5581285953340666e-25
0.76500000000000001 8.4495004986282868e-26
0.76600000000000001 4.5662391687347745e-26
0.76700000000000002 2.4591557195433117e-26
0.76800000000000002 1.3198149345405727e-26
0.76900000000000002 7.0589411165988618e-27
0.77000000000000002 3.7624044057951193e-27
0.77100000000000002 1.998437947473792e-27
0.77200000000000002 1.057827920360341e-27
0.77300000000000002 5.5800544425952547e-28
0.77400000000000002 2.9333290944516157e-28
0.77500000000000002 1.5366748337934646e-28
0.77600000000000002 8.0223553960034534e-29
0.77700000000000002 4.173692437150671e-29
0.77800000000000002 2.1639016164450036e-29
0.77900000000000003 1.1180288347823268e-29
0.78000000000000003 5.7566102101469961e-30
0.78100000000000003 2.9537849436771409e-30
0.78200000000000003 1.5103898421848295e-30
0.78300000000000003 7.6965710343807125e-31
0.78400000000000003 3.9084400823993932e-31
0.78500000000000003 1.9779144167668857e-31
0.78600000000000003 9.9749173626374367e-32
0.78700000000000003 5.0131281126066929e-32
0.78800000000000003 2.5107640499302491e-32
0.78900000000000003 1.2531426691431281e-32
0.79000000000000004 6.2329345984922764e-33
0.79100000000000004 3.0894557358284998e-33
0.79200000000000004 1.5260496394989972e-33
0.79300000000000004 7.5119474686142617e-34
0.79400000000000004 3.684966512946712e-34
0.79500000000000004 1.8014059608636869e-34
0.79600000000000004 8.7757979994082142e-35
0.79700000000000004 4.2604800975104244e-35
0.79800000000000004 2.061233975601207e-35
0.79900000000000004 9.9378583571184549e-36
0.80000000000000004 4.7747979895668474e-36
0.80100000000000005 2.2861979135678583e-36
0.80200000000000005 1.0908604619300058e-36
0.80300000000000005 5.1870575674126176e-37
0.80400000000000005 2.4579291502419107e-37
0.80500000000000005 1.1606840449912345e-37
0.80600000000000005 5.4620411641247516e-38
0.80700000000000005 2.5614870334600111e-38
0.80800000000000005 1.1970865002473245e-38
0.80900000000000005 5.5751303254788564e-39
0.81000000000000005 2.5875012957454326e-39
0.81100000000000005 1.1967464057926359e-39
0.81200000000000006 5.5159412945867173e-40
0.81300000000000006 2.5335707197309865e-40
0.81400000000000006 1.1596909421785014e-40
0.81500000000000006 5.2898978204989306e-41
0.81600000000000006 2.4046287387493842e-41
0.81700000000000006 1.0892923738769649e-41
0.81800000000000006 4.9174111552434477e-42
0.81900000000000006 2.2121988385594539e-42
0.82000000000000006 9.9176168832258983e-43
0.82100000000000006 4.4308390667760087e-43
0.82200000000000006 1.9726955207291995e-43
0.82300000000000006 8.7524477589608822e-44
0.82400000000000007 3.8698518259676095e-44
0.82500000000000007 1.7051180067878369e-44
0.82600000000000007 7.4870338284898288e-45
0.82700000000000007 3.2761241898915766e-45
0.82800000000000007 1.4285849832743106e-45
0.82900000000000007 6.2079316343208235e-46
0.83000000000000007 2.6883316756070545e-46
0.83100000000000007 1.1601491080028541e-46
0.83200000000000007 4.9893017289436199e-47
0.83299999999999996 2.1382608493925077e-47
0.83399999999999996 9.1322232053078846e-48
0.83499999999999996 3.8867555786512937e-48
0.83599999999999997 1.6485145504114308e-48
0.83699999999999997 6.9677593518796944e-49
0.83799999999999997 2.934865939976406e-49
0.83899999999999997 1.2319075712642286e-49
0.83999999999999997 5.1530300603930193e-50
0.84099999999999997 2.1480376425310028e-50
0.84199999999999997 8.9230992841911097e-51
0.84299999999999997 3.6938916674827549e-51
0.84399999999999997 1.5238672730046708e-51
0.84499999999999997 6.264763131797268e-52
0.84599999999999997 2.5665909653759004e-52
0.84699999999999998 1.0478596767686245e-52
0.84799999999999998 4.2632816543985146e-53
0.84899999999999998 1.728539551111925e-53
0.84999999999999998 6.9840764640872906e-54
0.85099999999999998 2.8121144268536855e-54
0.85199999999999998 1.1283694009679847e-54
0.85299999999999998 4.511945993437854e-55
0.85399999999999998 1.7979215436163602e-55
0.85499999999999998 7.139565851159485e-56
0.85599999999999998 2.825316245797992e-56
0.85699999999999998 1.1141829246328348e-56
0.85799999999999998 4.3786483863287257e-57
0.85899999999999999 1.7148169234416875e-57
0.85999999999999999 6.6925178673163893e-58
0.86099999999999999 2.6028874033224627e-58
0.86199999999999999 1.0088236680847338e-58
0.86299999999999999 3.8964504490035937e-59
0.86399999999999999 1.4997436861983629e-59
0.86499999999999999 5.7525300017801365e-60
0.86599999999999999 2.1988453443620317e-60
0.86699999999999999 8.3757632871721594e-61
0.86799999999999999 3.1794207280807943e-61
0.86899999999999999 1.2027226247955907e-61
0.87 4.533950883018708e-62
0.871 1.7032640121542288e-62
0.872 6.3764790521309826e-63
0.873 2.3788863286960978e-63
0.874 8.8442336835773029e-64
0.875 3.2767286054148771e-64
0.876 1.2098024524574277e-64
0.877 4.4512517077630928e-65
0.878 1.6320878477577782e-65
0.879 5.9634636265080341e-66
0.88 2.1714371562761139e-66
0.88100000000000001 7.8793353214574869e-67
0.88200000000000001 2.8492168952227384e-67
0.88300000000000001 1.0267271116077799e-67
0.88400000000000001 3.687042321943918e-68
0.88500000000000001 1.3194555711645312e-68
0.88600000000000001 4.7054911203403641e-69
0.88700000000000001 1.6722787327737153e-69
0.88800000000000001 5.9225110505709751e-70
0.88900000000000001 2.0902420526336349e-70
0.89000000000000001 7.3515811200027281e-71
0.89100000000000001 2.5766675159430388e-71
0.89200000000000002 8.9997293866024784e-72
0.89300000000000002 3.1325206570437137e-72
0.89400000000000002 1.0865553269596934e-72
0.89500000000000002 3.7558059093706015e-73
0.89600000000000002 1.2937424117514541e-73
0.89700000000000002 4.441051960429865e-74
0.89800000000000002 1.5192080162086334e-74
0.89900000000000002 5.1789529781182128e-75
0.90000000000000002 1.7593814723146008e-75
0.90100000000000002 5.9562287483923796e-76
0.90200000000000002 2.0094445064662772e-76
0.90300000000000002 6.7557558613647905e-77
0.90400000000000003 2.2634199746088362e-77
0.90500000000000003 7.5570030343555467e-78
0.90600000000000003 2.5143590278883367e-78
0.90700000000000003 8.3367775852939039e-79
0.90800000000000003 2.7546241870441899e-79
0.90900000000000003 9.0702592988847228e-80
0.91000000000000003 2.9762557127594038e-80
0.91100000000000003 9.7322658200573761e-81
0.91200000000000003 3.1713987621414687e-81
0.91300000000000003 1.0298664261665766e-81
0.91400000000000003 3.3327604204296837e-82
0.91500000000000004 1.0747821011157845e-82
0.91600000000000004 3.4540600229967181e-83
0.91700000000000004 1.106196930583355e-83
0.91800000000000004 3.5304341965139873e-84
0.91900000000000004 1.1228374414750162e-84
0.92000000000000004 3.5587602677339019e-85
0.92100000000000004 1.1240190007127213e-85
0.92200000000000004 3.5378680770830619e-86
0.92300000000000004 1.1096925459792857e-86
0.92400000000000004 3.468620174810644e-87
0.92500000000000004 1.0804479652243985e-87
0.92600000000000005 3.3538527402566901e-88
0.92700000000000005 1.0374738005490941e-88
0.92800000000000005 3.1981828639063503e-89
0.92900000000000005 9.8247711269387734e-90
0.93000000000000005 3.0077004419644428e-90
0.93100000000000005 9.1757103554221486e-91
0.93200000000000005 2.7895733313908821e-91
0.93300000000000005 8.4514033782012852e-92
0.93400000000000005 2.5516014030134645e-92
0.93500000000000005 7.6769688602788086e-93
0.93600000000000005 2.3017580080699777e-93
0.93700000000000006 6.8773713586971846e-94
0.93800000000000006 2.0477560125352888e-94
0.93900000000000006 6.0761272056625016e-95
0.94000000000000006 1.7966703916857177e-95
0.94100000000000006 5.2942307085784055e-96
0.94200000000000006 1.55464131739189e-96
0.94300000000000006 4.5493613357664299e-97
0.94400000000000006 1.3266719151293574e-97
0.94500000000000006 3.8554005780175594e-98
0.94600000000000006 1.1165247212751992e-98
0.94700000000000006 3.2222559495057136e-99
0.94800000000000006 9.267115461783017e-100
0.94900000000000007 2.6559626059022718e-100
0.95000000000000007 7.585639056190698e-101
0.95100000000000007 2.1590128202158382e-101
0.95200000000000007 6.1236603049066775e-102
0.95300000000000007 1.7308513774803447e-102
0.95400000000000007 4.8752992174829302e-103
0.95500000000000007 1.3684709324692701e-103
0.95600000000000007 3.8279184521475567e-104
0.95700000000000007 1.0670445943076717e-104
0.95800000000000007 2.9641163676284855e-105
0.95900000000000007 8.2054180062926345e-106
0.95999999999999996 2.2635961473203215e-106
0.96099999999999997 6.2228588749345666e-107
0.96199999999999997 1.7048011207798065e-107
0.96299999999999997 4.6542558309750058e-108
0.96399999999999997 1.2662502220751665e-108
0.96499999999999997 3.4330613623543884e-109
0.96599999999999997 9.2754788808415865e-110
0.96699999999999997 2.4973755416047335e-110
0.96799999999999997 6.7007605765524961e-111
0.96899999999999997 1.7916660952430177e-111
0.96999999999999997 4.7740039468170733e-112
0.97099999999999997 1.2676553417616404e-112
0.97199999999999998 3.3543804790808494e-113
0.97299999999999998 8.8453732291376354e-114
0.97399999999999998 2.3244098550442016e-114
0.97499999999999998 6.0869811093452608e-115
0.97599999999999998 1.5884878441034826e-115
0.97699999999999998 4.1310317144527738e-116
0.97799999999999998 1.0705965753034824e-116
0.97899999999999998 2.7649409047439656e-117
0.97999999999999998 7.1160425484720482e-118
0.98099999999999998 1.8250883528974601e-118
0.98199999999999998 4.6646807037213733e-119
0.98299999999999998 1.1880989625808474e-119
0.98399999999999999 3.0156155523393798e-120
0.98499999999999999 7.6276716768778581e-121
0.98599999999999999 1.9226519068815796e-121
0.98699999999999999 4.8294979527656547e-122
0.98799999999999999 1.2089155317812217e-122
0.98899999999999999 3.0156613669392579e-123
0.98999999999999999 7.4965566620509904e-124
0.99099999999999999 1.8570932882813725e-124
0.99199999999999999 4.584566180668625e-125
0.99299999999999999 1.1278605398844122e-125
0.99399999999999999 2.7650639818786213e-126
0.995 6.755345893394946e-127
0.996 1.6446845667070232e-127
0.997 3.9903432927105187e-128
0.998 9.6478494204965837e-129
0.999 2.3245740409050526e-129
1 5.5814733841355329e-130


==> figures/tikz/data/results_human_to_generated_kde_hierarchical.dat <==
x y
0 3.7675500145537376e-18
0.001 3.9884867960223061e-18
0.002 4.6758147316893932e-18
0.0030000000000000001 5.9056485243780212e-18
0.0040000000000000001 7.8136363839264992e-18
0.0050000000000000001 1.060904549670296e-17
0.0060000000000000001 1.4596365431027331e-17
0.0070000000000000001 2.0206516187771387e-17
0.0080000000000000002 2.8040652654940326e-17
0.0090000000000000011 3.8930728536243214e-17
0.01 5.4022521245449662e-17
0.010999999999999999 7.4888855386156267e-17
0.012 1.0368346675582045e-16
0.013000000000000001 1.4334954473854254e-16
0.014 1.9790177166152573e-16
0.014999999999999999 2.7280702789332391e-16
0.016 3.7549735554210804e-16
0.017000000000000001 5.1605993199657743e-16
0.018000000000000002 7.0816356063905859e-16
0.019 9.703006666713729e-16
0.02 1.3274494591131805e-15
0.021000000000000001 1.813294694580051e-15
0.021999999999999999 2.4731898320802758e-15
0.023 3.3681015105466342e-15
0.024 4.5798533624198567e-15
0.025000000000000001 6.2180855534253169e-15
0.026000000000000002 8.4294760097147856e-15
0.027 1.1409937927909688e-14
0.028000000000000001 1.5420727241073186e-14
0.029000000000000001 2.0809677806999632e-14
0.029999999999999999 2.8039149819549123e-14
0.031 3.7722752076711131e-14
0.032000000000000001 5.0673511515507594e-14
0.033000000000000002 6.7966952271037971e-14
0.034000000000000002 9.102356016134219e-14
0.035000000000000003 1.2171640860394222e-13
0.036000000000000004 1.6251138641072667e-13
0.036999999999999998 2.1664959484191742e-13
0.037999999999999999 2.8838419419421116e-13
0.039 3.8328743404142246e-13
0.040000000000000001 5.0864799019799478e-13
0.041000000000000002 6.7398429826879295e-13
0.042000000000000003 8.9170662111157633e-13
0.043000000000000003 1.1779694926923262e-12
0.043999999999999997 1.5537674120677259e-12
0.044999999999999998 2.0463407993119202e-12
0.045999999999999999 2.6909769885763641e-12
0.047 3.5333133090986506e-12
0.048000000000000001 4.6322771855128005e-12
0.049000000000000002 6.0638330173989531e-12
0.050000000000000003 7.9257490221117532e-12
0.051000000000000004 1.0343651260880208e-11
0.052000000000000005 1.3478699178342116e-11
0.052999999999999999 1.7537300170449374e-11
0.053999999999999999 2.2783383602850509e-11
0.055 2.9553881756330553e-11
0.056000000000000001 3.8278221733011331e-11
0.057000000000000002 4.9502824883379934e-11
0.058000000000000003 6.392184660013042e-11
0.059000000000000004 8.2415678733358425e-11
0.059999999999999998 1.0609909063960117e-10
0.060999999999999999 1.3638131641385382e-10
0.062 1.7504092119412549e-10
0.063 2.2431891764838353e-10
0.064000000000000001 2.8703437750550003e-10
0.065000000000000002 3.6672771910524665e-10
0.066000000000000003 4.6783798211631937e-10
0.067000000000000004 5.959217621607239e-10
0.068000000000000005 7.5792311499238666e-10
0.069000000000000006 9.6250570357467952e-10
0.070000000000000007 1.2204608120546422e-09
0.071000000000000008 1.5452076583906091e-09
0.072000000000000008 1.9534057838126487e-09
0.072999999999999995 2.4657032769333751e-09
0.073999999999999996 3.1076493124793545e-09
0.074999999999999997 3.9108050752500018e-09
0.075999999999999998 4.9140937437805285e-09
0.076999999999999999 6.165437991091e-09
0.078 7.7237426111728005e-09
0.079000000000000001 9.6612906149668137e-09
0.080000000000000002 1.2066633702936169e-08
0.081000000000000003 1.5048072689195944e-08
0.082000000000000003 1.8737840535703543e-08
0.083000000000000004 2.3297120503394925e-08
0.084000000000000005 2.892205493067893e-08
0.085000000000000006 3.5850926742896729e-08
0.086000000000000007 4.4372726460959865e-08
0.087000000000000008 5.4837352745100813e-08
0.087999999999999995 6.7667734964713096e-08
0.088999999999999996 8.3374212566261342e-08
0.089999999999999997 1.0257155881278981e-07
0.090999999999999998 1.2599909654188313e-07
0.091999999999999998 1.5454442174151289e-07
0.092999999999999999 1.8927132783756772e-07
0.094 2.3145261053752562e-07
0.095000000000000001 2.826085308438385e-07
0.096000000000000002 3.4455182344145832e-07
0.097000000000000003 4.1944026011239851e-07
0.098000000000000004 5.0983791419316086e-07
0.099000000000000005 6.1878642343244875e-07
0.10000000000000001 7.4988771598048301e-07
0.10100000000000001 9.0739984867006941e-07
0.10200000000000001 1.0963478091990969e-06
0.10300000000000001 1.3226513551761626e-06
0.10400000000000001 1.5932722040068042e-06
0.105 1.9163831488827678e-06
0.106 2.3015619580947779e-06
0.107 2.7600132176760719e-06
0.108 3.3048216008522114e-06
0.109 3.9512403914143601e-06
0.11 4.7170194510171578e-06
0.111 5.6227772011032842e-06
0.112 6.6924215866899336e-06
0.113 7.9536253989902548e-06
0.114 9.4383617534470951e-06
0.115 1.1183505945094119e-05
0.11600000000000001 1.3231510329224794e-05
0.11700000000000001 1.5631159296197184e-05
0.11800000000000001 1.8438411817858818e-05
0.11900000000000001 2.171733943149717e-05
0.12 2.5541167886210296e-05
0.121 2.9993430995777024e-05
0.122 3.5169245509896878e-05
0.123 4.1176716019241782e-05
0.124 4.8138479035074858e-05
0.125 5.6193395416024755e-05
0.126 6.5498400236579422e-05
0.127 7.6230518986619895e-05
0.128 8.8589058640519593e-05
0.129 0.00010279798161896728
0.13 0.00011910846996716395
0.13100000000000001 0.00013780168616950449
0.13200000000000001 0.00015919173589349917
0.13300000000000001 0.00018362883658497732
0.13400000000000001 0.00021150269420388521
0.13500000000000001 0.00024324608847767023
0.13600000000000001 0.00027933866484149963
0.13700000000000001 0.00032031092871781709
0.13800000000000001 0.00036674843495103934
0.13900000000000001 0.00041929616204923302
0.14000000000000001 0.00047866305738976091
0.14100000000000001 0.00054562673572157059
0.14200000000000002 0.00062103830914936168
0.14300000000000002 0.00070582732232689956
0.14400000000000002 0.00080100676183740343
0.14499999999999999 0.00090767810372424629
0.14599999999999999 0.0010270363578895763
0.14699999999999999 0.001160375062643522
0.14799999999999999 0.0013090911771139694
0.14899999999999999 0.00147468981357518
0.14999999999999999 0.001658788746092435
0.151 0.001863122626286346
0.152 0.002089546831581419
0.153 0.0023400408661141069
0.154 0.002616711229638395
0.155 0.0029217936653930725
0.156 0.0032576546940997564
0.157 0.0036267923381669382
0.158 0.0040318359379071175
0.159 0.0044755449602585547
0.16 0.0049608067002679989
0.161 0.0054906327765588585
0.16200000000000001 0.0060681543243033213
0.16300000000000001 0.0066966157929472022
0.16400000000000001 0.007379367261209158
0.16500000000000001 0.0081198551887798915
0.16600000000000001 0.0089216115327590897
0.16700000000000001 0.009788241167245991
0.16800000000000001 0.010723407556678255
0.16900000000000001 0.011730816647509117
0.17000000000000001 0.012814198958608131
0.17100000000000001 0.013977289868326024
0.17200000000000001 0.015223808115407102
0.17300000000000001 0.016557432551754993
0.17400000000000002 0.017981777207325699
0.17500000000000002 0.019500364750956616
0.17599999999999999 0.021116598455539627
0.17699999999999999 0.022833732801363534
0.17799999999999999 0.024654842877411508
0.17899999999999999 0.026582792766599479
0.17999999999999999 0.028620203127037808
0.18099999999999999 0.030769418207035021
0.182 0.033032472556349446
0.183 0.035411057719733748
0.184 0.037906489220686457
0.185 0.040519674163111447
0.186 0.043251079795856726
0.187 0.046100703399454789
0.188 0.049068043865404629
0.189 0.052152075345647843
0.19 0.055351223353145296
0.191 0.0586633436933367
0.192 0.062085704600504228
0.193 0.065614972442432432
0.19400000000000001 0.069247201341108774
0.19500000000000001 0.072977827036449186
0.19600000000000001 0.076801665294124855
0.19700000000000001 0.080712915127580165
0.19800000000000001 0.084705167068374013
0.19900000000000001 0.08877141667828195
0.20000000000000001 0.092904083451434555
0.20100000000000001 0.097095035205527896
0.20200000000000001 0.1013356180082743
0.20300000000000001 0.10561669162928938
0.20400000000000001 0.10992867044915132
0.20500000000000002 0.11426156969706872
0.20600000000000002 0.11860505682720411
0.20700000000000002 0.12294850778196577
0.20800000000000002 0.12728106782934653
0.20899999999999999 0.13159171660145844
0.20999999999999999 0.13586933690367034
0.21099999999999999 0.14010278680903618
0.21199999999999999 0.14428097450184652
0.21299999999999999 0.14839293528796696
0.214 0.152427910148909
0.215 0.15637542518201919
0.216 0.16022537124143268
0.217 0.16396808307407099
0.218 0.16759441723243004
0.219 0.17109582804159304
0.22 0.17446444090203375
0.221 0.17769312222250325
0.222 0.18077554529859696
0.223 0.18370625148237263
0.224 0.18648070602636133
0.22500000000000001 0.18909534803109682
0.22600000000000001 0.19154763397837479
0.22700000000000001 0.19383607439221048
0.22800000000000001 0.1959602632351399
0.22900000000000001 0.19792089971826668
0.23000000000000001 0.19971980227836045
0.23100000000000001 0.20135991455336277
0.23200000000000001 0.20284530326777284
0.23300000000000001 0.20418114802048964
0.23400000000000001 0.20537372304863574
0.23500000000000001 0.20643037112056284
0.23600000000000002 0.2073594697885372
0.23700000000000002 0.20817039030544529
0.23800000000000002 0.2088734495792392
0.23900000000000002 0.20947985560281898
0.23999999999999999 0.21000164685477116
0.24099999999999999 0.21045162621713065
0.24199999999999999 0.21084328999945645
0.24299999999999999 0.21119075269356591
0.24399999999999999 0.21150866810988433
0.245 0.21181214756435721
0.246 0.21211667579419896
0.247 0.21243802528152089
0.248 0.21279216965635439
0.249 0.2131951968351691
0.25 0.21366322252821329
0.251 0.21421230471954797
0.252 0.21485835968827074
0.253 0.21561708009900893
0.254 0.21650385564522967
0.255 0.21753369668129116
0.25600000000000001 0.21872116122945021
0.25700000000000001 0.22008028569730401
0.25800000000000001 0.22162451959041599
0.25900000000000001 0.2233666644551415
0.26000000000000001 0.22531881723888808
0.26100000000000001 0.22749231821008151
0.26200000000000001 0.22989770353873462
0.26300000000000001 0.23254466260139753
0.26400000000000001 0.23544200004193833
0.26500000000000001 0.23859760259247031
0.26600000000000001 0.24201841063703197
0.26700000000000002 0.24571039448446202
0.26800000000000002 0.24967853530622863
0.26900000000000002 0.25392681068953499
0.27000000000000002 0.25845818475550975
0.27100000000000002 0.26327460279616588
0.27200000000000002 0.26837699039147117
0.27300000000000002 0.27376525697853821
0.27400000000000002 0.27943830385783647
0.27500000000000002 0.28539403663545848
0.27600000000000002 0.29162938211493744
0.27700000000000002 0.29814030966588878
0.27800000000000002 0.30492185710883224
0.27900000000000003 0.31196816116497927
0.28000000000000003 0.31927249252560214
0.28100000000000003 0.32682729559697826
0.28200000000000003 0.33462423297308358
0.28300000000000003 0.34265423467849998
0.28400000000000003 0.35090755220794462
0.28500000000000003 0.35937381736604862
0.28600000000000003 0.36804210588130526
0.28700000000000003 0.37690100573148322
0.28800000000000003 0.38593869007441994
0.28899999999999998 0.39514299462835872
0.28999999999999998 0.40450149929033302
0.29099999999999998 0.41400161372036881
0.29199999999999998 0.42363066655426324
0.29299999999999998 0.43337599783947178
0.29399999999999998 0.44322505421840247
0.29499999999999998 0.45316548631242992
0.29599999999999999 0.46318524768960939
0.29699999999999999 0.4732726947308416
0.29799999999999999 0.48341668664457865
0.29899999999999999 0.49360668482061271
0.29999999999999999 0.50383285066049621
0.30099999999999999 0.51408614097710925
0.30199999999999999 0.5243584000202407
0.30299999999999999 0.53464244715992293
0.30399999999999999 0.54493215924583571
0.30499999999999999 0.55522254666025761
0.30599999999999999 0.56550982209458656
0.307 0.57579146110591628
0.308 0.58606625355087449
0.309 0.59633434504903526
0.31 0.60659726769757594
0.311 0.61685795934209675
0.312 0.62712077080507256
0.313 0.63739146058240215
0.314 0.64767717663897684
0.315 0.65798642506471339
0.316 0.66832902549179696
0.317 0.67871605332016016
0.318 0.68915976894982078
0.31900000000000001 0.69967353437362279
0.32000000000000001 0.71027171764021546
0.32100000000000001 0.72096958585262638
0.32200000000000001 0.73178318752046279
0.32300000000000001 0.74272922523144225
0.32400000000000001 0.75382491974848054
0.32500000000000001 0.76508786676995433
0.32600000000000001 0.77653588771090643
0.32700000000000001 0.78818687597010428
0.32800000000000001 0.80005864024022444
0.32900000000000001 0.81216874649434445
0.33000000000000002 0.82453436034016558
0.33100000000000002 0.83717209147258342
0.33200000000000002 0.85009784197453753
0.33300000000000002 0.86332666021471771
0.33400000000000002 0.87687260206822482
0.33500000000000002 0.89074860114248045
0.33600000000000002 0.90496634962560729
0.33700000000000002 0.91953619128848296
0.33800000000000002 0.93446702806537241
0.33900000000000002 0.94976624151225164
0.34000000000000002 0.96543963029793023
0.34100000000000003 0.98149136472212573
0.34200000000000003 0.99792395907856424
0.34300000000000003 1.0147382624916346
0.34400000000000003 1.0319334686544612
0.34500000000000003 1.0495071446865485
0.34600000000000003 1.0674552791129321
0.34700000000000003 1.0857723487466464
0.34800000000000003 1.1044514040348827
0.34900000000000003 1.1234841722093738
0.35000000000000003 1.1428611773658841
0.35100000000000003 1.1625718763892798
0.35199999999999998 1.1826048094420423
0.35299999999999998 1.2029477635480759
0.35399999999999998 1.2235879476328262
0.35499999999999998 1.2445121772275107
0.35599999999999998 1.2657070669118395
0.35699999999999998 1.2871592284581088
0.35799999999999998 1.3088554725516484
0.35899999999999999 1.3307830118997861
0.35999999999999999 1.3529296635049959
0.36099999999999999 1.3752840478682795
0.36199999999999999 1.3978357829068724
0.36299999999999999 1.4205756704157146
0.36399999999999999 1.4434958729748222
0.36499999999999999 1.4665900793036071
0.36599999999999999 1.4898536561875233
0.36699999999999999 1.5132837852503378
0.36799999999999999 1.5368795830151238
0.36899999999999999 1.5606422028864064
0.37 1.5845749178921646
0.371 1.608683183244799
0.372 1.6329746780115553
0.373 1.65745932542394
0.374 1.6821492915990162
0.375 1.7070589626893853
0.376 1.7322049007198248
0.377 1.7576057786032224
0.378 1.7832822950532909
0.379 1.8092570703231476
0.38 1.8355545238943158
0.38100000000000001 1.8622007354170333
0.38200000000000001 1.8892232903574964
0.38300000000000001 1.9166511119388701
0.38400000000000001 1.9445142810685399
0.38500000000000001 1.9728438460232445
0.38600000000000001 2.0016716237153234
0.38700000000000001 2.0310299943872452
0.38800000000000001 2.0609516915779822
0.38900000000000001 2.091469589174332
0.39000000000000001 2.1226164873041471
0.39100000000000001 2.1544248987484749
0.39200000000000002 2.1869268374474355
0.39300000000000002 2.2201536105535138
0.39400000000000002 2.2541356153478267
0.39500000000000002 2.2889021421837734
0.39600000000000002 2.3244811844609976
0.39700000000000002 2.3608992564650038
0.39800000000000002 2.3981812197369847
0.39900000000000002 2.4363501184690359
0.40000000000000002 2.4754270242545684
0.40100000000000002 2.5154308903669484
0.40200000000000002 2.5563784155936795
0.40300000000000002 2.5982839175223726
0.40400000000000003 2.6411592150608971
0.40500000000000003 2.6850135198798837
0.40600000000000003 2.7298533363929889
0.40700000000000003 2.7756823698406081
0.40800000000000003 2.8225014420168195
0.40900000000000003 2.870308414177841
0.41000000000000003 2.9190981166926835
0.41100000000000003 2.9688622850426793
0.41200000000000003 3.0195895018444285
0.41300000000000003 3.0712651446589883
0.41400000000000003 3.1238713394562865
0.41500000000000004 3.1773869197249831
0.41600000000000004 3.2317873913513671
0.41699999999999998 3.2870449035324607
0.41799999999999998 3.3431282261347723
0.41899999999999998 3.4000027340569354
0.41999999999999998 3.4576303992974955
0.42099999999999999 3.5159697915645229
0.42199999999999999 3.5749760883867241
0.42299999999999999 3.6346010957930242
0.42399999999999999 3.6947932807146997
0.42499999999999999 3.7554978163279582
0.42599999999999999 3.816656641591881
0.42699999999999999 3.8782085362447387
0.42799999999999999 3.9400892124979441
0.42899999999999999 4.002231424610466
0.42999999999999999 4.0645650974359322
0.43099999999999999 4.1270174749098993
0.432 4.1895132892863947
0.433 4.2519749517413299
0.434 4.3143227647387041
0.435 4.3764751563050392
0.436 4.4383489360822335
0.437 4.4998595727324284
0.438 4.5609214919550176
0.439 4.6214483940507787
0.44 4.6813535896356422
0.441 4.7405503517741989
0.442 4.7989522824744162
0.443 4.8564736911681079
0.44400000000000001 4.9130299825011585
0.44500000000000001 4.9685380504800314
0.44600000000000001 5.0229166757722288
0.44700000000000001 5.0760869227429684
0.44800000000000001 5.1279725326344803
0.44900000000000001 5.1785003091613664
0.45000000000000001 5.2276004927096578
0.45100000000000001 5.2752071192919026
0.45200000000000001 5.3212583604276196
0.45300000000000001 5.3656968401896448
0.45400000000000001 5.4084699257826694
0.45500000000000002 5.449529988200422
0.45600000000000002 5.4888346297412323
0.45700000000000002 5.5263468754458156
0.45800000000000002 5.5620353258533148
0.45900000000000002 5.5958742688477106
0.46000000000000002 5.6278437487822375
0.46100000000000002 5.6579295915187107
0.46200000000000002 5.6861233844960912
0.46300000000000002 5.7124224114410289
0.46400000000000002 5.7368295418461717
0.46500000000000002 5.7593530758617062
0.46600000000000003 5.7800065457650192
0.46700000000000003 5.7988084756847833
0.46800000000000003 5.8157821017513456
0.46900000000000003 5.8309550553184355
0.47000000000000003 5.8443590123445466
0.47100000000000003 5.8560293124292375
0.47200000000000003 5.866004551364794
0.47300000000000003 5.8743261513810907
0.47400000000000003 5.8810379135271615
0.47500000000000003 5.8861855568430563
0.47600000000000003 5.8898162491269641
0.47700000000000004 5.8919781341936668
0.47800000000000004 5.8927198605501268
0.47900000000000004 5.8920901163820671
0.47999999999999998 5.8901371756529199
0.48099999999999998 5.886908459965178
0.48199999999999998 5.8824501206265074
0.48299999999999998 5.8768066451023522
0.48399999999999999 5.8700204917276348
0.48499999999999999 5.8621317561965336
0.48599999999999999 5.8531778729576072
0.48699999999999999 5.8431933542161971
0.48799999999999999 5.8322095687945525
0.48899999999999999 5.8202545626273263
0.48999999999999999 5.8073529221838882
0.49099999999999999 5.7935256816148133
0.49199999999999999 5.7787902739242973
0.49299999999999999 5.7631605259806218
0.49399999999999999 5.746646696696792
0.495 5.7292555572515553
0.496 5.7109905117797579
0.497 5.6918517565469706
0.498 5.6718364752398838
0.499 5.6509390676550115
0.5 5.6291514087568748
0.501 5.6064631348054812
0.502 5.5828619530234764
0.503 5.5583339710873894
0.504 5.5328640425849978
0.505 5.5064361244834874
0.50600000000000001 5.4790336425985489
0.50700000000000001 5.4506398610442659
0.50800000000000001 5.4212382516746986
0.50900000000000001 5.390812859599504
0.51000000000000001 5.3593486609660639
0.51100000000000001 5.3268319093467689
0.51200000000000001 5.2932504672499059
0.51300000000000001 5.258594119483611
0.51400000000000001 5.2228548653414997
0.51500000000000001 5.1860271868427725
0.51600000000000001 5.1481082905461468
0.51700000000000002 5.1090983207620955
0.51800000000000002 5.0690005423093734
0.51900000000000002 5.0278214912950068
0.52000000000000002 4.9855710927403436
0.52100000000000002 4.9422627442245313
0.52200000000000002 4.8979133650690727
0.52300000000000002 4.8525434109388925
0.52400000000000002 4.806176854083744
0.52500000000000002 4.7588411297863003
0.52600000000000002 4.7105670499158743
0.52700000000000002 4.6613886848074664
0.52800000000000002 4.6113432149916092
0.52900000000000003 4.5604707545881711
0.53000000000000003 4.5088141484448867
0.53100000000000003 4.4564187453460926
0.53200000000000003 4.4033321498368618
0.53300000000000003 4.3496039553998207
0.53400000000000003 4.2952854618852934
0.53500000000000003 4.2404293802276776
0.53600000000000003 4.185089527580752
0.53700000000000003 4.1293205160711599
0.53800000000000003 4.073177438401375
0.53900000000000003 4.0167155535305747
0.54000000000000004 3.9599899756241759
0.54100000000000004 3.9030553693898429
0.54200000000000004 3.8459656548112982
0.54300000000000004 3.7887737241508677
0.54400000000000004 3.7315311739200503
0.54500000000000004 3.6742880543156562
0.54600000000000004 3.6170926383896695
0.54700000000000004 3.5599912129664308
0.54800000000000004 3.5030278930443703
0.54900000000000004 3.4462444611242646
0.55000000000000004 3.3896802325956124
0.55100000000000005 3.3333719479912984
0.55200000000000005 3.2773536925920497
0.55300000000000005 3.2216568435306008
0.55400000000000005 3.1663100442155421
0.55500000000000005 3.1113392055702138
0.55600000000000005 3.0567675332681095
0.55700000000000005 3.002615579845898
0.55800000000000005 2.9489013202936745
0.55900000000000005 2.8956402494620486
0.56000000000000005 2.842845499391673
0.56100000000000005 2.7905279744648466
0.56200000000000006 2.7386965021043261
0.56300000000000006 2.6873579966034855
0.56400000000000006 2.636517633565723
0.56500000000000006 2.5861790323613572
0.56600000000000006 2.5363444439771814
0.56700000000000006 2.487014941637899
0.56800000000000006 2.4381906116188525
0.56900000000000006 2.3898707417449514
0.57000000000000006 2.3420540051799859
0.57100000000000006 2.2947386372510676
0.57200000000000006 2.2479226032224586
0.57300000000000006 2.2016037551285321
0.57400000000000007 2.1557799759933598
0.57500000000000007 2.1104493100010857
0.57600000000000007 2.0656100774325203
0.57699999999999996 2.0212609734456315
0.57799999999999996 1.9774011500458475
0.57899999999999996 1.9340302808630214
0.57999999999999996 1.8911486086202587
0.58099999999999996 1.8487569754425233
0.58199999999999996 1.8068568364052069
0.58299999999999996 1.7654502569615742
0.58399999999999996 1.7245398951094721
0.58499999999999996 1.6841289693591934
0.58599999999999997 1.6442212137428791
0.58699999999999997 1.6048208212595669
0.58799999999999997 1.5659323772769054
0.58899999999999997 1.5275607845095887
0.58999999999999997 1.4897111812648185
0.59099999999999997 1.4523888546863932
0.59199999999999997 1.4155991507416619
0.59299999999999997 1.3793473826799052
0.59399999999999997 1.3436387396483127
0.59499999999999997 1.3084781970837331
0.59599999999999997 1.2738704304069608
0.59699999999999998 1.2398197334336318
0.59799999999999998 1.2063299427842287
0.59899999999999998 1.1734043694284146
0.59999999999999998 1.1410457383382158
0.60099999999999998 1.1092561370541452
0.60199999999999998 1.0780369737909272
0.60299999999999998 1.0473889455282579
0.60399999999999998 1.0173120163503029
0.60499999999999998 0.98780540611795908
0.60599999999999998 0.95886758938376904
0.60699999999999998 0.930496304292738
0.60799999999999998 0.90268857105617339
0.60899999999999999 0.87544071944198365
0.60999999999999999 0.84874842459547062
0.61099999999999999 0.82260675039136422
0.61199999999999999 0.79701019942162199
0.61299999999999999 0.77195276864567797
0.61399999999999999 0.74742800967052259
0.61499999999999999 0.72342909258792909
0.61599999999999999 0.69994887227487934
0.61699999999999999 0.67697995606071448
0.61799999999999999 0.6545147716798051
0.61899999999999999 0.632545634460845
0.62 0.61106481275200542
0.621 0.59006459064360484
0.622 0.56953732712526417
0.623 0.54947551090085156
0.624 0.52987181018008445
0.625 0.51071911686851912
0.626 0.49201058468579462
0.627 0.47373966085360963
0.628 0.45590011110775414
0.629 0.43848603790103002
0.63 0.4214918917740243
0.63100000000000001 0.40491247597690461
0.63200000000000001 0.38874294452609709
0.63300000000000001 0.3729787939734347
0.63400000000000001 0.35761584925108303
0.63500000000000001 0.34265024403201028
0.63600000000000001 0.32807839611232159
0.63700000000000001 0.31389697837773939
0.63800000000000001 0.30010288596139623
0.63900000000000001 0.28669320023381023
0.64000000000000001 0.27366515028827526
0.64100000000000001 0.26101607259622628
0.64200000000000002 0.24874336950759532
0.64300000000000002 0.23684446726141084
0.64400000000000002 0.22531677415245047
0.64500000000000002 0.21415763947142427
0.64600000000000002 0.20336431379984438
0.64700000000000002 0.19293391119731365
0.64800000000000002 0.18286337376958975
0.64900000000000002 0.17314943905135075
0.65000000000000002 0.1637886105793783
0.65100000000000002 0.15477713197084769
0.65200000000000002 0.14611096475873259
0.65300000000000002 0.13778577017303345
0.65400000000000003 0.1297968949935949
0.65500000000000003 0.12213936153871367
0.65600000000000003 0.11480786179432666
0.65700000000000003 0.10779675563217314
0.65800000000000003 0.10110007301260319
0.65900000000000003 0.094711520019246695
0.66000000000000003 0.088624488529073453
0.66100000000000003 0.082832069282815279
0.66200000000000003 0.077327068087616427
0.66300000000000003 0.072102024856232058
0.66400000000000003 0.067149235165249607
0.66500000000000004 0.062460773998595932
0.66600000000000004 0.058028521331932321
0.66700000000000004 0.053844189208212469
0.66800000000000004 0.049899349954467459
0.66900000000000004 0.046185465194400678
0.67000000000000004 0.042693915320305538
0.67100000000000004 0.03941602910069656
0.67200000000000004 0.036343113116436995
0.67300000000000004 0.033466480737570352
0.67400000000000004 0.030777480375017371
0.67500000000000004 0.028267522765320536
0.67600000000000005 0.02592810707216749
0.67700000000000005 0.023750845615070723
0.67800000000000005 0.021727487062833829
0.67900000000000005 0.019849937956874078
0.68000000000000005 0.018110282456693525
0.68100000000000005 0.016500800226418373
0.68200000000000005 0.015013982407051492
0.68300000000000005 0.013642545643585087
0.68400000000000005 0.01237944415918352
0.68500000000000005 0.011217879890043941
0.68600000000000005 0.010151310714123335
0.68700000000000006 0.0091734568245607304
0.68800000000000006 0.0082783053142392385
0.68900000000000006 0.0074601130514890977
0.69000000000000006 0.0067134079384083504
0.69100000000000006 0.0060329886527095084
0.69200000000000006 0.0054139229814304871
0.69300000000000006 0.0048515448603587835
0.69400000000000006 0.0043414502367061262
0.69500000000000006 0.0038794918745530646
0.69600000000000006 0.0034617732229929158
0.69700000000000006 0.0030846414658787531
0.69800000000000006 0.0027446798697704734
0.69900000000000007 0.0024386995432408229
0.70000000000000007 0.0021637307162862959
0.70100000000000007 0.0019170136433542566
0.70200000000000007 0.0016959892275905429
0.70300000000000007 0.0014982894574788698
0.70399999999999996 0.0013217277402181864
0.70499999999999996 0.0011642892090982086
0.70599999999999996 0.0010241210749035463
0.70699999999999996 0.00089952308411042159
0.70799999999999996 0.00078893813943546381
0.70899999999999996 0.00069094313123642685
0.70999999999999996 0.00060424002142504222
0.71099999999999997 0.00052764721499381367
0.71199999999999997 0.00046009124803346322
0.71299999999999997 0.0004005988152653162
0.71399999999999997 0.00034828915466495088
0.71499999999999997 0.00030236680173044536
0.71599999999999997 0.00026211472136366138
0.71699999999999997 0.00022688782119136352
0.71799999999999997 0.00019610684645272194
0.71899999999999997 0.00016925265331362485
0.71999999999999997 0.00014586085462302582
0.72099999999999997 0.00012551682968578361
0.72199999999999998 0.00010785108756936744
0.72299999999999998 9.2534971765415199e-05
0.72399999999999998 7.9276692666291205e-05
0.72499999999999998 6.7817673264988253e-05
0.72599999999999998 5.7929192716815034e-05
0.72699999999999998 4.9409311885641337e-05
0.72799999999999998 4.2080064708918613e-05
0.72899999999999998 3.5784899127425699e-05
0.72999999999999998 3.0386351411955108e-05
0.73099999999999998 2.576393795532552e-05
0.73199999999999998 2.1812248960922459e-05
0.73299999999999998 1.843922892676047e-05
0.73399999999999999 1.5564629376711035e-05
0.73499999999999999 1.3118619909761385e-05
0.73599999999999999 1.1040544307304281e-05
0.73699999999999999 9.2778091426520738e-06
0.73799999999999999 7.7848930630360816e-06
0.73899999999999999 6.5224656507578543e-06
0.73999999999999999 5.4566055069546653e-06
0.74099999999999999 4.5581079301250621e-06
0.74199999999999999 3.8018732750572981e-06
0.74299999999999999 3.1663677702758181e-06
0.74399999999999999 2.6331492389197367e-06
0.745 2.1864508054857674e-06
0.746 1.8128162764416682e-06
0.747 1.5007814545155813e-06
0.748 1.240596183379143e-06
0.749 1.0239824209924205e-06
0.75 8.4392410611287081e-07
0.751 6.9448501388557573e-07
0.752 5.7065119388693072e-07
0.753 4.6819494864026041e-07
0.754 3.8355764383902483e-07
0.755 3.1374894484760617e-07
0.75600000000000001 2.5626034916911049e-07
0.75700000000000001 2.089911332139348e-07
0.75800000000000001 1.7018505565043938e-07
0.75900000000000001 1.3837636065292437e-07
0.76000000000000001 1.1234380424495043e-07
0.76100000000000001 9.1071587387479557e-08
0.76200000000000001 7.3716222143028257e-08
0.76300000000000001 5.9578483747677509e-08
0.76400000000000001 4.8079713250138473e-08
0.76500000000000001 3.8741833950570549e-08
0.76600000000000001 3.1170531518973945e-08
0.76700000000000002 2.5041123627511453e-08
0.76800000000000002 2.0086711332777616e-08
0.76900000000000002 1.6088262340449209e-08
0.77000000000000002 1.2866326633530366e-08
0.77100000000000002 1.027412861802163e-08
0.77200000000000002 8.1918177256310909e-09
0.77300000000000002 6.5216920239920526e-09
0.77400000000000002 5.1842374601787245e-09
0.77500000000000002 4.1148494751106556e-09
0.77600000000000002 3.2611243845290273e-09
0.77700000000000002 2.5806255792705898e-09
0.77800000000000002 2.0390446540893719e-09
0.77900000000000003 1.6086903834582376e-09
0.78000000000000003 1.2672493349965285e-09
0.78100000000000003 9.9677111831032094e-10
0.78200000000000003 7.8283904650904538e-10
0.78300000000000003 6.1389354616141494e-10
0.78400000000000003 4.8068116834962566e-10
0.78500000000000003 3.7580668400112796e-10
0.78600000000000003 2.9336962475943554e-10
0.78700000000000003 2.2866987154169342e-10
0.78800000000000003 1.7796959550253552e-10
0.78900000000000003 1.3830110499125423e-10
0.79000000000000004 1.0731201945966969e-10
0.79100000000000004 8.3140738607581113e-11
0.79200000000000004 6.4316454513882723e-11
0.79300000000000004 4.9679010270479524e-11
0.79400000000000004 3.8314778024354627e-11
0.79500000000000004 2.9505443774994456e-11
0.79600000000000004 2.2687172187500109e-11
0.79700000000000004 1.7418104214059396e-11
0.79800000000000004 1.335253199099174e-11
0.79900000000000004 1.0220414750140853e-11
0.80000000000000004 7.8111592162415285e-12
0.80100000000000005 5.9607988390162624e-12
0.80200000000000005 4.5418770812577901e-12
0.80300000000000005 3.455478168461268e-12
0.80400000000000005 2.6249602359459323e-12
0.80500000000000005 1.9910356513071423e-12
0.80600000000000005 1.5079155203942886e-12
0.80700000000000005 1.1402933437533421e-12
0.80800000000000005 8.6098920777922218e-13
0.80900000000000005 6.4911299755716901e-13
0.81000000000000005 4.8863471893422268e-13
0.81100000000000005 3.6727358766774405e-13
0.81200000000000006 2.7563627637604347e-13
0.81300000000000006 2.0654957008384514e-13
0.81400000000000006 1.5454444682842584e-13
0.81500000000000006 1.1545789791301478e-13
0.81600000000000006 8.6126136693711352e-14
0.81700000000000006 6.4148619223274141e-14
0.81800000000000006 4.7706837931778205e-14
0.81900000000000006 3.5425408985740998e-14
0.82000000000000006 2.6265760811434631e-14
0.82100000000000006 1.9444909169066662e-14
0.82200000000000006 1.4373503045204115e-14
0.82300000000000006 1.0608648415327541e-14
0.82400000000000007 7.8180449894309396e-15
0.82500000000000007 5.7527685969678609e-15
0.82600000000000007 4.2266494533160993e-15
0.82700000000000007 3.1006739142964032e-15
0.82800000000000007 2.2712056357425521e-15
0.82900000000000007 1.6611057108237446e-15
0.83000000000000007 1.2130494218685947e-15
0.83100000000000007 8.8450458104986514e-16
0.83200000000000007 6.4396461470615865e-16
0.83299999999999996 4.6812755601572894e-16
0.83399999999999996 3.397869174429064e-16
0.83499999999999996 2.4625740908230337e-16
0.83599999999999997 1.7820181548569664e-16
0.83699999999999997 1.2875825140172962e-16
0.83799999999999997 9.2891955536740883e-17
0.83899999999999997 6.6914647325539861e-17
0.83999999999999997 4.8128718319764693e-17
0.84099999999999997 3.4564269176963369e-17
0.84199999999999997 2.4785084512811891e-17
0.84299999999999997 1.7745708266356372e-17
0.84399999999999997 1.2686334091791746e-17
0.84499999999999997 9.0556325080011343e-18
0.84599999999999997 6.4541824855508223e-18
0.84699999999999998 4.5930742150444221e-18
0.84799999999999998 3.2636638717266401e-18
0.84899999999999998 2.3155122947686043e-18
0.84999999999999998 1.6403194440565368e-18
0.85099999999999998 1.1602442298389445e-18
0.85199999999999998 8.1942651537863806e-19
0.85299999999999998 5.7784344261809748e-19
0.85399999999999998 4.0686461018546767e-19
0.85499999999999998 2.8604157619975425e-19
0.85599999999999998 2.0079269084646419e-19
0.85699999999999998 1.4073629004327712e-19
0.85799999999999998 9.8492628870964666e-20
0.85899999999999999 6.8824135390419101e-20
0.85999999999999999 4.8019449258656744e-20
0.86099999999999999 3.3452835359816094e-20
0.86199999999999999 2.3269551451290305e-20
0.86299999999999999 1.616152668500243e-20
0.86399999999999999 1.1207687721286666e-20
0.86499999999999999 7.7604856391412909e-21
0.86599999999999999 5.3653862374116738e-21
0.86699999999999999 3.7038404458344604e-21
0.86799999999999999 2.5529523606981725e-21
0.86899999999999999 1.7570021309818412e-21
0.87 1.2073716589218265e-21
0.871 8.2841652432685558e-22
0.872 5.6753884402546495e-22
0.873 3.882231843288493e-22
0.874 2.6515899105044795e-22
0.875 1.8082989852137553e-22
0.876 1.2313261032611455e-22
0.877 8.371723533482847e-23
0.878 5.6832346836976835e-23
0.879 3.8522565359338838e-23
0.88 2.6071960341817022e-23
0.88100000000000001 1.7618585017764239e-23
0.88200000000000001 1.18879562326828e-23
0.88300000000000001 8.0090716365632252e-24
0.88400000000000001 5.3876074773317303e-24
0.88500000000000001 3.6186658552046859e-24
0.88600000000000001 2.4268322841266867e-24
0.88700000000000001 1.6250613811517353e-24
0.88800000000000001 1.0865218877346213e-24
0.88900000000000001 7.2534708971785186e-25
0.89000000000000001 4.8349493564876577e-25
0.89100000000000001 3.2179302700641759e-25
0.89200000000000002 2.1384541928638372e-25
0.89300000000000002 1.4189329633955768e-25
0.89400000000000002 9.4007475023208826e-26
0.89500000000000002 6.2187265796063252e-26
0.89600000000000002 4.1075142833062843e-26
0.89700000000000002 2.7089140669580641e-26
0.89800000000000002 1.783815289332589e-26
0.89900000000000002 1.1728514912768487e-26
0.90000000000000002 7.699714765073481e-27
0.90100000000000002 5.0471324483967294e-27
0.90200000000000002 3.3033394222081165e-27
0.90300000000000002 2.1587388856869555e-27
0.90400000000000003 1.4085926791523943e-27
0.90500000000000003 9.1771772429667548e-28
0.90600000000000003 5.9699566128097108e-28
0.90700000000000003 3.8776765080908233e-28
0.90800000000000003 2.5148396817491093e-28
0.90900000000000003 1.6284984308071139e-28
0.91000000000000003 1.0529377067554629e-28
0.91100000000000003 6.7976107158751337e-29
0.91200000000000003 4.3817557166382029e-29
0.91300000000000003 2.8201894145148868e-29
0.91400000000000003 1.8123689876248999e-29
0.91500000000000004 1.1629289383634253e-29
0.91600000000000004 7.4507146093337402e-30
0.91700000000000004 4.766294345452259e-30
0.91800000000000004 3.0444016799895929e-30
0.91900000000000004 1.941606399508606e-30
0.92000000000000004 1.2363987828382884e-30
0.92100000000000004 7.8612943845291372e-31
0.92200000000000004 4.9907711062292645e-31
0.92300000000000004 3.163583710513195e-31
0.92400000000000004 2.002299691035719e-31
0.92500000000000004 1.2653681130500349e-31
0.92600000000000005 7.9844082222641468e-32
0.92700000000000005 5.0304473365188929e-32
0.92800000000000005 3.1645247170187494e-32
0.92900000000000005 1.987688727897487e-32
0.93000000000000005 1.2465974680449727e-32
0.93100000000000005 7.8062431505115155e-33
0.93200000000000005 4.8808545207036521e-33
0.93300000000000005 3.0471062086359057e-33
0.93400000000000005 1.8994035580675872e-33
0.93500000000000005 1.1821832856436803e-33
0.93600000000000005 7.3466657443101084e-34
0.93700000000000006 4.5586225244675314e-34
0.93800000000000006 2.824326198230964e-34
0.93900000000000006 1.7471650553642633e-34
0.94000000000000006 1.0791724747800823e-34
0.94100000000000006 6.6555755222008278e-35
0.94200000000000006 4.0984363046258411e-35
0.94300000000000006 2.5199305344175047e-35
0.94400000000000006 1.5470228911659745e-35
0.94500000000000006 9.4829331712907073e-36
0.94600000000000006 5.8039866686573075e-36
0.94700000000000006 3.5468912748374615e-36
0.94800000000000006 2.1642483075906203e-36
0.94900000000000007 1.3185725352656369e-36
0.95000000000000007 8.0211877214858421e-37
0.95100000000000007 4.872042169932576e-37
0.95200000000000007 2.9547523603058188e-37
0.95300000000000007 1.789240899032014e-37
0.95400000000000007 1.0818180228113633e-37
0.95500000000000007 6.5309635941708804e-38
0.95600000000000007 3.9367510889865511e-38
0.95700000000000007 2.3693885250918998e-38
0.95800000000000007 1.4238761798619918e-38
0.95900000000000007 8.5436957893029581e-39
0.95999999999999996 5.1186675520402433e-39
0.96099999999999997 3.0620033105936729e-39
0.96199999999999997 1.82890842711137e-39
0.96299999999999997 1.0907264071737592e-39
0.96399999999999997 6.4949714285663804e-40
0.96499999999999997 3.8616792737233496e-40
0.96599999999999997 2.2925176369921325e-40
0.96699999999999997 1.3588974594561385e-40
0.96799999999999997 8.0426319316752269e-41
0.96899999999999997 4.7527743541269574e-41
0.96999999999999997 2.8043594722270374e-41
0.97099999999999997 1.6521810697183242e-41
0.97199999999999998 9.7189436497843257e-42
0.97299999999999998 5.7084465426826933e-42
0.97399999999999998 3.3477595236496625e-42
0.97499999999999998 1.9603246498484999e-42
0.97599999999999998 1.1461439550654725e-42
0.97699999999999998 6.6909494018430233e-43
0.97799999999999998 3.9000818634646955e-43
0.97899999999999998 2.2698496431413012e-43
0.97999999999999998 1.3190396079105101e-43
0.98099999999999998 7.6534271501572311e-44
0.98199999999999998 4.4339565003639503e-44
0.98299999999999998 2.5648634750628788e-44
0.98399999999999999 1.4814070854764835e-44
0.98499999999999999 8.5432263257335984e-45
0.98599999999999999 4.9193387107057403e-45
0.98699999999999999 2.8283219927732635e-45
0.98799999999999999 1.6236345182829211e-45
0.98899999999999999 9.3064702230614855e-46
0.98999999999999999 5.3262186385443036e-46
0.99099999999999999 3.0436188146327356e-46
0.99199999999999999 1.7365959863094517e-46
0.99299999999999999 9.8933774658402073e-47
0.99399999999999999 5.6276568689182443e-47
0.995 3.1963025043067883e-47
0.996 1.8126141515272817e-47
0.997 1.0263608418808215e-47
0.998 5.8027250113895076e-48
0.999 3.2756772500253827e-48
1 1.8463218478445647e-48


==> figures/tikz/data/results_human_to_generated_kde_nonce.dat <==
x y
0 7.3389192672339845e-15
0.001 7.5931997507694727e-15
0.002 8.3724728649735389e-15
0.0030000000000000001 9.7270158938023025e-15
0.0040000000000000001 1.1743952388617086e-14
0.0050000000000000001 1.4552435129504883e-14
0.0060000000000000001 1.8331293643570318e-14
0.0070000000000000001 2.331956067976992e-14
0.0080000000000000002 2.9830444459992461e-14
0.0090000000000000011 3.8269493474578203e-14
0.01 4.9157916514120107e-14
0.010999999999999999 6.3162282505466915e-14
0.012 8.1132144460540716e-14
0.013000000000000001 1.0414752377296312e-13
0.014 1.3357867249906641e-13
0.014999999999999999 1.7116112305770868e-13
0.016 2.1908976231844617e-13
0.017000000000000001 2.8013656101871242e-13
0.018000000000000002 3.5779768703039888e-13
0.019 4.5647707715880551e-13
0.02 5.8171519125643074e-13
0.021000000000000001 7.4047369007701918e-13
0.021999999999999999 9.4148924356218863e-13
0.023 1.1957126843247197e-12
0.024 1.5168533863571525e-12
0.025000000000000001 1.9220532087070838e-12
0.026000000000000002 2.4327197624562927e-12
0.027 3.0755553334992731e-12
0.028000000000000001 3.8838257582029389e-12
0.029000000000000001 4.8989231840469916e-12
0.029999999999999999 6.1722882860604985e-12
0.031 7.7677715482772888e-12
0.032000000000000001 9.7645301272752611e-12
0.033000000000000002 1.2260577148412437e-11
0.034000000000000002 1.5377124702245175e-11
0.035000000000000003 1.9263891084895857e-11
0.036000000000000004 2.4105577876130131e-11
0.036999999999999998 3.0129764347837716e-11
0.037999999999999999 3.7616516705755184e-11
0.039 4.6910069267788508e-11
0.040000000000000001 5.8433005603400464e-11
0.041000000000000002 7.2703451920424224e-11
0.042000000000000003 9.0355894942731456e-11
0.043000000000000003 1.121663549132535e-10
0.043999999999999997 1.3908278436184603e-10
0.044999999999999998 1.7226172858163031e-10
0.045999999999999999 2.1311247862294742e-10
0.047 2.6335017696147284e-10
0.048000000000000001 3.2505960549475623e-10
0.049000000000000002 4.0077170168738127e-10
0.050000000000000003 4.935552189975117e-10
0.051000000000000004 6.0712638074038037e-10
0.052000000000000005 7.4597988206237357e-10
0.052999999999999999 9.155451838700213e-10
0.053999999999999999 1.1223727280754748e-09
0.055 1.3743554997948454e-09
0.056000000000000001 1.6809922854905005e-09
0.057000000000000002 2.0537000449290785e-09
0.058000000000000003 2.5061840500296211e-09
0.059000000000000004 3.0548758685902399e-09
0.059999999999999998 3.7194509117490694e-09
0.060999999999999999 4.5234391502244343e-09
0.062 5.4949447686688546e-09
0.063 6.6674930063600398e-09
0.064000000000000001 8.0810252664496465e-09
0.065000000000000002 9.7830668099553706e-09
0.066000000000000003 1.1830095034123509e-08
0.067000000000000004 1.4289140522194232e-08
0.068000000000000005 1.7239657802742919e-08
0.069000000000000006 2.0775708137009544e-08
0.070000000000000007 2.5008502733181809e-08
0.071000000000000008 3.0069361644797236e-08
0.072000000000000008 3.6113151329923382e-08
0.072999999999999995 4.3322272518679397e-08
0.073999999999999996 5.1911279755658706e-08
0.074999999999999997 6.2132224854155868e-08
0.075999999999999998 7.4280828630526628e-08
0.076999999999999999 8.87035987955504e-08
0.078 1.0580602688728291e-07
0.079000000000000001 1.2606201376404614e-07
0.080000000000000002 1.5002469156908024e-07
0.081000000000000003 1.7833883036618636e-07
0.082000000000000003 2.1175503996733631e-07
0.083000000000000004 2.5114600196913076e-07
0.084000000000000005 2.9752499382545572e-07
0.085000000000000006 3.5206699604674882e-07
0.086000000000000007 4.1613270546571944e-07
0.087000000000000008 4.912958120717347e-07
0.087999999999999995 5.7937393430797727e-07
0.088999999999999996 6.8246364804977227e-07
0.089999999999999997 8.0298008782475678e-07
0.090999999999999998 9.4370164525944227e-07
0.091999999999999998 1.1078203392793142e-06
0.092999999999999999 1.2989984852561661e-06
0.094 1.5214323460542823e-06
0.095000000000000001 1.7799235067004313e-06
0.096000000000000002 2.0799587760640179e-06
0.097000000000000003 2.4277994832995763e-06
0.098000000000000004 2.8305811036242254e-06
0.099000000000000005 3.2964242169554634e-06
0.10000000000000001 3.8345578736177213e-06
0.10100000000000001 4.455456513246601e-06
0.10200000000000001 5.1709916555895832e-06
0.10300000000000001 5.9945996544262803e-06
0.10400000000000001 6.9414668775034099e-06
0.105 8.0287337452701499e-06
0.106 9.2757191282536109e-06
0.107 1.0704166665940293e-05
0.108 1.233851462769917e-05
0.109 1.4206190987121313e-05
0.11 1.6337935423542187e-05
0.111 1.8768149996687289e-05
0.112 2.1535280260431239e-05
0.113 2.4682228587529973e-05
0.114 2.8256801466681499e-05
0.115 3.2312192504085784e-05
0.11600000000000001 3.6907502811364631e-05
0.11700000000000001 4.2108300387753819e-05
0.11800000000000001 4.7987220004266175e-05
0.11900000000000001 5.4624604968399375e-05
0.12 6.2109191987223778e-05
0.121 7.0538840151652819e-05
0.122 8.0021304832723162e-05
0.123 9.0675057009250261e-05
0.124 0.0001026301482328273
0.125 0.00011602912107856071
0.126 0.00013102796452619096
0.127 0.00014779711326457959
0.128 0.00016652248941162451
0.129 0.00018740658459054653
0.13 0.00021066957970171697
0.13100000000000001 0.00023655049907692438
0.13200000000000001 0.00026530839500089177
0.13300000000000001 0.0002972235578344987
0.13400000000000001 0.00033259874617768228
0.13500000000000001 0.00037176043067051277
0.13600000000000001 0.00041506004415240892
0.13700000000000001 0.00046287522998685396
0.13800000000000001 0.00051561107941816217
0.13900000000000001 0.00057370134786497004
0.14000000000000001 0.00063760963908013725
0.14100000000000001 0.00070783054512796339
0.14200000000000002 0.00078489072915728273
0.14300000000000002 0.0008693499369946384
0.14400000000000002 0.00096180192265766693
0.14499999999999999 0.0010628752720088321
0.14599999999999999 0.0011732341079480368
0.14699999999999999 0.0012935786597948543
0.14799999999999999 0.0014246456788534539
0.14899999999999999 0.0015672086816023261
0.14999999999999999 0.0017220780015240688
0.151 0.0018901006303054216
0.152 0.0020721598290119698
0.153 0.0022691744898931921
0.154 0.0024820982297189351
0.155 0.0027119181960045249
0.156 0.0029596535681643958
0.157 0.0032263537365572847
0.158 0.0035130961435633199
0.159 0.0038209837722750282
0.16 0.0041511422700998115
0.161 0.0045047166965667823
0.16200000000000001 0.0048828678869099465
0.16300000000000001 0.0052867684255623716
0.16400000000000001 0.005717598226540067
0.16500000000000001 0.0061765397208122606
0.16600000000000001 0.0066647726541365889
0.16700000000000001 0.0071834685024684498
0.16800000000000001 0.0077337845159147142
0.16900000000000001 0.0083168574062688714
0.17000000000000001 0.0089337966974112233
0.17100000000000001 0.0095856777622499948
0.17200000000000001 0.010273534574381548
0.17300000000000001 0.010998352207218913
0.17400000000000002 0.011761059117933086
0.17500000000000002 0.012562519258120835
0.17599999999999999 0.013403524057606205
0.17699999999999999 0.01428478433214289
0.17799999999999999 0.015206922169954727
0.17899999999999999 0.016170462855972824
0.17999999999999999 0.017175826896236725
0.18099999999999999 0.018223322208166009
0.182 0.01931313654521196
0.183 0.020445330226710967
0.184 0.021619829245519525
0.185 0.022836418827162804
0.186 0.024094737514720233
0.187 0.025394271853458422
0.188 0.026734351748257675
0.189 0.028114146565133485
0.19 0.029532662045596528
0.191 0.030988738099205861
0.192 0.032481047535439123
0.193 0.034008095790929761
0.19400000000000001 0.035568221702210273
0.19500000000000001 0.03715959936737722
0.19600000000000001 0.038780241132581779
0.19700000000000001 0.040428001730995568
0.19800000000000001 0.042100583592954544
0.19900000000000001 0.043795543336410732
0.20000000000000001 0.04551029943669109
0.20100000000000001 0.047242141063969213
0.20200000000000001 0.048988238065883205
0.20300000000000001 0.050745652061493965
0.20400000000000001 0.052511348601380084
0.20500000000000002 0.054282210337230366
0.20600000000000002 0.056055051132945059
0.20700000000000002 0.05782663103812645
0.20800000000000002 0.059593672034057521
0.20899999999999999 0.061352874451970588
0.20999999999999999 0.0631009339537318
0.21099999999999999 0.06483455895614082
0.21199999999999999 0.066550488372004765
0.21299999999999999 0.068245509534104076
0.214 0.069916476162254576
0.215 0.071560326228982118
0.216 0.073174099575966448
0.217 0.074754955131461229
0.218 0.076300187578431239
0.219 0.077807243324216915
0.22 0.079273735625184402
0.221 0.080697458724064614
0.222 0.082076400863533405
0.223 0.083408756047017849
0.224 0.084692934426702171
0.22500000000000001 0.085927571209187259
0.22600000000000001 0.08711153398116929
0.22700000000000001 0.088243928370738495
0.22800000000000001 0.089324101974362441
0.22900000000000001 0.0903516464951679
0.23000000000000001 0.091326398054637714
0.23100000000000001 0.092248435657126954
0.23200000000000001 0.093118077804508578
0.23300000000000001 0.093935877276594706
0.23400000000000001 0.094702614111556144
0.23500000000000001 0.095419286839174972
0.23600000000000002 0.096087102038211358
0.23700000000000002 0.096707462307234371
0.23800000000000002 0.097281952755753048
0.23900000000000002 0.097812326139178896
0.23999999999999999 0.098300486776859902
0.24099999999999999 0.098748473406948076
0.24199999999999999 0.099158441145022744
0.24299999999999999 0.099532642725018106
0.24399999999999999 0.099873409210935155
0.245 0.10018313037592742
0.246 0.10046423495150597
0.247 0.10071917095372215
0.248 0.10095038629517084
0.249 0.10116030989146831
0.25 0.10135133346845447
0.251 0.10152579427175745
0.252 0.10168595887354445
0.253 0.10183400826232407
0.254 0.10197202439061859
0.255 0.10210197834229173
0.25600000000000001 0.10222572026640812
0.25700000000000001 0.1023449712078552
0.25800000000000001 0.10246131694673363
0.25900000000000001 0.10257620393889483
0.26000000000000001 0.10269093742916706
0.26100000000000001 0.10280668178697132
0.26200000000000001 0.10292446309140799
0.26300000000000001 0.10304517396971684
0.26400000000000001 0.10316958066952368
0.26500000000000001 0.10329833232171522
0.26600000000000001 0.10343197232738298
0.26700000000000002 0.10357095177928091
0.26800000000000002 0.10371564480588984
0.26900000000000002 0.10386636570470902
0.27000000000000002 0.1040233877110181
0.27100000000000002 0.10418696322928578
0.27200000000000002 0.10435734533684005
0.27300000000000002 0.10453481035354642
0.27400000000000002 0.10471968125721481
0.27500000000000002 0.10491235171243937
0.27600000000000002 0.10511331047067016
0.27700000000000002 0.10532316589164277
0.27800000000000002 0.1055426703309184
0.27900000000000003 0.10577274413527819
0.28000000000000003 0.10601449898710183
0.28100000000000003 0.10626926034065044
0.28200000000000003 0.10653858869735754
0.28300000000000003 0.10682429947377135
0.28400000000000003 0.10712848122462784
0.28500000000000003 0.107453511994589
0.28600000000000003 0.10780207358535493
0.28700000000000003 0.10817716354003219
0.28800000000000003 0.10858210466367885
0.28899999999999998 0.10902055191770083
0.28999999999999998 0.10949649654607396
0.29099999999999998 0.11001426731303958
0.29199999999999998 0.11057852875477993
0.29299999999999998 0.11119427637142371
0.29399999999999998 0.11186682871036893
0.29499999999999998 0.11260181631712105
0.29599999999999999 0.11340516755543652
0.29699999999999999 0.11428309132430675
0.29799999999999999 0.1152420567250271
0.29899999999999999 0.11628876975704677
0.29999999999999999 0.11743014714629917
0.30099999999999999 0.11867328743406488
0.30199999999999999 0.12002543947793863
0.30299999999999999 0.12149396853897063
0.30399999999999999 0.12308632015036529
0.30499999999999999 0.12480998198308516
0.30599999999999999 0.12667244394216903
0.307 0.12868115674440189
0.308 0.13084348924303657
0.309 0.13316668477845625
0.31 0.1356578168448743
0.311 0.1383237443723199
0.312 0.14117106693016976
0.313 0.14420608016330963
0.314 0.14743473177459004
0.315 0.15086257836755937
0.316 0.15449474346149128
0.317 0.15833587698647547
0.318 0.16239011655982
0.31900000000000001 0.16666105083625801
0.32000000000000001 0.17115168521348562
0.32100000000000001 0.1758644101614725
0.32200000000000001 0.18080097242879961
0.32300000000000001 0.18596244936214573
0.32400000000000001 0.19134922655600484
0.32500000000000001 0.19696097902891521
0.32600000000000001 0.20279665610005579
0.32700000000000001 0.20885447011613339
0.32800000000000001 0.21513188915321554
0.32900000000000001 0.22162563379174258
0.33000000000000002 0.22833167803552598
0.33100000000000002 0.2352452544173366
0.33200000000000002 0.24236086330488904
0.33300000000000002 0.2496722863918524
0.33400000000000002 0.25717260432920525
0.33500000000000002 0.26485421842299078
0.33600000000000002 0.27270887629560431
0.33700000000000002 0.28072770137935449
0.33800000000000002 0.28890122608343843
0.33900000000000002 0.29721942844890342
0.34000000000000002 0.30567177208085866
0.34100000000000003 0.31424724912339186
0.34200000000000003 0.32293442602054684
0.34300000000000003 0.33172149178657123
0.34400000000000003 0.34059630849060246
0.34500000000000003 0.34954646364527164
0.34600000000000003 0.35855932417547803
0.34700000000000003 0.36762209163300824
0.34800000000000003 0.37672185831485572
0.34900000000000003 0.38584566393813119
0.35000000000000003 0.39498055252243464
0.35100000000000003 0.40411362913149668
0.35199999999999998 0.41323211612985183
0.35299999999999998 0.42232340861719686
0.35399999999999998 0.43137512871294126
0.35499999999999998 0.44037517837611906
0.35599999999999998 0.44931179046122516
0.35699999999999998 0.45817357772851358
0.35799999999999998 0.46694957954765842
0.35899999999999999 0.47562930605624848
0.35999999999999999 0.48420277955905838
0.36099999999999999 0.49266057298026711
0.36199999999999999 0.50099384520836399
0.36299999999999999 0.50919437320218153
0.36399999999999999 0.51725458075595077
0.36499999999999999 0.5251675638511869
0.36599999999999999 0.53292711255320802
0.36699999999999999 0.54052772943983618
0.36799999999999999 0.54796464457899929
0.36899999999999999 0.55523382710016334
0.37 0.56233199343148477
0.371 0.56925661229996949
0.372 0.57600590661538031
0.373 0.58257885238005436
0.374 0.58897517478569683
0.375 0.59519534167461041
0.376 0.60124055455637171
0.377 0.60711273738163685
0.378 0.6128145232823593
0.379 0.61834923949227172
0.38 0.62372089066291125
0.38100000000000001 0.62893414078884891
0.38200000000000001 0.63399429395118057
0.38300000000000001 0.63890727408080406
0.38400000000000001 0.64367960393281654
0.38500000000000001 0.64831838345058324
0.38600000000000001 0.65283126768299526
0.38700000000000001 0.65722644440134992
0.38800000000000001 0.66151261154346408
0.38900000000000001 0.66569895459243
0.39000000000000001 0.66979512397609864
0.39100000000000001 0.67381121255140608
0.39200000000000002 0.67775773321529487
0.39300000000000002 0.68164559666168001
0.39400000000000002 0.68548608928201882
0.39500000000000002 0.68929085118590494
0.39600000000000002 0.69307185429814766
0.39700000000000002 0.69684138047024091
0.39800000000000002 0.70061199952744768
0.39900000000000002 0.70439654715805777
0.40000000000000002 0.7082081025390784
0.40100000000000002 0.71205996558291651
0.40200000000000002 0.71596563368259492
0.40300000000000002 0.71993877782901206
0.40400000000000003 0.72399321797265792
0.40500000000000003 0.72814289750419958
0.40600000000000003 0.73240185673340452
0.40700000000000003 0.73678420525399202
0.40800000000000003 0.7413040930930197
0.40900000000000003 0.74597568055735175
0.41000000000000003 0.75081310670628454
0.41100000000000003 0.75583045639842927
0.41200000000000003 0.76104172588222174
0.41300000000000003 0.76646078692256492
0.41400000000000003 0.77210134948097664
0.41500000000000004 0.77797692299268995
0.41600000000000004 0.78410077631128405
0.41699999999999998 0.7904858964190159
0.41799999999999998 0.79714494602896468
0.41899999999999998 0.80409022023271215
0.41999999999999998 0.81133360237450347
0.42099999999999999 0.81888651935895673
0.42199999999999999 0.82675989662434035
0.42299999999999999 0.83496411303664186
0.42399999999999999 0.84350895598094999
0.42499999999999999 0.85240357694560143
0.42599999999999999 0.86165644791097296
0.42699999999999999 0.87127531886832477
0.42799999999999999 0.88126717680469635
0.42899999999999999 0.89163820649712455
0.42999999999999999 0.90239375346345418
0.43099999999999999 0.91353828941753135
0.432 0.92507538057357586
0.433 0.93700765913800399
0.434 0.94933679831699735
0.435 0.96206349115460121
0.436 0.97518743349942227
0.437 0.98870731137794521
0.438 1.0026207930295403
0.439 1.0169245258323729
0.44 1.0316141383210788
0.441 1.0466842474662856
0.442 1.0621284713533961
0.443 1.0779394473634722
0.44400000000000001 1.0941088559232259
0.44500000000000001 1.1106274498540676
0.44600000000000001 1.1274850893124533
0.44700000000000001 1.14467078227553
0.44800000000000001 1.1621727304878311
0.44900000000000001 1.1799783807467359
0.45000000000000001 1.1980744813668649
0.45100000000000001 1.2164471436269981
0.45200000000000001 1.2350819079675892
0.45300000000000001 1.2539638146728931
0.45400000000000001 1.2730774787393457
0.45500000000000002 1.2924071686013241
0.45600000000000002 1.3119368883570952
0.45700000000000002 1.3316504631115775
0.45800000000000002 1.3515316270290079
0.45900000000000002 1.3715641136674075
0.46000000000000002 1.3917317481483726
0.46100000000000002 1.4120185406999726
0.46200000000000002 1.4324087810976365
0.46300000000000002 1.4528871335176901
0.46400000000000002 1.4734387313109252
0.46500000000000002 1.4940492711988334
0.46600000000000003 1.5147051063933075
0.46700000000000003 1.5353933381412264
0.46800000000000003 1.5561019051986198
0.46900000000000003 1.5768196707447213
0.47000000000000003 1.597536506254293
0.47100000000000003 1.6182433718567333
0.47200000000000003 1.6389323927228325
0.47300000000000003 1.6595969310342891
0.47400000000000003 1.6802316531071384
0.47500000000000003 1.7008325912581634
0.47600000000000003 1.7213972000225484
0.47700000000000004 1.7419244063521093
0.47800000000000004 1.7624146534454741
0.47900000000000004 1.7828699378851398
0.47999999999999998 1.8032938397810212
0.48099999999999998 1.8236915456457712
0.48199999999999998 1.8440698637540565
0.48299999999999998 1.8644372317656586
0.48399999999999999 1.8848037164210101
0.48499999999999999 1.9051810051474414
0.48599999999999999 1.9255823894448028
0.48699999999999999 1.946022739950614
0.48799999999999999 1.9665184731169951
0.48899999999999999 1.987087509464796
0.48999999999999999 2.0077492234141303
0.49099999999999999 2.028524384725356
0.49199999999999999 2.0494350916200417
0.49299999999999999 2.0705046956877746
0.49399999999999999 2.0917577187219156
0.495 2.1132197616650887
0.496 2.1349174058839337
0.497 2.1568781070315879
0.498 2.1791300817961976
0.499 2.2017021878737082
0.5 2.2246237975435204
0.501 2.2479246652660763
0.502 2.2716347897616544
0.503 2.2957842710698424
0.504 2.3204031631284425
0.505 2.3455213224494975
0.50600000000000001 2.3711682535074421
0.50700000000000001 2.3973729514908602
0.50800000000000001 2.424163743103493
0.50900000000000001 2.4515681261328326
0.51000000000000001 2.4796126085342829
0.51100000000000001 2.5083225478062547
0.51200000000000001 2.5377219914553004
0.51300000000000001 2.5678335193709674
0.51400000000000001 2.5986780889463579
0.51500000000000001 2.630274883792636
0.51600000000000001 2.6626411669032319
0.51700000000000002 2.6957921391259849
0.51800000000000002 2.7297408037988236
0.51900000000000002 2.7644978383962693
0.52000000000000002 2.8000714740200414
0.52100000000000002 2.8364673835469918
0.52200000000000002 2.8736885792215685
0.52300000000000002 2.9117353204475576
0.52400000000000002 2.9506050324954853
0.52500000000000002 2.990292236797035
0.52600000000000002 3.0307884934471625
0.52700000000000002 3.0720823564774955
0.52800000000000002 3.114159342401976
0.52900000000000003 3.1570019124675337
0.53000000000000003 3.2005894689690995
0.53100000000000003 3.2448983659102568
0.53200000000000003 3.2899019342082996
0.53300000000000003 3.3355705215563836
0.53400000000000003 3.3818715469659177
0.53500000000000003 3.4287695699206489
0.53600000000000003 3.4762263739799462
0.53700000000000003 3.5242010645739628
0.53800000000000003 3.5726501806380364
0.53900000000000003 3.6215278196388789
0.54000000000000004 3.6707857754514244
0.54100000000000004 3.7203736884534875
0.54200000000000004 3.7702392071169255
0.54300000000000004 3.8203281602885291
0.54400000000000004 3.8705847392737009
0.54500000000000004 3.9209516887602343
0.54600000000000004 3.9713705055506328
0.54700000000000004 4.0217816440083869
0.54800000000000004 4.0721247270687391
0.54900000000000004 4.1223387616170566
0.55000000000000004 4.1723623569992734
0.55100000000000005 4.2221339453990767
0.55200000000000005 4.271592002796198
0.55300000000000005 4.3206752692094499
0.55400000000000005 4.369322966927248
0.55500000000000005 4.4174750154377413
0.55600000000000005 4.4650722417896294
0.55700000000000005 4.5120565851442196
0.55800000000000005 4.5583712943179542
0.55900000000000005 4.6039611171635393
0.56000000000000005 4.6487724806949817
0.56100000000000005 4.6927536609287461
0.56200000000000006 4.7358549414874549
0.56300000000000006 4.7780287600947844
0.56400000000000006 4.8192298421792259
0.56500000000000006 4.8594153208991147
0.56600000000000006 4.8985448430019369
0.56700000000000006 4.9365806600349273
0.56800000000000006 4.9734877045323698
0.56900000000000006 5.0092336509147124
0.57000000000000006 5.0437889609467614
0.57100000000000006 5.0771269137137223
0.57200000000000006 5.1092236201854213
0.57300000000000006 5.140058022548498
0.57400000000000007 5.1696118785932876
0.57500000000000007 5.197869731545258
0.57600000000000007 5.2248188658295298
0.57699999999999996 5.2504492493501358
0.57799999999999996 5.2747534629525195
0.57899999999999996 5.2977266178175624
0.57999999999999996 5.3193662616075992
0.58099999999999996 5.3396722742488159
0.58199999999999996 5.3586467542893566
0.58299999999999996 5.3762938968187006
0.58399999999999996 5.3926198639703786
0.58499999999999996 5.4076326490571338
0.58599999999999997 5.4213419354050654
0.58699999999999997 5.4337589509612156
0.58799999999999997 5.4448963197474507
0.58899999999999997 5.4547679112226639
0.58999999999999997 5.463388688596047
0.59099999999999997 5.4707745571060018
0.59199999999999997 5.4769422132439018
0.59299999999999997 5.48190899585886
0.59399999999999997 5.4856927400304176
0.59499999999999997 5.4883116345410938
0.59599999999999997 5.4897840837207319
0.59699999999999998 5.4901285743705293
0.59799999999999998 5.4893635484076118
0.59899999999999998 5.487507281801344
0.59999999999999998 5.4845777703018452
0.60099999999999998 5.4805926223896382
0.60199999999999998 5.4755689598045292
0.60299999999999998 5.4695233259416094
0.60399999999999998 5.4624716023347437
0.60499999999999998 5.4544289333823803
0.60599999999999998 5.4454096594087513
0.60699999999999998 5.4354272580956069
0.60799999999999998 5.4244942942659531
0.60899999999999999 5.41262237795278
0.60999999999999999 5.3998221306421117
0.61099999999999999 5.3861031595415509
0.61199999999999999 5.3714740396930178
0.61299999999999999 5.3559423037211715
0.61399999999999999 5.3395144389874192
0.61499999999999999 5.3221958919031147
0.61599999999999999 5.3039910791442573
0.61699999999999999 5.2849034055033526
0.61799999999999999 5.2649352881118432
0.61899999999999999 5.2440881867679376
0.62 5.2223626401093499
0.621 5.1997583073778326
0.622 5.1762740155315994
0.623 5.1519078114726398
0.624 5.1266570191669327
0.625 5.1005183014473241
0.626 5.0734877262991613
0.627 5.0455608374384138
0.628 5.0167327289996582
0.629 4.9869981241560879
0.63 4.9563514574964112
0.63100000000000001 4.924786960982166
0.63200000000000001 4.8922987533044671
0.63300000000000001 4.858880932450651
0.63400000000000001 4.8245276712787826
0.63500000000000001 4.789233315881348
0.63600000000000001 4.7529924864990098
0.63700000000000001 4.715800180720592
0.63800000000000001 4.6776518786777022
0.63900000000000001 4.6385436499107495
0.64000000000000001 4.5984722615490892
0.64100000000000001 4.5574352874115975
0.64200000000000002 4.515431217595439
0.64300000000000002 4.4724595680819945
0.64400000000000002 4.4285209898487992
0.64500000000000002 4.3836173769377247
0.64600000000000002 4.3377519728912821
0.64700000000000002 4.2909294749335132
0.64800000000000002 4.2431561352388165
0.64900000000000002 4.1944398586031113
0.65000000000000002 4.1447902958069838
0.65100000000000002 4.0942189319414686
0.65200000000000002 4.0427391689536201
0.65300000000000002 3.9903664016627736
0.65400000000000003 3.9371180864990247
0.65500000000000003 3.8830138022238829
0.65600000000000003 3.8280753019099403
0.65700000000000003 3.7723265554812349
0.65800000000000003 3.7157937821499241
0.65900000000000003 3.6585054721269166
0.66000000000000003 3.6004923970354543
0.66100000000000003 3.5417876085154494
0.66200000000000003 3.4824264245742507
0.66300000000000003 3.4224464033139927
0.66400000000000003 3.3618873037482189
0.66500000000000004 3.3007910335083412
0.66600000000000004 3.2392015833349266
0.66700000000000004 3.1771649483472757
0.66800000000000004 3.1147290361871307
0.66900000000000004 3.0519435622377662
0.67000000000000004 2.9888599322260441
0.67100000000000004 2.9255311126227053
0.67200000000000004 2.8620114893621564
0.67300000000000004 2.798356715508088
0.67400000000000004 2.7346235485922619
0.67500000000000004 2.6708696784515213
0.67600000000000005 2.6071535464794602
0.67700000000000005 2.5435341572948205
0.67800000000000005 2.4800708839064689
0.67900000000000005 2.4168232675238737
0.68000000000000005 2.3538508132224809
0.68100000000000005 2.2912127827228161
0.68200000000000005 2.2289679855818196
0.68300000000000005 2.1671745701223619
0.68400000000000005 2.1058898154436947
0.68500000000000005 2.0451699258594389
0.68600000000000005 1.9850698291024822
0.68700000000000006 1.9256429796160561
0.68800000000000006 1.8669411682189423
0.68900000000000006 1.8090143393893161
0.69000000000000006 1.7519104173574025
0.69100000000000006 1.6956751421321141
0.69200000000000006 1.6403519165115106
0.69300000000000006 1.5859816650429419
0.69400000000000006 1.5326027058057226
0.69500000000000006 1.4802506357893961
0.69600000000000006 1.4289582305338637
0.69700000000000006 1.37875535858624
0.69800000000000006 1.3296689112130302
0.69900000000000007 1.281722747687706
0.70000000000000007 1.2349376563527723
0.70100000000000007 1.1893313315345277
0.70200000000000007 1.144918366267875
0.70300000000000007 1.1017102606698652
0.70399999999999996 1.0597154456848712
0.70499999999999996 1.0189393218121805
0.70599999999999996 0.97938431232038425
0.70699999999999996 0.94104993035168127
0.70799999999999996 0.90393285922569455
0.70899999999999996 0.86802704516576656
0.70999999999999996 0.83332380159300257
0.71099999999999997 0.79981192406406476
0.71199999999999997 0.76747781486930666
0.71299999999999997 0.73630561625771118
0.71399999999999997 0.70627735121546331
0.71499999999999997 0.67737307069508146
0.71599999999999997 0.64957100617263208
0.71699999999999997 0.62284772640113695
0.71799999999999997 0.5971782972287224
0.71899999999999997 0.57253644336042031
0.71999999999999997 0.54889471096181441
0.72099999999999997 0.52622463003124675
0.72199999999999998 0.50449687550370614
0.72299999999999998 0.48368142609402431
0.72399999999999998 0.46374771993815017
0.72499999999999998 0.44466480614909543
0.72599999999999998 0.42640149146717771
0.72699999999999998 0.40892648125230452
0.72799999999999998 0.39220851413783059
0.72899999999999998 0.37621648974065036
0.72999999999999998 0.36091958889953346
0.73099999999999998 0.3462873859925017
0.73199999999999998 0.33228995296365726
0.73299999999999998 0.31889795476922017
0.73399999999999999 0.30608273603121594
0.73499999999999999 0.29381639876422194
0.73599999999999999 0.28207187111549764
0.73699999999999999 0.27082296713076603
0.73799999999999999 0.26004443762662416
0.73899999999999999 0.24971201231525125
0.73999999999999999 0.23980243338756574
0.74099999999999999 0.23029348081673268
0.74199999999999999 0.22116398969464085
0.74299999999999999 0.21239385995953927
0.74399999999999999 0.20396405891305652
0.745 0.19585661695945134
0.746 0.18805461702886239
0.747 0.1805421781697949
0.748 0.17330443381391369
0.749 0.16632750522877965
0.75 0.15959847068139157
0.751 0.15310533083771863
0.752 0.14683697092087566
0.753 0.14078312014366776
0.754 0.13493430892011546
0.755 0.12928182434563892
0.75600000000000001 0.12381766441725209
0.75700000000000001 0.118534491443658
0.75800000000000001 0.11342558507107439
0.75900000000000001 0.10848479532419963
0.76000000000000001 0.10370649603349935
0.76100000000000001 0.099085538990193303
0.76200000000000001 0.094617209139476424
0.76300000000000001 0.090297181090858158
0.76400000000000001 0.086121477192522417
0.76500000000000001 0.082086427384530938
0.76600000000000001 0.07818863101391646
0.76700000000000002 0.074424920763486113
0.76800000000000002 0.070792328815741115
0.76900000000000002 0.0672880553440207
0.77000000000000002 0.063909439394913961
0.77100000000000002 0.060653932199453392
0.77200000000000002 0.057519072925652934
0.77300000000000002 0.054502466861822037
0.77400000000000002 0.051601765998777416
0.77500000000000002 0.048814651959756178
0.77600000000000002 0.046138821209472353
0.77700000000000002 0.043571972458449577
0.77800000000000002 0.041111796165466528
0.77900000000000003 0.038755966029650799
0.78000000000000003 0.036502132354446902
0.78100000000000003 0.034347917158248815
0.78200000000000003 0.032290910900920775
0.78300000000000003 0.030328670691573925
0.78400000000000003 0.028458719840790476
0.78500000000000003 0.026678548619814162
0.78600000000000003 0.024985616089999361
0.78700000000000003 0.023377352867852072
0.78800000000000003 0.021851164694225138
0.78900000000000003 0.020404436680471798
0.79000000000000004 0.019034538109522898
0.79100000000000004 0.017738827675778238
0.79200000000000004 0.01651465905426865
0.79300000000000004 0.015359386696642196
0.79400000000000004 0.014270371759008351
0.79500000000000004 0.013244988074457299
0.79600000000000004 0.012280628091014828
0.79700000000000004 0.011374708703831896
0.79800000000000004 0.010524676918415904
0.79900000000000004 0.0097280152896353361
0.80000000000000004 0.0089822470889663903
0.80100000000000005 0.0082849411599594681
0.80200000000000005 0.0076337164291028683
0.80300000000000005 0.0070262460461207685
0.80400000000000005 0.0064602611342103851
0.80500000000000005 0.0059335541367664928
0.80600000000000005 0.0054439817527451506
0.80700000000000005 0.0049894674579491942
0.80800000000000005 0.004568003614182351
0.80900000000000005 0.0041776531723959681
0.81000000000000005 0.0038165509796589179
0.81100000000000005 0.0034829047030105397
0.81200000000000006 0.0031749953860320877
0.81300000000000006 0.0028911776562991565
0.81400000000000006 0.0026298796037835218
0.81500000000000006 0.0023896023517747051
0.81600000000000006 0.0021689193430146458
0.81700000000000006 0.0019664753645125483
0.81800000000000006 0.0017809853349534351
0.81900000000000006 0.0016112328787680525
0.82000000000000006 0.0014560687108162019
0.82100000000000006 0.0013144088552853141
0.82200000000000006 0.0011852327218444096
0.82300000000000006 0.0010675810613535025
0.82400000000000007 0.0009605538225328365
0.82500000000000007 0.00086330792997505671
0.82600000000000007 0.00077505500275783072
0.82700000000000007 0.0006950590317105819
0.82800000000000007 0.00062263403212675682
0.82900000000000007 0.00055714168741273582
0.83000000000000007 0.00049798899784523438
0.83100000000000007 0.00044462594728549362
0.83200000000000007 0.0003965431993872964
0.83299999999999996 0.00035326983354785533
0.83399999999999996 0.00031437112959866072
0.83499999999999996 0.00027944640902558432
0.83599999999999997 0.00024812693935272792
0.83699999999999997 0.00022007390722842039
0.83799999999999997 0.00019497646471987841
0.83899999999999997 0.00017254985235841687
0.83999999999999997 0.00015253360158283026
0.84099999999999997 0.0001346898184055308
0.84199999999999997 0.00011880154937480164
0.84299999999999997 0.00010467123022679688
0.84399999999999997 9.2119217011103725e-05
0.84499999999999997 8.0982398932346499e-05
0.84599999999999997 7.111289167461482e-05
0.84699999999999998 6.2376809562969003e-05
0.84799999999999998 5.4653114563334195e-05
0.84899999999999998 4.7832539825547265e-05
0.84999999999999998 4.1816585230202394e-05
0.85099999999999998 3.6516582204641513e-05
0.85199999999999998 3.1852824922867888e-05
0.85299999999999998 2.7753764894561714e-05
0.85399999999999998 2.415526587577821e-05
0.85499999999999998 2.0999915994536416e-05
0.85599999999999998 1.8236393974726689e-05
0.85699999999999998 1.5818886357951807e-05
0.85799999999999998 1.3706552661800071e-05
0.85899999999999999 1.1863035471352038e-05
0.85999999999999999 1.0256012535545362e-05
0.86099999999999999 8.8567880285170211e-06
0.86199999999999999 7.6399202357120364e-06
0.86299999999999999 6.5828830329932346e-06
0.86399999999999999 5.6657586421264965e-06
0.86499999999999999 4.8709592658905336e-06
0.86599999999999999 4.1829753289886152e-06
0.86699999999999999 3.5881481753862254e-06
0.86799999999999999 3.0744651973401949e-06
0.86899999999999999 2.6313754950787784e-06
0.87 2.2496242878402589e-06
0.871 1.9211044159666439e-06
0.872 1.6387233892779451e-06
0.873 1.3962845484785492e-06
0.874 1.1883810134217099e-06
0.875 1.0103011943604383e-06
0.876 8.5794473959933685e-07
0.877 7.2774788508818025e-07
0.878 6.1661725838094511e-07
0.879 5.2187127101470492e-07
0.88 4.4118830977985207e-07
0.88100000000000001 3.7256100864452055e-07
0.88200000000000001 3.142559493890024e-07
0.88300000000000001 2.6477820045533013e-07
0.88400000000000001 2.2284016030729294e-07
0.88500000000000001 1.8733422392595288e-07
0.88600000000000001 1.5730883915191339e-07
0.88700000000000001 1.319475636510645e-07
0.88800000000000001 1.1055077355638305e-07
0.88900000000000001 9.2519711555517964e-08
0.89000000000000001 7.7342595584278953e-08
0.89100000000000001 6.4582539577214068e-08
0.89200000000000002 5.386706514103078e-08
0.89300000000000002 4.4879007770711474e-08
0.89400000000000002 3.7348643529162514e-08
0.89500000000000002 3.104688215808912e-08
0.89600000000000002 2.577939056894906e-08
0.89700000000000002 2.1381526757062636e-08
0.89800000000000002 1.771397855692394e-08
0.89900000000000002 1.4659014469883895e-08
0.90000000000000002 1.2117265193107953e-08
0.90100000000000002 1.0004964597310564e-08
0.90200000000000002 8.2515878660571392e-09
0.90300000000000002 6.7978324375495986e-09
0.90400000000000003 5.593894387324739e-09
0.90500000000000003 4.5979990547987483e-09
0.90600000000000003 3.775150137150189e-09
0.90700000000000003 3.0960662316308056e-09
0.90800000000000003 2.5362779755410167e-09
0.90900000000000003 2.0753625782386377e-09
0.91000000000000003 1.6962957216372398e-09
0.91100000000000003 1.3849035785978485e-09
0.91200000000000003 1.129400110827391e-09
0.91300000000000003 9.1999690265434511e-10
0.91400000000000003 7.4857460302654493e-10
0.91500000000000004 6.0840661968510858e-10
0.91600000000000004 4.9392706730895146e-10
0.91700000000000004 4.0053614260757533e-10
0.91800000000000004 3.2443710784970457e-10
0.91900000000000004 2.6249993131793143e-10
0.92000000000000004 2.1214737730947682e-10
0.92100000000000004 1.7125997593957202e-10
0.92200000000000004 1.3809684850441901e-10
0.92300000000000004 1.1122983009250255e-10
0.92400000000000004 8.9488728467616052e-11
0.92500000000000004 7.1915896548727092e-11
0.92600000000000005 5.7728583397514329e-11
0.92700000000000005 4.6287772715559894e-11
0.92800000000000005 3.7072424705398596e-11
0.92900000000000005 2.9658212173219898e-11
0.93000000000000005 2.3699989615807367e-11
0.93100000000000005 1.891735876321337e-11
0.93200000000000005 1.508279910169936e-11
0.93300000000000005 1.2011920248218524e-11
0.93400000000000005 9.555467233018631e-12
0.93500000000000005 7.5927719471471515e-12
0.93600000000000005 6.0263960851630791e-12
0.93700000000000006 4.77775444393874e-12
0.93800000000000006 3.7835437737249867e-12
0.93900000000000006 2.9928326621638648e-12
0.94000000000000006 2.3646931362103797e-12
0.94100000000000006 1.8662756124373086e-12
0.94200000000000006 1.4712462071620545e-12
0.94300000000000006 1.1585198199139319e-12
0.94400000000000006 9.1123432020442547e-13
0.94500000000000006 7.1592101314584158e-13
0.94600000000000006 5.6183468235341877e-13
0.94700000000000006 4.4041320058499119e-13
0.94800000000000006 3.4484220388903411e-13
0.94900000000000007 2.6970484763919975e-13
0.95000000000000007 2.1070037286800234e-13
0.95100000000000007 1.6441825046196106e-13
0.95200000000000007 1.2815715684656517e-13
0.95300000000000007 9.9780065563493858e-14
0.95400000000000007 7.7598395677720145e-14
0.95500000000000007 6.0279507323664559e-14
0.95600000000000007 4.6772932328754363e-14
0.95700000000000007 3.6251619463060167e-14
0.95800000000000007 2.8065197117483919e-14
0.95900000000000007 2.1702842087744435e-14
0.95999999999999996 1.6763817075748579e-14
0.96099999999999997 1.2934122373681392e-14
0.96199999999999997 9.9680160477008126e-15
0.96299999999999997 7.6734057497615299e-15
0.96399999999999997 5.9003154551089634e-15
0.96499999999999997 4.5317912390141163e-15
0.96599999999999997 3.4767392301347476e-15
0.96699999999999997 2.6642922537851654e-15
0.96799999999999997 2.0393843924429961e-15
0.96899999999999997 1.5592787830691259e-15
0.96999999999999997 1.1908467101617341e-15
0.97099999999999997 9.0843808087592292e-16
0.97199999999999998 6.9221681466022974e-16
0.97299999999999998 5.2686126107297154e-16
0.97399999999999998 4.0055085646593481e-16
0.97499999999999998 3.0417695212836048e-16
0.97599999999999998 2.307289828823444e-16
0.97699999999999998 1.7481760854959894e-16
0.97799999999999998 1.3230472108438e-16
0.97899999999999998 1.0001672266733824e-16
0.97999999999999998 7.5522607712177838e-17
0.98099999999999998 5.6962413681940855e-17
0.98199999999999998 4.2914771788748538e-17
0.98299999999999998 3.2294771681233434e-17
0.98399999999999999 2.4275298937736097e-17
0.98499999999999999 1.8226525281887066e-17
0.98599999999999999 1.3669419631711671e-17
0.98699999999999999 1.0240075024421013e-17
0.98799999999999999 7.6623686258694436e-18
0.98899999999999999 5.7270339335459637e-18
0.98999999999999999 4.2756609105934302e-18
0.99099999999999999 3.188478631187665e-18
0.99199999999999999 2.3750376316322206e-18
0.99299999999999999 1.7671124308063053e-18
0.99399999999999999 1.3133018141791842e-18
0.995 9.7492578244165633e-19
0.996 7.2291159483644491e-19
0.997 5.3543335586569788e-19
0.998 3.9612497760995687e-19
0.999 2.9272888577485086e-19
1 2.1607546399706705e-19


==> figures/tikz/data/results_human_to_generated_kde_prior_titles.dat <==
x y
0 1.3105468590722833e-08
0.001 1.3265035061152256e-08
0.002 1.3747113747151757e-08
0.0030000000000000001 1.4561902507357803e-08
0.0040000000000000001 1.5726598726832993e-08
0.0050000000000000001 1.726570369249823e-08
0.0060000000000000001 1.9211454636247682e-08
0.0070000000000000001 2.1604390430204568e-08
0.0080000000000000002 2.4494058724289727e-08
0.0090000000000000011 2.79398741942881e-08
0.01 3.2012139535420164e-08
0.010999999999999999 3.6793242908787388e-08
0.012 4.2379047743003713e-08
0.013000000000000001 4.8880493128175335e-08
0.014 5.6425425531787623e-08
0.014999999999999999 6.5160685234011982e-08
0.016 7.525447374174236e-08
0.017000000000000001 8.6899031514958891e-08
0.018000000000000002 1.0031365864473151e-07
0.019 1.1574811467848008e-07
0.02 1.3348643761439257e-07
0.021000000000000001 1.538512262027238e-07
0.021999999999999999 1.7720843411652237e-07
0.023 2.0397272930778826e-07
0.024 2.3461347696632503e-07
0.025000000000000001 2.6966140996663418e-07
0.026000000000000002 3.0971605654157734e-07
0.027 3.5545400117780061e-07
0.028000000000000001 4.0763806140392759e-07
0.029000000000000001 4.6712747025384625e-07
0.029999999999999999 5.3488916174795087e-07
0.031 6.1201026475742532e-07
0.032000000000000001 6.9971191911046134e-07
0.033000000000000002 7.9936453677230688e-07
0.034000000000000002 9.1250464038806629e-07
0.035000000000000003 1.0408534214189994e-06
0.036000000000000004 1.1863371705276536e-06
0.036999999999999998 1.3511097437670793e-06
0.037999999999999999 1.5375772394930361e-06
0.039 1.7484250727280701e-06
0.040000000000000001 1.9866476459394837e-06
0.041000000000000002 2.255580827819399e-06
0.042000000000000003 2.5589374646372908e-06
0.043000000000000003 2.9008461620284347e-06
0.043999999999999997 3.2858935886319821e-06
0.044999999999999998 3.7191705667375409e-06
0.045999999999999999 4.2063222289657095e-06
0.047 4.7536025339142529e-06
0.048000000000000001 5.3679334475523838e-06
0.049000000000000002 6.0569691108353394e-06
0.050000000000000003 6.8291653274240915e-06
0.051000000000000004 7.6938547183961052e-06
0.052000000000000005 8.6613279032844376e-06
0.052999999999999999 9.7429210785219518e-06
0.053999999999999999 1.095111037522785e-05
0.055 1.2299613388068942e-05
0.056000000000000001 1.3803498275460353e-05
0.057000000000000002 1.5479300838427587e-05
0.058000000000000003 1.734514999080661e-05
0.059000000000000004 1.9420902036876424e-05
0.059999999999999998 2.172828417374086e-05
0.060999999999999999 2.4291047634549681e-05
0.062 2.7135130884688291e-05
0.063 3.0288833276098877e-05
0.064000000000000001 3.378299955462094e-05
0.065000000000000002 3.7651215601367491e-05
0.066000000000000003 4.1930015771377673e-05
0.067000000000000004 4.6659102170800468e-05
0.068000000000000005 5.1881576187374695e-05
0.069000000000000006 5.7644182557661431e-05
0.070000000000000007 6.3997566218074032e-05
0.071000000000000008 7.0996542144954617e-05
0.072000000000000008 7.8700378341477222e-05
0.072999999999999995 8.7173092075787519e-05
0.073999999999999996 9.6483759415266583e-05
0.074999999999999997 0.00010670683803592377
0.075999999999999998 0.00011792250321353708
0.076999999999999999 0.00013021699682407516
0.078 0.00014368298909511016
0.079000000000000001 0.00015841995275727661
0.080000000000000002 0.00017453454914535571
0.081000000000000003 0.0001921410256923224
0.082000000000000003 0.00021136162414680395
0.083000000000000004 0.00023232699872503939
0.084000000000000005 0.00025517664328284591
0.085000000000000006 0.00028005932646165251
0.086000000000000007 0.00030713353362571562
0.087000000000000008 0.0003365679142657463
0.087999999999999995 0.00036854173339785645
0.088999999999999996 0.0004032453253367559
0.089999999999999997 0.00044088054806916508
0.090999999999999998 0.00048166123629841132
0.091999999999999998 0.00052581365107505105
0.092999999999999999 0.00057357692377222106
0.094 0.00062520349200938393
0.095000000000000001 0.00068095952497548103
0.096000000000000002 0.00074112533545362433
0.097000000000000003 0.00080599577570564674
0.098000000000000004 0.00087588061423783312
0.099000000000000005 0.00095110489034031008
0.10000000000000001 0.0010320092431737949
0.10100000000000001 0.0011189502120701447
0.10200000000000001 0.0012123005046194909
0.10300000000000001 0.0013124492290381778
0.10400000000000001 0.0014198020872502771
0.105 0.0015347815250728997
0.106 0.0016578268358737015
0.107 0.0017893942140695251
0.108 0.0019299567548601208
0.109 0.0020800043966416313
0.11 0.0022400438026228273
0.111 0.002410598178274422
0.112 0.0025922070213793874
0.113 0.0027854258016214019
0.114 0.002990825566850196
0.115 0.0032089924733976695
0.11600000000000001 0.0034405272380877089
0.11700000000000001 0.0036860445098858049
0.11800000000000001 0.0039461721594723932
0.11900000000000001 0.0042215504853957185
0.12 0.0045128313358653704
0.121 0.0048206771456863117
0.122 0.005145759888303003
0.123 0.0054887599434236926
0.124 0.0058503648812232708
0.125 0.0062312681646778459
0.126 0.0066321677721622296
0.127 0.0070537647430400259
0.128 0.0074967616495918554
0.129 0.007961860999256571
0.13 0.0084497635717988209
0.13100000000000001 0.0089611666966603661
0.13200000000000001 0.0094967624763967508
0.13300000000000001 0.010057235962740815
0.13400000000000001 0.010643263292464452
0.13500000000000001 0.011255509790825293
0.13600000000000001 0.011894628050979293
0.13700000000000001 0.012561255998307961
0.13800000000000001 0.013256014949144844
0.13900000000000001 0.013979507673883571
0.14000000000000001 0.014732316474902973
0.14100000000000001 0.015515001290149306
0.14200000000000002 0.016328097833563426
0.14300000000000002 0.017172115783829111
0.14400000000000002 0.018047537033139237
0.14499999999999999 0.018954814007827808
0.14599999999999999 0.019894368072789985
0.14699999999999999 0.020866588031607434
0.14799999999999999 0.021871828734207798
0.14899999999999999 0.022910409803712301
0.14999999999999999 0.023982614493861576
0.151 0.025088688688054233
0.152 0.026228840050587308
0.153 0.027403237340147057
0.154 0.028612009894968603
0.155 0.029855247298360379
0.156 0.031132999232478385
0.157 0.032445275527339723
0.158 0.033792046411085429
0.159 0.035173242966446257
0.16 0.036588757797238108
0.161 0.038038445907518897
0.16200000000000001 0.039522125794785805
0.16300000000000001 0.041039580757290188
0.16400000000000001 0.042590560414200319
0.16500000000000001 0.04417478243596383
0.16600000000000001 0.045791934480821694
0.16700000000000001 0.04744167633200938
0.16800000000000001 0.049123642228765953
0.16900000000000001 0.050837443382865104
0.17000000000000001 0.052582670670994966
0.17100000000000001 0.054358897491961558
0.17200000000000001 0.056165682776380121
0.17300000000000001 0.058002574135264225
0.17400000000000002 0.059869111132737837
0.17500000000000002 0.061764828666985128
0.17599999999999999 0.063689260442534576
0.17699999999999999 0.065641942516055332
0.17799999999999999 0.067622416897031218
0.17899999999999999 0.069630235183987171
0.17999999999999999 0.071664962216377304
0.18099999999999999 0.073726179721810378
0.182 0.075813489937995943
0.183 0.077926519188648402
0.184 0.080064921392586683
0.185 0.082228381485419319
0.186 0.084416618733513638
0.187 0.086629389920405253
0.188 0.088866492386415863
0.189 0.091127766903010915
0.19 0.093413100364333992
0.191 0.095722428279402388
0.192 0.09805573704963276
0.193 0.10041306601767096
0.19400000000000001 0.10279450927492745
0.19500000000000001 0.10520021721675191
0.19600000000000001 0.10763039783580926
0.19700000000000001 0.11008531774593146
0.19800000000000001 0.11256530293050436
0.19900000000000001 0.11507073921128633
0.20000000000000001 0.11760207243544141
0.20100000000000001 0.12015980838047964
0.20200000000000001 0.12274451237871933
0.20300000000000001 0.125356808664809
0.20400000000000001 0.12799737945174688
0.20500000000000002 0.1306669637427037
0.20600000000000002 0.13336635588777734
0.20700000000000002 0.13609640389655631
0.20800000000000002 0.13885800751905081
0.20899999999999999 0.14165211610913075
0.20999999999999999 0.14447972628609165
0.21099999999999999 0.14734187941132351
0.21199999999999999 0.15023965889829885
0.21299999999999999 0.15317418737518079
0.214 0.1561466237202995
0.215 0.15915815999153662
0.216 0.16221001827128034
0.217 0.16530344744907319
0.218 0.16843971996436888
0.219 0.17162012853191999
0.22 0.1748459828722693
0.221 0.17811860646958008
0.222 0.18143933337863635
0.223 0.18480950510227617
0.224 0.18823046755978601
0.22500000000000001 0.19170356816588488
0.22600000000000001 0.1952301530388974
0.22700000000000001 0.19881156435551797
0.22800000000000001 0.20244913786825952
0.22900000000000001 0.20614420060024097
0.23000000000000001 0.20989806873041483
0.23100000000000001 0.21371204568068905
0.23200000000000001 0.217587420414666
0.23300000000000001 0.22152546595590847
0.23400000000000001 0.22552743813177467
0.23500000000000001 0.2295945745469552
0.23600000000000002 0.23372809378889445
0.23700000000000002 0.23792919486531194
0.23800000000000002 0.24219905687208218
0.23900000000000002 0.24653883888776074
0.23999999999999999 0.25094968008911978
0.24099999999999999 0.25543270008015523
0.24199999999999999 0.25998899942518106
0.24299999999999999 0.26461966037484541
0.24399999999999999 0.26932574777219281
0.245 0.27410831012427039
0.246 0.27896838082325992
0.247 0.28390697949969096
0.248 0.28892511348898664
0.249 0.29402377939143343
0.25 0.29920396470459892
0.251 0.30446664950633684
0.252 0.3098128081657554
0.253 0.31524341105891573
0.254 0.32075942626558007
0.255 0.32636182122304502
0.25600000000000001 0.33205156431295796
0.25700000000000001 0.33782962635706082
0.25800000000000001 0.34369698199800403
0.25900000000000001 0.34965461094174993
0.26000000000000001 0.35570349903861248
0.26100000000000001 0.36184463918068954
0.26200000000000001 0.36807903199430514
0.26300000000000001 0.37440768630710247
0.26400000000000001 0.38083161937061338
0.26500000000000001 0.3873518568204572
0.26600000000000001 0.39396943235781468
0.26700000000000002 0.40068538713743096
0.26800000000000002 0.40750076884916986
0.26900000000000002 0.41441663048202299
0.27000000000000002 0.42143402876148001
0.27100000000000002 0.42855402225328126
0.27200000000000002 0.4357776691287939
0.27300000000000002 0.44310602458954818
0.27400000000000002 0.45054013795085956
0.27500000000000002 0.45808104938691357
0.27600000000000002 0.4657297863421932
0.27700000000000002 0.4734873596166651
0.27800000000000002 0.48135475913472137
0.27900000000000003 0.48933294941044975
0.28000000000000003 0.49742286472437536
0.28100000000000003 0.50562540402938605
0.28200000000000003 0.51394142560605227
0.28300000000000003 0.52237174149003485
0.28400000000000003 0.53091711169665334
0.28500000000000003 0.53957823826998963
0.28600000000000003 0.54835575918610091
0.28700000000000003 0.55725024214198093
0.28800000000000003 0.56626217826382552
0.28899999999999998 0.57539197576993895
0.28999999999999998 0.58463995362518062
0.29099999999999998 0.59400633522524471
0.29199999999999998 0.60349124215026306
0.29299999999999998 0.61309468802812028
0.29399999999999998 0.62281657254862988
0.29499999999999998 0.63265667567012451
0.29599999999999999 0.64261465206021551
0.29699999999999999 0.65269002581237823
0.29799999999999999 0.66288218547960964
0.29899999999999999 0.67319037946575178
0.29999999999999999 0.68361371181406705
0.30099999999999999 0.694151138431371
0.30199999999999999 0.70480146378442776
0.30299999999999999 0.7155633381034241
0.30399999999999999 0.72643525512512586
0.30499999999999999 0.73741555040582996
0.30599999999999999 0.74850240023145254
0.307 0.75969382114902329
0.308 0.77098767014055825
0.309 0.78238164545671263
0.31 0.79387328812383406
0.311 0.80545998413406839
0.312 0.8171389673239815
0.313 0.82890732294287972
0.314 0.84076199190754708
0.315 0.85269977573562439
0.316 0.86471734214524631
0.317 0.87681123130397987
0.318 0.8889778627054894
0.31900000000000001 0.90121354264782783
0.32000000000000001 0.91351447228282301
0.32100000000000001 0.92587675620166143
0.32200000000000001 0.93829641151766408
0.32300000000000001 0.95076937740326595
0.32400000000000001 0.96329152503451354
0.32500000000000001 0.97585866789296616
0.32600000000000001 0.98846657237177327
0.32700000000000001 1.0011109686299229
0.32800000000000001 1.013787561636293
0.32900000000000001 1.0264920423431447
0.33000000000000002 1.0392200989271734
0.33100000000000002 1.0519674280351465
0.33200000000000002 1.0647297459705807
0.33300000000000002 1.0775027997577733
0.33400000000000002 1.0902823780199837
0.33500000000000002 1.1030643216094114
0.33600000000000002 1.1158445339281247
0.33700000000000002 1.1286189908810509
0.33800000000000002 1.1413837504046016
0.33900000000000002 1.1541349615175409
0.34000000000000002 1.1668688728441377
0.34100000000000003 1.1795818405636298
0.34200000000000003 1.1922703357443847
0.34300000000000003 1.2049309510259787
0.34400000000000003 1.2175604066175685
0.34500000000000003 1.2301555555864818
0.34600000000000003 1.24271338841677
0.34700000000000003 1.2552310368235302
0.34800000000000003 1.2677057768150963
0.34900000000000003 1.2801350310016353
0.35000000000000003 1.2925163701551934
0.35100000000000003 1.3048475140328106
0.35199999999999998 1.317126331480869
0.35299999999999998 1.3293508398453111
0.35399999999999998 1.3415192037186403
0.35499999999999998 1.3536297330608367
0.35599999999999998 1.3656808807370799
0.35699999999999998 1.3776712395207862
0.35799999999999998 1.3895995386156292
0.35899999999999999 1.4014646397549397
0.35999999999999999 1.4132655329411794
0.36099999999999999 1.4250013318919088
0.36199999999999999 1.4366712692618426
0.36299999999999999 1.4482746917131939
0.36399999999999999 1.45981105490838
0.36499999999999999 1.4712799185004779
0.36599999999999999 1.4826809411973656
0.36699999999999999 1.4940138759753512
0.36799999999999999 1.5052785655172334
0.36899999999999999 1.5164749379481923
0.37 1.5276030029405963
0.371 1.5386628482557969
0.372 1.5496546367873469
0.373 1.5605786041656668
0.374 1.5714350569792059
0.375 1.5822243716615647
0.376 1.5929469940878498
0.377 1.6036034399168575
0.378 1.6141942957085758
0.379 1.6247202208388971
0.38 1.635181950225576
0.38100000000000001 1.6455802978712746
0.38200000000000001 1.6559161612211832
0.38300000000000001 1.666190526324091
0.38400000000000001 1.6764044737773438
0.38500000000000001 1.6865591854273283
0.38600000000000001 1.6966559517887898
0.38700000000000001 1.7066961801378133
0.38800000000000001 1.716681403225198
0.38900000000000001 1.7266132885490952
0.39000000000000001 1.7364936481183102
0.39100000000000001 1.7463244486306011
0.39200000000000002 1.756107821983758
0.39300000000000002 1.7658460760312173
0.39400000000000002 1.775541705488568
0.39500000000000002 1.7851974028925788
0.39600000000000002 1.7948160695102435
0.39700000000000002 1.8044008260921047
0.39800000000000002 1.8139550233614852
0.39900000000000002 1.8234822521295491
0.40000000000000002 1.8329863529250601
0.40100000000000002 1.8424714250276939
0.40200000000000002 1.8519418347942931
0.40300000000000002 1.8614022231690985
0.40400000000000003 1.8708575122712092
0.40500000000000003 1.8803129109556991
0.40600000000000003 1.8897739192486986
0.40700000000000003 1.8992463315614285
0.40800000000000003 1.9087362385935138
0.40900000000000003 1.9182500278419925
0.41000000000000003 1.927794382639151
0.41100000000000003 1.937376279649573
0.41200000000000003 1.9470029847646688
0.41300000000000003 1.9566820473412962
0.41400000000000003 1.9664212927398288
0.41500000000000004 1.9762288131261916
0.41600000000000004 1.9861129565118807
0.41699999999999998 1.9960823140156563
0.41799999999999998 2.0061457053405847
0.41899999999999998 2.0163121624701108
0.41999999999999998 2.026590911596974
0.42099999999999999 2.0369913533089798
0.42199999999999999 2.0475230410656229
0.42299999999999999 2.0581956580096405
0.42399999999999999 2.0690189921673592
0.42499999999999999 2.0800029101012774
0.42599999999999999 2.0911573290877268
0.42699999999999999 2.1024921879014697
0.42799999999999999 2.1140174162977106
0.42899999999999999 2.125742903290381
0.42999999999999999 2.1376784643333044
0.43099999999999999 2.1498338075182595
0.432 2.1622184989108368
0.433 2.1748419271513133
0.434 2.1877132674535278
0.435 2.2008414451400071
0.436 2.2142350988561526
0.437 2.2279025436103432
0.438 2.2418517337901713
0.439 2.2560902263077494
0.44 2.2706251440292409
0.441 2.2854631396450649
0.442 2.3006103601381964
0.443 2.3160724120080332
0.44400000000000001 2.3318543274068482
0.44500000000000001 2.3479605313447034
0.44600000000000001 2.3643948101168371
0.44700000000000001 2.3811602811052346
0.44800000000000001 2.3982593641027807
0.44900000000000001 2.4156937543048866
0.45000000000000001 2.4334643971090126
0.45100000000000001 2.451571464857464
0.45200000000000001 2.4700143356534436
0.45300000000000001 2.488791574373904
0.45400000000000001 2.5079009159961183
0.45500000000000002 2.5273392513474504
0.45600000000000002 2.5471026153798286
0.45700000000000002 2.5671861780620171
0.45800000000000002 2.5875842379736302
0.45900000000000002 2.6082902186754011
0.46000000000000002 2.6292966679201015
0.46100000000000002 2.6505952597580271
0.46200000000000002 2.6721767995799759
0.46300000000000002 2.6940312321293516
0.46400000000000002 2.7161476525031989
0.46500000000000002 2.7385143201498909
0.46600000000000003 2.7611186758588815
0.46700000000000003 2.7839473617251311
0.46800000000000003 2.8069862440580988
0.46900000000000003 2.8302204391919989
0.47000000000000003 2.8536343421409822
0.47100000000000003 2.8772116580296228
0.47200000000000003 2.9009354362159883
0.47300000000000003 2.9247881070112407
0.47400000000000003 2.9487515208869937
0.47500000000000003 2.9728069900486469
0.47600000000000003 2.9969353322404673
0.47700000000000004 3.0211169166360743
0.47800000000000004 3.0453317116562633
0.47900000000000004 3.0695593345447576
0.47999999999999998 3.0937791025219998
0.48099999999999998 3.1179700853269696
0.48199999999999998 3.1421111589479258
0.48299999999999998 3.1661810603342722
0.48399999999999999 3.1901584428745613
0.48499999999999999 3.2140219324186678
0.48599999999999999 3.2377501836168294
0.48699999999999999 3.2613219363436614
0.48799999999999999 3.2847160719718715
0.48899999999999999 3.3079116692582304
0.48999999999999999 3.3308880596034092
0.49099999999999999 3.3536248814476313
0.49199999999999999 3.3761021335656092
0.49299999999999999 3.3983002270273253
0.49399999999999999 3.4202000355953039
0.495 3.4417829443347729
0.496 3.4630308962199354
0.497 3.4839264365278564
0.498 3.5044527548209738
0.499 3.5245937243300371
0.5 3.5443339385611585
0.501 3.5636587449639112
0.502 3.5825542755114865
0.503 3.6010074740590925
0.504 3.6190061203630313
0.505 3.6365388506595955
0.50600000000000001 3.6535951747207687
0.50700000000000001 3.6701654893218403
0.50800000000000001 3.6862410880747936
0.50900000000000001 3.7018141676005665
0.51000000000000001 3.7168778300324754
0.51100000000000001 3.7314260818627045
0.51200000000000001 3.7454538291632171
0.51300000000000001 3.7589568692317021
0.51400000000000001 3.7719318787323139
0.51500000000000001 3.7843763984195071
0.51600000000000001 3.796288814551473
0.51700000000000002 3.8076683371169424
0.51800000000000002 3.8185149750159422
0.51900000000000002 3.828829508350716
0.52000000000000002 3.8386134579976687
0.52100000000000002 3.8478690526449708
0.52200000000000002 3.8565991934925923
0.52300000000000002 3.8648074168228099
0.52400000000000002 3.8724978546588265
0.52500000000000002 3.8796751937373504
0.52600000000000002 3.8863446330279379
0.52700000000000002 3.8925118400369083
0.52800000000000002 3.8981829061375035
0.52900000000000003 3.9033643011699897
0.53000000000000003 3.9080628275559333
0.53100000000000003 3.9122855741699349
0.53200000000000003 3.9160398702094081
0.53300000000000003 3.9193332392990623
0.53400000000000003 3.9221733540610733
0.53500000000000003 3.9245679913751617
0.53600000000000003 3.9265249885443922
0.53700000000000003 3.9280522005730907
0.53800000000000003 3.9291574587525764
0.53900000000000003 3.929848530738719
0.54000000000000004 3.9301330822925955
0.54100000000000004 3.9300186408419751
0.54200000000000004 3.9295125610072126
0.54300000000000004 3.9286219922201231
0.54400000000000004 3.9273538485491053
0.54500000000000004 3.9257147808280819
0.54600000000000004 3.9237111511708651
0.54700000000000004 3.9213490099364003
0.54800000000000004 3.9186340751944413
0.54900000000000004 3.9155717147251488
0.55000000000000004 3.9121669305704896
0.55100000000000005 3.908424346139995
0.55200000000000005 3.9043481958585908
0.55300000000000005 3.899942317329935
0.55400000000000005 3.8952101459749726
0.55500000000000005 3.8901547120927371
0.55600000000000005 3.8847786402781255
0.55700000000000005 3.8790841511202547
0.55800000000000005 3.8730730650948373
0.55900000000000005 3.8667468085544918
0.56000000000000005 3.8601064217128771
0.56100000000000005 3.8531525685110628
0.56200000000000006 3.8458855482485039
0.56300000000000006 3.8383053088557872
0.56400000000000006 3.8304114616822207
0.56500000000000006 3.822203297668286
0.56600000000000006 3.8136798047709601
0.56700000000000006 3.8048396865088461
0.56800000000000006 3.7956813814939125
0.56900000000000006 3.7862030838174978
0.57000000000000006 3.7764027641597964
0.57100000000000006 3.7662781914945893
0.57200000000000006 3.7558269552640167
0.57300000000000006 3.745046487902135
0.57400000000000007 3.7339340875903906
0.57500000000000007 3.7224869411330967
0.57600000000000007 3.7107021468464083
0.57699999999999996 3.6985767373602041
0.57799999999999996 3.6861077022381967
0.57899999999999996 3.6732920103282178
0.57999999999999996 3.6601266317609342
0.58099999999999996 3.6466085595220767
0.58199999999999996 3.6327348305298646
0.58299999999999996 3.6185025461560589
0.58399999999999996 3.6039088921356579
0.58499999999999996 3.5889511578167621
0.58599999999999997 3.5736267547085423
0.58699999999999997 3.5579332342912484
0.58799999999999997 3.5418683050582072
0.58899999999999997 3.5254298487653362
0.58999999999999997 3.5086159358689408
0.59099999999999997 3.4914248401376908
0.59199999999999997 3.4738550524292293
0.59299999999999997 3.4559052936261825
0.59399999999999997 3.4375745267302862
0.59499999999999997 3.418861968117024
0.59599999999999997 3.3997670979562069
0.59699999999999998 3.3802896698070461
0.59799999999999998 3.3604297193985886
0.59899999999999998 3.3401875726087273
0.59999999999999998 3.3195638526568345
0.60099999999999998 3.2985594865266692
0.60199999999999998 3.2771757106374353
0.60299999999999998 3.2554140757820811
0.60399999999999998 3.2332764513524919
0.60499999999999998 3.2107650288719753
0.60599999999999998 3.1878823248557615
0.60699999999999998 3.1646311830203433
0.60799999999999998 3.1410147758626423
0.60899999999999999 3.1170366056297549
0.60999999999999999 3.0927005046998572
0.61099999999999999 3.0680106353944936
0.61199999999999999 3.0429714892419923
0.61299999999999999 3.017587885711392
0.61399999999999999 2.9918649704354654
0.61499999999999999 2.965808212941075
0.61599999999999999 2.9394234039042564
0.61699999999999999 2.9127166519468868
0.61799999999999999 2.8856943799910453
0.61899999999999999 2.8583633211864479
0.62 2.8307305144258015
0.621 2.8028032994619649
0.622 2.7745893116404186
0.623 2.7460964762595941
0.624 2.7173330025711051
0.625 2.6883073774312307
0.626 2.6590283586143366
0.627 2.6295049677983147
0.628 2.5997464832315185
0.629 2.5697624320901009
0.63 2.5395625825340811
0.63100000000000001 2.5091569354699694
0.63200000000000001 2.4785557160272296
0.63300000000000001 2.4477693647554561
0.63400000000000001 2.4168085285486454
0.63500000000000001 2.3856840513026221
0.63600000000000001 2.3544069643112358
0.63700000000000001 2.3229884764067981
0.63800000000000001 2.2914399638497982
0.63900000000000001 2.2597729599729615
0.64000000000000001 2.2279991445844658
0.64100000000000001 2.1961303331351161
0.64200000000000002 2.1641784656544076
0.64300000000000002 2.1321555954603912
0.64400000000000002 2.1000738776486196
0.64500000000000002 2.067945557365634
0.64600000000000002 2.0357829578729154
0.64700000000000002 2.0035984684077954
0.64800000000000002 1.9714045318482272
0.64900000000000002 1.939213632189277
0.65000000000000002 1.9070382818398002
0.65100000000000002 1.8748910087488018
0.65200000000000002 1.8427843433719531
0.65300000000000002 1.8107308054897475
0.65400000000000003 1.7787428908901795
0.65500000000000003 1.7468330579298064
0.65600000000000003 1.7150137139886541
0.65700000000000003 1.6832972018356671
0.65800000000000003 1.6516957859228054
0.65900000000000003 1.6202216386275885
0.66000000000000003 1.5888868264650438
0.66100000000000003 1.557703296291886
0.66200000000000003 1.5266828615268551
0.66300000000000003 1.4958371884129606
0.66400000000000003 1.4651777823485252
0.66500000000000004 1.4347159743153439
0.66600000000000004 1.4044629074336437
0.66700000000000004 1.3744295236744826
0.66800000000000004 1.3446265507614774
0.66900000000000004 1.3150644892945398
0.67000000000000004 1.2857536001290437
0.67100000000000004 1.2567038920445777
0.67200000000000004 1.227925109737652
0.67300000000000004 1.1994267221731363
0.67400000000000004 1.1712179113291199
0.67500000000000004 1.1433075613696613
0.67600000000000005 1.1157042482796442
0.67700000000000005 1.0884162299950766
0.67800000000000005 1.0614514370615848
0.67900000000000005 1.0348174638524688
0.68000000000000005 1.0085215603766371
0.68100000000000005 0.98257062470502654
0.68200000000000005 0.95697119604236636
0.68300000000000005 0.93172944846931938
0.68400000000000005 0.90685118537765641
0.68500000000000005 0.88234183461897475
0.68600000000000005 0.85820644438482829
0.68700000000000006 0.83444967983347151
0.68800000000000006 0.81107582047570737
0.68900000000000006 0.78808875832925174
0.69000000000000006 0.76549199684815006
0.69100000000000006 0.74328865063059679
0.69200000000000006 0.72148144590535024
0.69300000000000006 0.70007272179385749
0.69400000000000006 0.67906443234187264
0.69500000000000006 0.65845814931133673
0.69600000000000006 0.63825506572002777
0.69700000000000006 0.61845600011353719
0.69800000000000006 0.59906140155110088
0.69900000000000007 0.58007135528392662
0.70000000000000007 0.5614855891020174
0.70100000000000007 0.54330348032277254
0.70200000000000007 0.52552406339234581
0.70300000000000007 0.50814603806843273
0.70399999999999996 0.49116777815110702
0.70499999999999996 0.47458734072656245
0.70599999999999996 0.4584024758869123
0.70699999999999996 0.44261063688788921
0.70799999999999996 0.42720899070506047
0.70899999999999996 0.41219442894834712
0.70999999999999996 0.39756357909389023
0.71099999999999997 0.38331281599189632
0.71199999999999997 0.36943827360894932
0.71299999999999997 0.3559358569632311
0.71399999999999997 0.34280125421147073
0.71499999999999997 0.33002994884683756
0.71599999999999997 0.31761723196779279
0.71699999999999997 0.30555821457876192
0.71799999999999997 0.29384783988460966
0.71899999999999997 0.2824808955422084
0.71999999999999997 0.27145202583376332
0.72099999999999997 0.26075574372822041
0.72199999999999998 0.25038644279874245
0.72299999999999998 0.24033840896607794
0.72399999999999998 0.23060583203961277
0.72499999999999998 0.22118281702982945
0.72599999999999998 0.21206339520804066
0.72699999999999998 0.2032415348913216
0.72799999999999998 0.1947111519327159
0.72899999999999998 0.18646611989897488
0.72999999999999998 0.17850027992017795
0.73099999999999998 0.17080745019777507
0.73199999999999998 0.16338143515962436
0.73299999999999998 0.15621603425270139
0.73399999999999999 0.14930505036611189
0.73499999999999999 0.14264229787895982
0.73599999999999999 0.13622161032949762
0.73699999999999999 0.13003684770368437
0.73799999999999999 0.12408190334298651
0.73899999999999999 0.11835071047277483
0.73999999999999999 0.11283724835412329
0.74099999999999999 0.10753554806317528
0.74199999999999999 0.10243969790342569
0.74299999999999999 0.097543848457412291
0.74399999999999999 0.092842217285277209
0.745 0.088329093278537496
0.746 0.083998840678187886
0.747 0.079845902766875629
0.748 0.075864805245473566
0.749 0.072050159304778649
0.75 0.068396664403440721
0.751 0.064899110763454948
0.752 0.061552381594715627
0.753 0.05835145506022589
0.754 0.055291405993537074
0.755 0.052367407379957029
0.75600000000000001 0.049574731612922709
0.75700000000000001 0.046908751536758851
0.75800000000000001 0.044364941286827213
0.75900000000000001 0.041938876937785086
0.76000000000000001 0.039626236970387696
0.76100000000000001 0.037422802566924686
0.76200000000000001 0.035324457745030124
0.76300000000000001 0.03332718933924169
0.76400000000000001 0.031427086839290033
0.76500000000000001 0.02962034209372514
0.76600000000000001 0.027903248887081657
0.76700000000000002 0.02627220239840921
0.76800000000000002 0.02472369854860321
0.76900000000000002 0.023254333243598407
0.77000000000000002 0.02186080152013254
0.77100000000000002 0.020539896600428757
0.77200000000000002 0.01928850886182466
0.77300000000000002 0.018103624727054332
0.77400000000000002 0.016982325480595799
0.77500000000000002 0.015921786016224192
0.77600000000000002 0.014919273520646903
0.77700000000000002 0.013972146097868477
0.77800000000000002 0.013077851338710204
0.77900000000000003 0.012233924839712142
0.78000000000000003 0.011437988675469173
0.78100000000000003 0.010687749828284228
0.78200000000000003 0.0099809985788822803
0.78300000000000003 0.0093156068617911529
0.78400000000000003 0.0086895265888834571
0.78500000000000003 0.0081007879444653028
0.78600000000000003 0.0075474976552035175
0.78700000000000003 0.0070278372381008068
0.78800000000000003 0.0065400612296469957
0.78900000000000003 0.0060824953992079569
0.79000000000000004 0.0056535349496452279
0.79100000000000004 0.0052516427080978242
0.79200000000000004 0.0048753473097995761
0.79300000000000004 0.0045232413777435464
0.79400000000000004 0.0041939797009496217
0.79500000000000004 0.003886277414029614
0.79600000000000004 0.0035989081806830575
0.79700000000000004 0.0033307023836942175
0.79800000000000004 0.0030805453239313003
0.79900000000000004 0.0028473754307803442
0.80000000000000004 0.0026301824863688402
0.80100000000000005 0.0024280058658566251
0.80200000000000005 0.0022399327959863216
0.80300000000000005 0.002065096633997118
0.80400000000000005 0.0019026751689133513
0.80500000000000005 0.0017518889471203705
0.80600000000000005 0.0016119996240396754
0.80700000000000005 0.0014823083436088023
0.80800000000000005 0.0013621541471622995
0.80900000000000005 0.001250912413198376
0.81000000000000005 0.0011479933293999441
0.81100000000000005 0.0010528403981625778
0.81200000000000006 0.00096492897676268342
0.81300000000000006 0.00088376485317958372
0.81400000000000006 0.00080888285846545587
0.81500000000000006 0.00073984551643647533
0.81600000000000006 0.00067624173133986698
0.81700000000000006 0.00061768551403294162
0.81800000000000006 0.00056381474709450425
0.81900000000000006 0.00051428998917480936
0.82000000000000006 0.0004687933187792472
0.82100000000000006 0.00042702721757342018
0.82200000000000006 0.0003887134931928679
0.82300000000000006 0.00035359224144114189
0.82400000000000007 0.00032142084766424099
0.82500000000000007 0.0002919730269987522
0.82600000000000007 0.00026503790310551916
0.82700000000000007 0.00024041912491999182
0.82800000000000007 0.00021793402087562223
0.82900000000000007 0.00019741278998706887
0.83000000000000007 0.00017869772911614635
0.83100000000000007 0.00016164249568540161
0.83200000000000007 0.00014611140505158408
0.83299999999999996 0.00013197876170461818
0.83399999999999996 0.0001191282234163231
0.83499999999999996 0.00010745219742754984
0.83599999999999997 9.6851267731919112e-05
0.83699999999999997 8.7233652489272285e-05
0.83799999999999997 7.8514690581852459e-05
0.83899999999999997 7.0616356310897551e-05
0.83999999999999997 6.3466801220751995e-05
0.84099999999999997 5.6999922031267818e-05
0.84199999999999997 5.1154953657197901e-05
0.84299999999999997 4.5876086295004433e-05
0.84399999999999997 4.1112105562896913e-05
0.84499999999999997 3.6816054688671223e-05
0.84599999999999997 3.2944917751709923e-05
0.84699999999999998 2.9459323000180795e-05
0.84799999999999998 2.6323265281638435e-05
0.84899999999999998 2.3503846644713852e-05
0.84999999999999998 2.0971034191095393e-05
0.85099999999999998 1.8697434280262404e-05
0.85199999999999998 1.6658082214267379e-05
0.85299999999999998 1.4830246555962243e-05
0.85399999999999998 1.3193247261254618e-05
0.85499999999999998 1.172828683404001e-05
0.85599999999999998 1.0418293741158238e-05
0.85699999999999998 9.2477773539250804e-06
0.85799999999999998 8.2026937122667657e-06
0.85899999999999999 7.270321437118822e-06
0.85999999999999999 6.4391471463543643e-06
0.86099999999999999 5.698759758965623e-06
0.86199999999999999 5.0397531014070811e-06
0.86299999999999999 4.453636258794616e-06
0.86399999999999999 3.932751141962799e-06
0.86499999999999999 3.4701967691029131e-06
0.86599999999999999 3.059759787773681e-06
0.86699999999999999 2.6958507894246921e-06
0.86799999999999999 2.3734459941370993e-06
0.86899999999999999 2.0880339080314625e-06
0.87 1.8355665796698337e-06
0.871 1.6124151047663119e-06
0.872 1.4153290505943916e-06
0.873 1.2413994926227212e-06
0.874 1.0880253761222672e-06
0.875 9.5288293475874463e-07
0.876 8.338979165246714e-07
0.877 7.2922038477945071e-07
0.878 6.3720187866928578e-07
0.879 5.5637473280784233e-07
0.88 4.8543337083193159e-07
0.88100000000000001 4.2321740132956855e-07
0.88200000000000001 3.6869635769315208e-07
0.88300000000000001 3.2095593570729221e-07
0.88400000000000001 2.7918559416701854e-07
0.88500000000000001 2.4266739456714352e-07
0.88600000000000001 2.1076596593947159e-07
0.88700000000000001 1.8291949027139608e-07
0.88800000000000001 1.5863161264977439e-07
0.88900000000000001 1.3746418836934815e-07
0.89000000000000001 1.1903078675660908e-07
0.89100000000000001 1.0299087841985042e-07
0.89200000000000002 8.904463907421282e-08
0.89300000000000002 7.6928309037629275e-08
0.89400000000000002 6.6410052978491879e-08
0.89500000000000002 5.728626954747345e-08
0.89600000000000002 4.9378305171661902e-08
0.89700000000000002 4.2529530555425781e-08
0.89800000000000002 3.6602742344943498e-08
0.89900000000000002 3.1477855996207429e-08
0.90000000000000002 2.7049859162983342e-08
0.90100000000000002 2.3226997913723526e-08
0.90200000000000002 1.9929170815702351e-08
0.90300000000000002 1.7086508410635979e-08
0.90400000000000003 1.4638117867343563e-08
0.90500000000000003 1.2530974651316136e-08
0.90600000000000003 1.0718944914890519e-08
0.90700000000000003 9.1619240005532814e-09
0.90800000000000003 7.8250779782647497e-09
0.90900000000000003 6.6781765190435914e-09
0.91000000000000003 5.6950066540273508e-09
0.91100000000000003 4.8528580924580897e-09
0.91200000000000003 4.132071784399113e-09
0.91300000000000003 3.5156443244859914e-09
0.91400000000000003 2.9888816108979534e-09
0.91500000000000004 2.5390959075650804e-09
0.91600000000000004 2.1553411152341866e-09
0.91700000000000004 1.8281816456350503e-09
0.91800000000000004 1.5494908192329479e-09
0.91900000000000004 1.3122751769777635e-09
0.92000000000000004 1.1105215156146238e-09
0.92100000000000004 9.3906382954848921e-10
0.92200000000000004 7.9346767457243679e-10
0.92300000000000004 6.6992976415662543e-10
0.92400000000000004 5.6519087126401049e-10
0.92500000000000004 4.764603412580807e-10
0.92600000000000005 4.0135072752139482e-10
0.92700000000000005 3.37821243740179e-10
0.92800000000000005 2.8412888797736969e-10
0.92900000000000005 2.3878623595698788e-10
0.93000000000000005 2.0052502648617397e-10
0.93100000000000005 1.6826477250894964e-10
0.93200000000000005 1.410857285902061e-10
0.93300000000000005 1.1820563116673616e-10
0.93400000000000005 9.8959703016659795e-11
0.93500000000000005 8.278347928864281e-11
0.93600000000000005 6.9198070168521689e-11
0.93700000000000006 5.7797525799105065e-11
0.93800000000000006 4.8238013258869116e-11
0.93900000000000006 4.0228554004143062e-11
0.94000000000000006 3.3523103858733952e-11
0.94100000000000006 2.7913786991200458e-11
0.94200000000000006 2.3225120881315881e-11
0.94300000000000006 1.9309091510985984e-11
0.94400000000000006 1.6040957334325463e-11
0.94500000000000006 1.3315677351248167e-11
0.94600000000000006 1.1044873150434758e-11
0.94700000000000006 9.1542473839939758e-12
0.94800000000000006 7.5813920365186688e-12
0.94900000000000007 6.2739292743741665e-12
0.95000000000000007 5.1879357988151787e-12
0.95100000000000007 4.2866086471670018e-12
0.95200000000000007 3.539136437059123e-12
0.95300000000000007 2.9197452582929805e-12
0.95400000000000007 2.406892897823385e-12
0.95500000000000007 1.9825889335794076e-12
0.95600000000000007 1.6318215379307433e-12
0.95700000000000007 1.3420746658707875e-12
0.95800000000000007 1.1029217311080437e-12
0.95900000000000007 9.0568395137248054e-13
0.95999999999999996 7.4314332104752091e-13
0.96099999999999997 6.0930168693191403e-13
0.96199999999999997 4.9917869802592494e-13
0.96299999999999997 4.0864250429629784e-13
0.96399999999999997 3.3426801966055421e-13
0.96499999999999997 2.7321836445796467e-13
0.96599999999999997 2.2314578270355225e-13
0.96699999999999997 1.8210890688973034e-13
0.96799999999999997 1.4850373300331193e-13
0.96899999999999997 1.2100608363923278e-13
0.96999999999999997 9.8523688665624863e-14
0.97099999999999997 8.0156310295965508e-14
0.97199999999999998 6.5162590758625265e-14
0.97299999999999998 5.2932512955274386e-14
0.97399999999999998 4.2964543488965003e-14
0.97499999999999998 3.4846678274846356e-14
0.97599999999999998 2.8240737930022113e-14
0.97699999999999998 2.2869366943259054e-14
0.97799999999999998 1.8505280372097847e-14
0.97899999999999998 1.4962377157075426e-14
0.97999999999999998 1.2088402332821005e-14
0.98099999999999998 9.7588933637463995e-15
0.98199999999999998 7.8721901564066603e-15
0.98299999999999998 6.3453253710678599e-15
0.98399999999999999 5.1106426296718639e-15
0.98499999999999999 4.1130160744906584e-15
0.98599999999999999 3.3075662966415727e-15
0.98699999999999999 2.6577856220761101e-15
0.98799999999999999 2.1340007005224593e-15
0.98899999999999999 1.7121127830064053e-15
0.98999999999999999 1.3725664102164729e-15
0.99099999999999999 1.0995058148362632e-15
0.99199999999999999 8.8008545771178282e-16
0.99299999999999999 7.0390701472325278e-16
0.99399999999999999 5.6256001304111452e-16
0.995 4.4924735312525464e-16
0.996 3.5848028926506455e-16
0.997 2.8583019592270424e-16
0.998 2.2772671906087451e-16
0.999 1.8129378383587081e-16
1 1.4421647143435512e-16


==> figures/tikz/data/results_spacing_baseline.dat <==
x y
7.4828343596425224 0.86701249357322574
9.050396078176643 0.59012170039618728
7.2741802624266958 2.2709655270079296
5.4041733486333987 4.44095080339729
8.3029792827645572 -1.249101853852342
6.0637651571176132 3.2918522686216587
8.7500519675392621 2.2031224968527234
6.1132430118546894 3.9827488450775665
5.6727524478832825 4.1078046160895054
6.4398132032567421 2.2839695585409308
3.6804850534480398 4.6783051216202711
8.4777909185380249 0.91633061808632232
9.0032058146052609 4.5059784286825524
8.2725618121128086 1.4228055234691008
9.2479989296159637 2.556914420818269
7.4481960535053675 3.0452310602802042
8.1755469488803758 3.9915518559692797
6.6277957351501744 -1.5833874442484344
7.064212734187425 5.3796464827543797
6.8671374318852232 5.4233162560059798
3.1322304203729949 4.5403796416777817
1.28254548012226 7.7253577796039679
7.6673151335789553 3.4896906517666464
2.1534772868376049 6.3366053988221474
9.8726457832909791 1.8451159039535308
2.288181257855284 2.5991174593157709
7.4021208173245796 3.250740535657938
7.5090265780362193 -0.36330177340827285
9.084281934288839 4.1552395951895695
9.9694277892870211 3.8633669294590653
5.1307324456109598 4.8750225976899495
1.3126296564683546 4.9852828999395271
9.1719417508107792 2.392764655669863
2.5084048540750592 4.3406513645594442
2.6486940424874845 4.7320671494561504
8.115139538076745 3.190594570570191
1.8583928551841307 3.2039361824609984
4.9236767670013082 5.4935770096613856
6.1589862064059346 4.9015110301693285
5.5687351017961575 3.4960093933685616
7.5382391063557908 4.5341491194556447
6.2658454713490492 -0.12753880383797678
6.0864500326087283 3.2172224115432719
6.4165893433435697 3.7047876169863816
3.1370887600524449 3.3974198049310709
4.7277446021008149 3.049075717231712
6.0106795768589478 4.4243905277074722
3.7369973374844352 7.0748139276451356
7.204860922139356 3.9455135791680593
8.5023896759425313 3.1018885904477651
7.2468815769499804 5.4192420803602745
7.3885823854396779 0.088415398306396928
3.9542496937845883 4.8856123590232023
5.0241586250451169 2.7787309007219996
9.0425539441988736 4.3103277595832292
8.1227077232149174 4.6719626324937957
6.9044016105558619 2.8319585379441321
6.3517009842130294 3.6848910891135978
1.364782342274484 -1.5126657842790157
6.685931813685368 2.3063251701554379
8.8636619556514749 2.8727017080847577
9.9437090868273259 4.0037455601510059
5.31700090324874 -2.9337225882609403
8.4423030984281127 3.8859134064936911
8.0821772331991166 0.93844881225290144
9.7282521509237512 2.9204723770130845
6.3526868033451702 0.36964623602414104
6.7135375188428208 2.6760995375849581
5.4764464074116939 5.5477225282573199
7.3599364310755506 3.6177351562374227
2.4039049485168813 4.5001810775919653
6.8224210796911775 5.9949142150634112
5.443346314324244 3.2381100258699029
3.889030933798046 0.59223457286554637
10.47457876738348 0.99429441244520544
8.941669181876291 -2.676938882782701
3.1717455208089032 4.6183181568312754
7.5937335246331434 2.2604228316462209
6.4468975450316277 3.2727618763720825
6.9873252359366127 5.501547622840774
7.9666821560575372 4.4322664976858377
7.7979908760611165 2.3931512138341327
5.3262624529972395 3.812367127816072
1.8283032842229274 4.3236956132422097
4.8394134278628869 3.4035814080971147
0.935636851452333 3.3213374384004353
2.0106865631233677 2.9012583654987529
4.7565345012337303 -3.7022997204090173
7.5611929033410155 2.3357735492365768
7.2097586919938284 3.2037303092521774
6.5142106100095702 -1.7224766591677771
5.8325572543985329 4.4481114868360523
5.1458250466700486 4.1530839979488352
6.1836956092213295 -0.091291102654092654
-9.6076528987178271 5.6095510228637933
4.8810809570634079 2.1727106376946668
6.9456007597733507 5.4458956352014978
5.7270189154691664 -1.1665659886109405
4.5177630494908882 -1.0063262408322262
7.9257193328277848 2.9222873428042879
4.155371610928178 2.0139012516579382
3.0944054189530288 2.6688791407829098
8.8927089285427989 3.3480887316050523
8.053591769673119 3.4971668643943614
6.0879841741831617 2.4025548669290533
7.7217059878251106 -0.43535936652714252
2.6302015449502441 4.9103585114571215
0.18077961526558733 7.932982142983084
6.9391145815259847 2.1246312684401505
8.8618524430523085 2.1137938115602437
6.5202502851942974 4.1027800563741144
6.9994523576376553 2.1559941955903663
8.5823632382030635 1.6966529177087784
6.3142821426399811 4.717732108112596
4.0987676674451539 0.76879796912697163
4.4703497082329431 0.035536252142948019
8.9053772010007819 1.9868735243613287
6.6553332580989055 3.0221075245149125
7.9984237165603087 3.5521020112794868
6.7439243516375429 3.759482221464002
6.3035035903270646 4.5181014635701819
8.3114719946225062 2.2806204033940061
6.8686314906500519 4.1018338663302307
4.0838694140244698 3.4082324917325839
9.9314176325869568 -0.88754034281195593
6.7775759872054353 2.8928271908133776
4.7548358100903325 3.5555976647956284
5.588782330969285 2.8888374508568302
5.5904920365347541 -0.61423356974567711
6.5778620790824593 3.9594925001677579
6.2237841505484388 -0.79500519088159327
2.4844377820809567 -1.2766057599285525
0.96825230465617251 3.7077058242548504
8.5905022864604028 2.7259843521626976
9.2530893197435162 1.85292869080888
4.6859939334538598 0.54394081998587496
6.9625497382395505 2.1968390810230067
7.6201639227031217 0.1589045117948065
4.8125404580650875 2.648638799213674
4.0589454580514319 3.2491651151846725
4.4171922575030198 -0.88827049490259891
6.4736544493276336 3.6161297574820495
7.4222017955054307 1.3024279717924365
10.069900406534812 1.975884662579251
2.7272837453368712 5.0551723553381649
5.7024720711297823 4.1009939970166513
6.8826761557165188 1.5254454815064658
6.4718596464724962 3.5631069734148082
4.2274079484654212 3.727816545066502
7.4398914631673145 4.6424815609811656
6.5478476352430945 3.2090997511634827
5.0987369885467322 4.9261562137762462
6.5132139329967496 3.6225417040241243
5.7942508257104386 0.27361745132817383
5.3004615755296918 1.3171009041170545
9.8101770822114869 0.91474461668672102
7.272141831389626 1.9349306457964204
4.9215296166203322 1.6922989879347325
5.5405410433655051 5.7460369635844391
5.5550786143228654 2.7698737755034522
5.8606807607966136 3.5554509684523179
5.183883484851056 5.0591873998558423
8.3942628458967974 2.2991920510624326
6.047909558615558 1.9429075748388653
6.1679034775790189 4.0047053000848267
-3.5238873656666447 3.7600418028110529
3.7531058203157741 1.9195144008833183
3.3185670937425318 1.3649618628075051


==> figures/tikz/data/results_spacing_focal_baseline.dat <==
x y
0.96825230465617251 3.7077058242548504


==> figures/tikz/data/results_spacing_focal_hierarchical.dat <==
x y
11.953343152912005 5.6243084319010848


==> figures/tikz/data/results_spacing_focal_nonce.dat <==
x y
-15.611065879023586 11.457079471019693


==> figures/tikz/data/results_spacing_focal_prior_titles.dat <==
x y
-4.1898138660576398 -6.5647879986333502


==> figures/tikz/data/results_spacing_hierarchical.dat <==
x y
9.047712778507357 4.0919546840283489
8.9631921970972055 6.0377036147175005
7.664631545884049 6.750523571250783
8.8309962613922153 4.5705580316437402
9.2207534222670873 4.5771610687783326
9.2104794273930839 6.2180726582947452
7.559761379930996 4.9034670037118788
8.4285560751460924 6.078283204092199
11.085426444505471 3.1847446313845258
12.14406856463471 4.5018290117726165
11.671265597170239 2.9980685597628667
12.892956605588214 2.8619539345585574
11.622285604890784 2.1935023485764971
12.614300031282648 3.3049650125505514
10.016043010807117 5.0040285266935003
11.252839667097559 4.0124915681325524
7.0184468009441447 -0.57633807523525571
12.13935247658714 1.9644567577624712
12.5232055083594 4.1189202260040112
9.4004091961985221 -0.62499472802913325
-0.34910230407088594 -5.1063086845353123
0.7566835256431047 0.37187255069158687
5.8767920375739129 -0.23896811962241918
3.4971462155589332 -6.2496919417269678
6.924360170321024 -1.2398790108070288
5.5662701046816858 -4.0201569781241151
3.3827784165595087 -2.5466667675932548
7.3720755894283787 -2.767131717737433
6.7912432672761707 -1.6365168193171327
5.3676991840181723 -2.9615934708397029
11.903133081765448 5.373839454010179
9.2627775922793294 3.7511962990326904
9.6274607418669405 4.3933610380581012
8.6867658638198986 5.1947803687109779
12.499490477158723 3.2029731228112315
9.1911037465373546 4.5793508319164804
11.519049144301183 4.1743456886548609
7.5351257203407114 2.3113231581291309
12.952658456528784 2.6688178905503128
8.5764339995563628 2.840142660789803
9.9759720679614574 4.5792982979661616
10.245575463654196 5.7660984416130558
5.8601518843810734 5.8501109407927085
10.395685765563419 4.2250094392794857
11.296199846077355 4.5011940195282518
9.5773692990261416 4.7294484410880067
9.9305830345352639 4.7560159889796561
8.3269193952755636 4.7700444171936001
8.6032657953051324 2.8533236393953807
9.8443175577214408 1.1209291184322534
11.211785207522677 1.4544377541404421
11.550369822251312 2.1507394960742161
11.31125254455011 2.5919922529865254
10.40654064099173 0.87126421287354272
10.217856020185003 2.5415726492317181
11.884224564809573 0.89932329289164248
11.681398178196524 1.1595074518644224
10.934639112061431 2.5645090443122616
11.25418173850081 1.9420738226296292
10.735034473642608 1.4718223914789119
6.090232602774555 4.6499093752923502
8.6767553069559593 0.37756155239783595
9.7694066725918258 3.4980176578014528
8.6733834305091602 2.8413038861934736
6.0648495267667917 6.7625456187726849
9.0607007565189175 3.6116293739907608
8.0507934256141844 2.7762846401983579
9.6195895858397655 4.2692725118377703
9.6269480246963184 3.8213074660546797
10.189915644937111 4.0416086132869049
10.337285787311808 5.9006158188286157
11.064561762133517 1.9269927076078723
10.926816041190165 3.7002482890901791
4.7682251908219317 4.2956803096404359
8.05450943305366 4.1577091311379082
9.5907579611485687 1.9367947133801793
11.080442653047747 1.9435240991369584
7.1123970905870735 5.5747121309745342
9.7296987184759978 3.7680886675286627
8.8285344177640148 2.8143090679068568
5.3599402254013135 6.8829272882708139
8.9534380352223497 5.0064727989756275
7.5517538216965772 5.7352929101707435
10.969003078461071 3.6776873137998556
7.6875628085115943 5.3056145096450882
9.0718860233110341 -0.073524844926509889
10.578172762972615 4.4719586241615623
10.139941742043254 5.7613880144879497
9.9011508089823348 5.5937269703647194
7.3053304854082297 2.8287460474027428
12.049801667297965 2.7985619993621498
13.435038512528143 3.8316585074951188
11.948714734647432 1.3599170397453895
11.90314837936355 2.525726555796024
11.953343152912005 5.6243084319010848
12.404911915781218 3.6255570413965881
11.340895928835483 3.457284350335061
9.5020632148854389 2.258765736881136
13.147601352266051 3.2252981367103515
11.143288031213082 3.7957487038513675
5.8359027756325794 3.6246916646594753
4.1361286309353176 3.0119472744259834
5.2176336053289996 2.3851900484980235
7.6931480923689657 3.4964574443989345
7.121962532432665 3.6575891964698846
5.9893279910160659 1.9998101498633367
5.4420825893458282 3.5922454053314028
7.2947205734502321 4.7272452053182104
4.4512090555540746 2.6964426052732722
6.0061691941978381 4.6767528616751566
9.7792713158564357 5.8478677732237285
10.403286756978757 3.9430215416869374
10.685531111618355 5.3169091773491441
9.1989698720252555 5.3752128736324529
10.736763426073599 5.600614450117571
8.6352670228223776 2.5632920391986831
8.7056657512213391 5.2551212579933066
10.702292845982639 4.614041316489887
8.6589993591179084 6.0966562850207939
10.811046736932274 5.3772154805139074
9.6958221044803103 -0.65163051221231982
6.7508661036456639 5.0689124327513015
10.64216521177117 1.6009907484248296
10.760870629198712 2.5559572148965541
9.9586828831830463 0.37162163483644578
9.9434131720775554 3.1019048356542274
12.469787638699557 1.1781077217173102
10.285275875862546 2.1787609024468404
11.538229215068368 1.1742836825955865
8.9838124452617958 2.9451368268789473
7.2812496261823147 3.4458244651434402
9.0274079141754804 3.4024288248616488
9.1108339363086817 2.4151990247348905
3.0551833725814741 3.9705596647205192
8.9452486211041524 4.0954260413145853
7.6785442267602715 4.4480120802827861
6.0513267269410571 1.9330101900227896
6.3590852276164931 1.9149654467658879
8.3467685033805683 2.1978570887425404
9.4815342803559819 3.2788539527785416
9.7347972903251012 7.133198251805795
9.8646918706547719 7.5785153817913109
10.41865362038882 5.9969749458107611
9.8345236281993014 6.2878140384245604
8.1364019528458016 4.9750382394596881
9.3329065100356772 5.7091477329728937
11.193738869988451 6.7084734152334962
9.0259943874374979 5.7410536019187743
9.9046105270785478 6.1486181833664801
10.767225719295578 7.0834124636766678
10.655643903401831 3.9650187747641539
10.156198878798424 3.1669948484920614
10.736264816249848 2.732801590302623
6.2435072216548306 7.1620992003082034
10.547624309231031 0.17948374827962085
11.945340603434952 3.7195293702992709
9.9727844973252981 4.0765666946543622
9.9750280563155229 4.3075491616614885
10.780515536755228 4.2816767079229345
11.248363620101349 3.8913671037533852
3.3061304503732458 6.5254759673947467
5.9410100393005019 3.7326801565255407
5.0877439983966282 6.4316251745911908
5.2675137355936181 6.4139979649033885
2.1131186467506029 4.6546041364003088
2.2442897827903971 6.6522395955985818
5.7912813435318053 3.1573445635170132
4.3458904314780336 6.4716564590001866
3.3376413409726635 5.8657567366542782
0.76362603405090246 1.4168172827884185
7.7810029708162096 0.90863749769491509
10.367708587434544 2.231794464412872
8.6180138152536241 1.1460163337432392
6.7381125346373931 -1.1724415516359048
8.6572754595655432 -0.84446776465440621
7.0627441870911296 1.8984878745363449
7.1553938886030739 2.0813604961274335
8.109761158713928 2.6340790034276598
9.6018840068204767 3.5634385321205442
9.7860786634829005 2.9344401564126001
10.14536865812943 2.2640945503889123
9.8259924075300535 4.2529080514477933
8.5557293617108918 2.3105724296494099
9.7122410597486972 4.7958965416512278
4.3385559175567172 4.3974245834813148
10.306244828472256 2.3274617006392115
9.1562458565895479 4.5897212069259208
5.444379711224852 7.2386504104286775
10.665822743951361 2.2934759497307087
7.8547705199477678 0.16881651648389429
8.1733295566199136 5.4552350866275932
6.0701657171530856 5.4288273420332462
10.152529729058003 5.1645082093533423
6.9731481830149296 6.474604315231697
9.397906733362003 4.2663787988150652
7.6945649722828682 3.9430509274152694
9.1263214237208317 4.0829283709788484
5.3315798941877484 5.6306971330276978
10.22288795166464 4.0401738739841608
5.7397352535378445 -1.4471135520478846
9.716275491854578 6.3779623095764633
7.1855793385648976 7.4707281508128967
12.226399162064407 5.8047553256586406
8.7115038895815857 8.2953589826553014
8.8150666810252805 2.7830941270911733
10.723876767753387 7.0368781253312145
11.374638653995291 6.4994073419517644
10.820425098642348 6.7422801485347144
10.184637396467659 6.5814681198738478
7.3603759490579588 9.3355998061467211
9.9403298617916231 1.9497320679583638
8.6951674359253879 1.2482136423398615
10.017936756980852 3.4508623399373932
8.0806386333349796 -1.9063370548977201
11.004557856758243 3.7487140586905423
9.6461951828952799 2.6260376673273007
9.4062767372837364 4.0585617399623999
10.108771730640902 2.1767093733113847
10.158764135191324 2.8218740063255057
10.219936454931744 4.4298951791009511
12.846718916626564 4.5396590786721882
10.213708880658775 3.6138259678410161
12.165943482892544 4.5266520107616799
11.266039983291947 3.854323790954219
10.912221908524051 6.6993220114413035
9.1656413385384266 1.4599928321792499
11.649655269950458 4.3848527239816431
12.1324605106485 6.1219911611490598
12.718234114940632 4.3021274028634897
9.5653207229364465 5.0897445332524613
4.0856964173567478 2.1418094253659241
3.9590735239155719 3.9381099092170877
7.6981191029979756 2.4398738374495004
4.4243251102404946 2.7292063859442361
0.71688642601204045 -1.9410813887170375
7.9054986287616344 1.438746905830703
4.7779926401312256 2.2198366137795214
8.0754360762843156 2.8848185306138743
5.7989894446514656 3.2105214491150429
-0.49477235977633571 6.0633682959894264
9.4084197686737099 5.5603986443096227
8.3553565612455198 5.0933030821474841
9.8956099031215441 5.4142409718635047
9.043408715387022 5.7699222369062095
9.2028847829142251 5.1944847443880864
8.7251601093187947 4.9920714274941362
9.5933670737538694 6.0149613928675851
9.4188760400818623 6.7885974787140198
9.1186014170507725 6.1091667415922215
9.3024677325659457 5.7202328891077725
5.7422351104265985 -3.0630437148152705
6.1734630740288621 -5.018292142297244
8.2311025576547205 -0.55990416302592205
6.071080285645599 -3.8051679417130444
7.4422137991060602 0.33714845848902669
6.1366734251360118 -3.2101497777752925
8.416138301153266 -1.5258427958415328
4.2253915594376918 -1.7685712804450338
5.5649950224349949 -2.5730798849735192
7.2120709932092195 -0.39579654764134908
11.249725541052573 2.3201009850660004
9.5402546394500707 3.9535838549457041
11.989671956721148 2.6008477297859045
9.9209663720620878 3.5548502888071032
5.2356224729699461 5.3492142991776568
8.6761852081472366 -0.38610492784765876
9.6676710228990803 2.259324983462895
11.166983316772697 2.7775866797283442
9.1531980767951815 2.74642808093542
10.405002388973225 3.5775321532771591
5.9560405944180284 5.4372501377534643
4.6279675612076607 4.9998769085598465
4.5563860568117605 4.2084468078791613
5.2902314668884101 3.0739605589221695
3.8533624434079541 5.1853750781084198
3.5763155280538554 2.6998861990962832
4.6126164146608026 4.0092823888465769
5.5528155778800672 5.4693816533701538
0.78119583076623766 6.9863592682110607
5.7081825894527629 3.9905297395888417
9.9700229629599999 3.0309234454452509
9.5888566706233629 5.153172971930652
11.616786868431326 4.6926365495519482
8.080772664080957 1.425683024084291
9.3888535592683624 4.3756100443302648
5.7705877341286484 8.2570695065608177
8.5279110676821599 4.6560562167781807
10.027593473582726 4.3409525785392793
11.453781157784977 5.1671458470822227
10.186665839820163 5.5164676276739968
9.668922315413857 4.7663574197257796
10.190189793428074 6.4422675375907206
8.6048930180165932 2.1001529191037487
8.8425642424359623 5.2494446493434825
9.0738615321183413 5.7304957405564627
9.9424091249366029 2.4223769846785026
11.451689803946607 2.1493417981194214
9.7370418706692412 3.8609047357111845
7.7292337099469242 7.5337997378726431
10.596329431941264 4.573459440856209
7.643208742251451 2.4982252867445687
5.771767380985886 -1.0232196963681364
6.8428647924664681 2.8024554120723137
3.5997108500161779 6.1261133261884932
6.8099926762263348 3.4186722354918007
7.3167075721370889 2.5116628607860121
4.5484488710860651 2.9262992900685685
6.1100543040058275 2.4739735570988182
6.8791471800366883 1.0336114075473604
7.0385503061719987 3.0737939288750269
7.4188062562160324 5.3733965849542296
7.0348937325487784 5.7670166547193791
9.4399481694193224 3.7415751676205229
8.0405819588966025 0.49619273348901088
8.2325230298550238 3.0641562455995595
9.1500014855358724 5.2220637437511472
8.530509688820791 6.4496605871010253
11.535612881141333 4.4357454928212441
5.7128383172736257 4.6838220144673297
8.7766835024386136 4.9492484568882249
10.962636544538304 5.9332128216969711
11.029992599868228 5.7917092150434115
3.4206905410344128 6.8052099765596381
8.7026728999875331 0.033593499724545665
9.3363153462963773 4.390898140232971
11.059581870800631 6.1020329556031099
8.1006953617078636 7.4950474702565026
8.1547693458099531 4.3979395378156179
10.091308514879644 5.544800856559152
10.329323779125273 5.1839394101533447
9.36441806915178 3.2189410788246944
10.454934817611953 4.8212707534414276
9.7793600006262409 4.3617755899815265
9.6330478721525665 3.0447293653842475
9.3234858872788298 2.9569932256974552
9.4984567737886572 2.0640768840191566
10.025854434624547 3.380167379088884
11.435344323145332 3.6809513690280715
10.848531363524772 4.8472615686255027
9.9922007341711971 4.0591452197161075
5.6582021770996036 2.8242079654892769
5.5028111627919039 2.158056444572392
4.0794240315790722 -1.8295430184754513
6.563426807967816 2.674660404657403
6.5630772924399379 3.0684367353541031
5.2249629231378014 3.4698836344880299
3.6670410405499068 3.9558289152243673
9.8473828793299418 3.1555144667156694
4.7418505069153269 4.2013446950079372
9.0690703097251664 4.0619108183297623
7.1224550260845705 2.2348238399057516
4.4333997142170425 2.1587638078360172
4.1247413197457696 1.6933452213578293
6.9021916795047389 1.7669570867018289
2.6515200251768123 3.9220324113296585
7.8541669459526284 0.81882371691816191
8.8123833295717482 1.2315318438349128
7.5858649661405488 1.4147732898624612
7.5170744504338209 -0.47599858217044405
5.4071325420269289 0.43689748619107677
11.387016591257382 4.913682645530784
11.278553978771329 4.4558395718940007
8.536477471754397 4.5762044793238905
11.441920136024372 4.384458659562501
10.087917335487603 4.2112922364019747
9.9375232451317501 3.0438419726059012
11.612558261281258 6.3666179773464373
9.8236008312287169 5.4037819351608052
10.37340851529207 5.2233945902893959
10.821473534075512 3.3892373884572939
9.1246280286005348 6.0677618007195955
8.8061057198073538 6.0078178226871222
7.4730238624216581 5.310551623368454
8.3619980648793604 6.0037337710284735
8.2659866869488781 5.1882595771724915
7.8988534567153543 6.626730133075923
8.6672778922985891 1.600787406666724
8.1314071816923725 5.3762256712884051
6.4256887249643606 1.8011907128344051
8.9508990434228046 4.8919220514343884
10.021076743623039 2.4913849216316453
7.8871676395352406 1.9892577725355882
6.5254520398045504 1.2595489656696177
11.49342918742415 1.9846859314756145
7.9111895257935219 2.6987268369061446
9.6207511651556086 3.3317754400071178
9.9834262671670402 4.0362649175999694
7.7953611113093606 2.6631718361225998
9.0531157339438142 3.5347631912268116
8.2691328041192236 3.3329081012716406
12.132375888273931 8.7595518713986902
11.331375453766626 8.4652779211200766
12.349326896779768 7.2294147488846496
9.4483210777595286 8.8489554766246563
13.052491979897045 6.8073718533680996
10.692086240889875 7.6046102394709267
12.246035656536376 7.0050121796265037
11.215333587882824 7.3908471303781491
12.545172246761485 6.8797347775900413
11.140101223392426 7.7855562058366559
4.6173745926943059 4.6182383954021633
5.7389603465689447 4.5242727935702618
5.161976989263187 4.8819780254300174
3.4885548768538328 0.4088078619506591
6.1923208692577365 5.9228486440182877
4.9179671502235713 4.6989717978116889
1.5188786630926445 6.6083833691230289
7.4744052265981376 1.2661816218762181
3.4786418963127836 3.6100961130443032
9.5576896019531929 3.7092648184053112
10.329308162799176 5.1759404641330118
10.456432885976179 4.8657698452590328
10.868487648028584 5.7662444796895533
10.339770848618592 3.7796038152839704
2.8314527181326117 7.6921274037633491
9.7274946335097887 4.562912635957864
8.6666168112922986 5.0751450783912606
9.1498066518551902 5.5091046501476022
9.4482740798165263 5.4034571003575946
9.9099214391047692 4.8098307629359063
8.5508436075180185 2.7332080261840748
9.0544074032511226 5.5308295751790748
8.9528441220828334 4.0093307123495183
7.8761755328810503 2.4974186282683166
10.260913392120466 6.4098131792262176
8.4628379771708619 3.3327449482993221
9.866777332029022 4.1926973074473644
10.168156212320588 2.1797251725236846
5.8100940330331037 4.9891254669441922
9.1086306255262404 5.4239581987576901
11.075344614810161 2.2461971447329807
9.0159971159168002 2.4662832594802091
9.3625084891529564 0.088467152688328901
8.8820231132229157 0.77907874786385045
10.00124526210803 -0.080115879491867298
7.483904441731438 4.6640066323946598
8.2012202310865785 2.0149460993732062
8.1830351992927213 3.4082292246523003
6.4217633259928748 1.0215137370086704
7.7625072112081117 -2.5140851876177832
9.7532481750184452 3.5847199776716323
10.899876279331412 2.8087600591062749
10.623044825271599 3.7475665494370158
8.7019739764156547 -0.9178156023113665
11.363219543917529 2.4334553244241373
10.987871115150499 2.6684494582376201
10.758575525661897 2.9755662900559798
9.7700320603023023 1.6393841293936802
10.620951677408796 2.3370454088896602
8.8436494151663663 3.9412711412624377
8.2296042818197446 4.9114931112196167
8.4392599009991773 2.4950650896305504
8.2549261216891896 3.2053575373440726
9.2477799411436266 4.9269002292797675
8.2477096868569504 2.7488332096708001
3.3732802116799703 2.8563235561418452
9.003133158735432 0.79570886127763651
9.287143224196468 6.0761922921688329
5.7018218615090221 -4.1867775061625654
2.4037636926077228 4.3160039292032
11.225166733028878 5.4681012106749982
8.9180944586749078 3.1948505724471774
10.201344552833621 3.9318678263288525
9.9098525945299141 3.7100571556572293
10.516510356106208 4.7065884918543714
9.330808947145325 5.2562960495320006
10.265900783417951 4.3462880481797024
5.7640179650941681 1.0653830282198462
10.581328243933527 2.0660097065010703
11.45320582188562 5.7154141024394338
-3.5801311830444278 5.5724365537206761
-1.8534180051557352 -3.0941679764464691
-2.0313569405805931 5.015657672981634
-3.5099872161443617 1.8035928695721777
-1.6831574758753727 5.0967580278035554
-1.7378744091840705 3.4340059944398815
-1.3665307101000106 2.7030350526236235
-2.0218781948904958 2.4158676220444404
0.23960283146676084 2.3649203082987569
-6.7761900490250575 5.0292573145440649
9.503671665591046 0.67395805784716301
7.1360956980065886 4.8817622284559903
9.5531470556594353 1.5647948245647549
10.796210163160437 -0.15061870653208645
10.923165440511092 3.4944988930012979
10.253295783828916 3.1292965259673937
10.868908807154432 5.4339292234460705
11.556846633365547 2.6166841670661176
8.6248836559671389 2.7931108256378301
10.572888085716716 5.3452786729417054
10.392253754015719 2.9471432858526936
2.6527276489696971 5.8486986123868601
8.3650459449009542 3.5056160430712371
5.5000709564808457 -1.3471223666558516
9.2699467321241809 2.0460273590781672
5.0263746401785525 2.6028521428457361
8.1134336729724161 4.967884472142611
7.2543532247561657 5.465843914219624
8.5311520474556826 4.5017820091039731
9.9342987386792103 3.8947657808740557
9.3457673792650926 4.1188367457444297
9.9665486350761832 2.6687530185618566
10.014909991419641 3.4277312629146195
7.5506194498832615 2.3057137573567092
10.462813244604137 4.2377642459551987
9.3524574463557091 1.6787922820576995
9.239470098530731 3.6759712608036805
10.047533242038117 4.0319899993405466
8.095770466447858 4.7789560930526003
8.8444715137357157 3.0862694031908724
10.708517180082046 1.6649811725137669
11.104541684859337 1.7896878687387072
10.653102448686992 3.2500599560904311
10.318569855691488 1.7378654948887338
9.2077307761192078 1.6171098984076395
10.569470711008591 2.5408759328556445
10.958410252490152 3.7602029236054797
8.0930378017527858 4.8451201474422243
10.923582566145926 4.2826797254344795
7.6191020598776786 4.5910056631404483
8.6896602678999706 2.8974464155764306
8.6797815662521565 2.7086103747368364
6.872355532924157 3.5970259710842729
9.8506972886646462 2.1775729961242494
9.3325146389770257 3.3065960431960235
4.9937053193342456 5.3323156256364204
8.7433274633894644 -0.3292925122520422
8.9079177325773422 3.0360543558373729
8.3632080196212861 1.9872343660296803
10.243259333697848 2.0337653182116182
7.3316731183672896 4.4763107388728125
7.2065416867638863 4.0279845867343687
2.8013497977456785 3.1725486998228307
8.6790858517151612 4.6968413019137261
10.621738913311786 3.2850223576127693
5.9672198869891275 4.6188161065664808
8.387111783531271 4.727271512036177
9.3166277562327036 2.4694943727684411
9.5942806096504487 3.348464227368857
4.8001604374115745 -1.6013651834489664
10.327852940395239 1.9546716678903653
7.9721171932939141 1.4531378783043856
9.6112138350828484 -0.63868236043779358
7.5198404855132157 -0.20712995787308042
9.7886348354507806 1.4325897986739267
9.3579817225940651 0.28120100795801312
9.2645282383213701 1.2585311293138657
10.713510020473773 2.6453900427556509
8.5228683454168284 -0.89580141514046641
9.2731826321841773 1.2727103154791504
9.268789013639692 5.3474406735807145
9.2872072242344945 4.5004385430943588
10.02812690595349 4.8349775467197356
9.4542107731734024 3.9418344854445131
9.8844174039763981 3.4263451371032887
9.9232364642452993 5.4640271517518846
10.107701489800382 5.4810759765555659
10.468260048688908 4.7706897177348733
8.7586482530477703 4.9655145002811265
9.5988300649505955 3.0218185127245438
8.7217463948111273 3.4354315859861173
7.9671265891628762 4.5078797481583459
8.8948148233297584 3.1939644396260771
6.8758033569005192 3.2568521699502089
7.9077965374051615 2.553092650028113
3.9239562769732537 2.8051666737393313
9.004914180713417 3.2321387463994302
8.0264397636968088 2.5570782305211512
9.7226146358478882 2.8247552346559015
10.173789799582815 3.2150396704165973
6.707897501844327 2.8549507313821332
7.0444172184615024 2.0185906842024242
4.346429950889128 -0.67466734897952663
6.5711270376870381 2.1103595997699109
6.6445820533084277 2.8978617428637219
7.1194672978399094 1.6717335328148453
6.6790204453436708 2.1912426979047295
7.6950595087826148 0.98459030358182964
6.756338677214182 2.459491792085938
5.0242426788386636 0.91882253087357735
1.6522213072396736 -0.90224213683791366
1.9776914810170718 -2.3530882799945809
2.6051317324363779 -2.7292675016197827
2.5549185859409231 -4.8079751253501302
3.1060496407600144 -1.8195306628658003
-0.30328085957977252 -1.3522563189289589
-1.863639448418557 2.0776618985955242
2.2528105116489412 -1.7053129328298797
4.3613099075837622 0.14393952812435556
2.9935127123245624 -1.4367266986025125
10.547911609377067 5.3427200380927964
10.383814979786612 4.3407945227473119
11.010196544168824 5.8533277198364289
9.377562981926852 0.38802831268331411
12.325863355117464 3.8264856477191764
11.362894690005376 3.57844665449299
11.46821988697655 4.411680162180482
8.0043961159264647 7.1804532509411967
10.643968823922005 3.3651057705306386
9.3488568932470457 4.877503345079151
6.9748520282338964 4.9682070015597368
7.579775177122845 4.3090660861681096
5.4584085945885183 2.9879867675631262
7.3587668843476388 3.3506806521562895
7.2875291795171089 5.3904904873858399
4.721807100588542 4.3231000168896419
7.6184365214525096 3.3934271355290502
7.3129795010702185 4.3229952025469496
8.0782230671844459 4.7270878960013452
7.6934714468751402 2.7891222549452852
9.068305186908761 8.1528915060157843
8.0473431811799117 4.6778833380968781
8.4445739278922858 6.5218409480387507
5.8670519553638556 5.5020770444837765
6.145534845482568 6.2477646867368373
9.7191479175098987 4.5098405603855891
5.8676934648827306 -0.75955495358038883
8.0740051203478895 7.4135824937215782
8.8898497599110549 6.2313142222921689
7.8320871457669785 5.9445583477678481
9.9610871585509742 3.5301107724901173
7.547383641520053 3.9955334713160822
9.5112462304379264 2.6052857437676598
10.563455170700962 3.4321867775380723
8.2018103520720409 3.5463232382620418
8.8893770400733647 0.68577783617396415
7.6969292972879986 2.774891870725944
10.488944164329846 4.2262122149462016
10.324025772316787 3.8296725798785429
9.9454145211409752 4.4409619579541761
10.108455689922277 6.0302604217009534
11.324145748498461 5.7085471553412956
8.9026179236470746 7.9244919473487707
8.927599891582334 1.6757718654641769
9.9339339770406099 8.3207509928228607
9.5594094220908747 6.7312115953972658
9.6592207574082707 5.462287803532444
10.658697239600244 7.741548943278489
9.8658840645162176 4.4718600171587939
9.3375778398322673 5.8106071148441307
10.317684426816397 3.5855238992187086
9.8280158027905049 3.1557001415168315
10.513274873640723 3.2106277911669019
10.348685637052686 4.9704166482149779
12.309737888407613 3.530627530327032
11.479605496047094 4.8441097314213257
8.1927036525950303 3.1032114870598373
11.926105857517422 2.1932644655101456
8.9677492140427031 2.3853870513765441
12.196244209252267 3.3517479519446152
8.073373381420291 5.4974967815525071
8.6676290256052102 4.9244668544209711
8.883311183782153 5.2862382545684152
10.928049131198904 5.6285935330519381
10.273089032618012 4.6008118428156575
11.015461020625509 5.715956598313773
8.6906149886368969 5.7088257826358433
10.072607023696703 4.7968329232132607
9.9507369318189482 5.7132424995581346
8.5314220067535587 4.9962198051191695
6.2707159734868485 5.7662290687827742
6.630262156454215 4.7171184631047858
5.6673245119801559 4.7177877461680771
6.1467968511927911 2.8722929799267845
5.9020396826241086 5.4344950381518995
3.7359578713536279 5.0704616809790188
5.0594574516814363 4.4396175555310418
4.5383570959484363 -0.68088077791828738
6.929477562176416 3.8311249977157478
6.8703692140471455 4.6564696227024838
5.0731281355621229 -0.89360554725102259
4.5821878478317712 -0.027673241035036933
2.5642771668594819 -8.4717046031984022
6.119317796284049 0.79529975386616136
-1.8776427080710443 5.2711482217856487
8.2116178284409465 1.2259854879579952
4.6715738573029579 -0.18124137253004186
6.8401850553359687 -0.31950432071413981
6.9610290775801724 0.55871562056416701
5.1912384746634128 -1.4971875913037107
8.388671096104078 7.5032323535077214
6.1345884354135034 8.4640534883130591
5.9867014407254509 6.2018843045503891
8.8269173543820187 5.3807768255507451
8.0074223956789652 6.1209724288057901
6.1708403769858995 5.8540799345692092
9.3189735842367032 6.776071532933301
7.7052404682165738 5.9704370909945848
9.1144883802076979 6.7101607603491038
8.1733778085866238 6.4934947917228243
8.8131602931596795 6.4697130663409483
9.8615720003696499 5.8097347069587268
9.9561384900587857 6.1629628103379366
11.065757151317026 6.2060222759528019
10.304863053753664 5.0556914638178583
9.168874292905663 6.7902941868587794
7.0035298532804697 5.9888561226169932
10.110487439595881 6.3897046682993706
2.7247909201928118 8.4605995040214257
10.307928499132396 5.749849169397609
10.216275029384878 5.1372629742809925
10.326866161050759 4.2103428939220553
8.2072911270753632 2.8609847519654514
9.1234068912540849 4.0686446408722858
10.662972865512103 4.6318836213051133
9.4648993347725288 2.1965531488246337
9.7403826416636363 6.2764250540495281
9.8377049520471616 2.8393691799491356
8.686600389080164 4.6121174409025336
10.726662807160617 1.8614564840430108
7.8076067724424512 4.790225264803496
8.0607166405338386 4.1062065463128645
5.248263048099429 2.1856306747241532
8.4884748939513894 5.1539260102266775
8.5479369417434832 7.0104039948626271
4.1996160816041392 7.6868526116758487
10.437421601321885 1.383680623356397
8.0336362171641458 2.5921491163777022
9.120071610776634 5.1973544742614894
6.2949491537400499 3.6873889642118867
-0.10610856396633737 5.8814469702997068
8.6009197740843426 1.0294427296779365
8.5297108852928609 4.30352212345875
9.1940642008854443 3.6022396862859862
9.447847205377002 2.4262216451874266
11.17832467225643 2.510028075724839
6.1669738901492437 -1.8149964850790454
10.377853987787887 3.6473856912798421
7.6981759930535247 2.8228190805104658
7.2228477182772171 2.0540587225873055
6.426185691825598 1.2605563054323448
5.0119086238244916 0.87241408170087031
5.7702328364582707 0.079859266938789489
4.6182740781367819 0.042626916968192943
2.7120270241658644 0.89952976871643076
6.8306697040787263 -0.14364501524049084
5.9083466156280506 0.68229027422928412
6.5787803166970589 1.3674510545680476
6.3852778956698737 1.365864222028508
5.5180942169944727 0.69075247544323759
11.122633471449783 4.2292563281361826
13.196104673396416 4.7928512394491269
10.739519974728861 4.125875656922994
12.728821120461875 5.3162881477095159
12.093198971362856 4.9783588868591044
11.533359565116761 4.3244921842406709
12.05440372607281 4.1379881941683418
9.8379374873331304 5.6850816558454769
12.368334485936284 4.7003626980063533
10.824712364284531 3.6062253012867043
8.3394405618865459 4.6234903802941627
8.016438406917219 4.3958733482970285
5.6769804312750693 2.3212588537324135
8.6961532547958154 5.0074684978720905
7.5279816745922918 6.8912512186063486
8.0722188709901204 1.7264004404233297
9.3392236209117048 3.3990144278512182
8.7152488278320135 4.3509360602706604
7.8024356939840267 3.8279199304729299
4.6412096448373221 7.0566982537786576
9.0216015499993389 4.5055823736073055
10.400508880148022 5.5599337537623761
10.70184403006378 4.0825335975668908
9.2864625770537206 3.2547882284254817
9.1651170356731519 5.0547020071237849
10.151698398581814 5.6455996955133809
10.38662546663903 4.6764281107770262
11.093990679678189 5.021351037510704
8.0982354821484819 5.8343307935133844
10.690804796324629 4.9396158421995109
8.4810932248189008 5.3573027644904565
8.1231690856512966 4.2403894270784113
6.8796549334093866 3.0155020654060611
8.9690978700476389 4.2977175130744092
8.7112341402603253 5.6054025476466549
8.8251661304948907 4.7585726330763976
4.7624092371300373 1.9470923777814728
7.9322149524860546 3.407965474555664
5.4818870480569677 5.0698383201073725
9.1255828531727321 4.6745429963151572
10.430590839972878 3.7130667785225144
9.1115128537848431 2.342599759417169
9.8331322677489386 2.2341214701422718
9.9528759744836446 3.040099636299427
8.3113517311275231 3.0610152468831382
5.8248350419227357 2.9221944827044704
9.5625984338647179 2.3573965067636373
8.3071451539362133 3.4844738084417957
9.3555635922794274 4.6829430717533853
8.8140305960052139 2.1552645176731615
12.420741086108986 3.1239734133033368
11.466193379712266 3.2683190720778961
12.367720423632676 2.4559142478696216
12.600182168540814 4.0999076918363073
12.14962039449205 4.9476031887981744
10.978568146717111 4.2723525777671743
12.063710770538318 2.4268416837819311
10.933851169001066 1.1375276684471467
11.404165873897236 3.2594088687826508
12.017496333401638 2.9823750552396979
6.6775553244021637 4.0572121334639215
7.5310273143860966 4.4405559337658804
2.1102615933957658 7.1864360718555593
8.5598523405317319 6.0027226382436796
7.4642444677593494 5.2806626172516662
7.1623658869967901 3.8196912499876507
7.0275596897035006 2.7057644673936347
4.294643509637587 0.90044675792515183
6.6764900048869196 6.9012469257878228
8.4790213576725506 5.7479619468388936
5.4428748710993338 2.5023153189478817
9.4268188980042655 2.1520203373914697
1.2737584305660525 7.6790646669004561
5.8339418886206751 -1.7732636539907469
8.4298241079430483 3.0562104503201488
7.9910081391560794 1.8757547498930602
7.7115887484396826 3.8476994338818034
5.5689324592960343 2.5718897710181525
8.5304851726177873 -0.16769753606082882
8.2590806810821071 2.2738306189098503
12.715553673627875 4.9259429165066564
11.286189178641242 4.6754509528734554
13.170722356769428 3.832897281853946
11.594701010928432 5.288291490410379
10.718288960129124 3.1200317115620706
12.267949082271011 4.3235956822535346
11.699781751783425 4.9084794874790409
7.5043994890741903 7.4354645498728251
11.534733408127245 4.2283576780276686
10.3956604499086 4.7477079140205625
7.4801965591245327 4.0112582078129746
8.9657674819033719 3.4751691179929574
9.2217489908305055 3.538079208610597
8.4690144663145031 4.5318026643813303
7.5224672907491437 2.5016571470315174
3.2792897564146819 3.9052449965688596
7.8329270960060926 3.5107161424998519
8.772652211927527 3.8012058377186952
8.8085216008089606 2.1881924371152648
9.6305981353404988 2.6787950381253216
5.7612311332925668 1.8472900014586524
5.4276814674234215 -1.6685797537104672
9.7545250082252686 1.5154062285957801
8.221940544349513 2.5576496876519768
6.1903038682463132 3.3047455909347527
9.4721500167995529 2.5905409739644778
10.806505756191287 1.3465753849637065
7.8356640738108192 3.4037471180725225
7.8378991101997704 3.382663530710369
6.7240685790247543 -5.2650663381497473
10.201748019927413 4.8841531127415161
10.446802737649428 6.1023293346098617
10.599223923265972 4.160251562688484
8.1754090626573372 4.5496722223350696
5.5527900072409242 0.47886739370256787
8.3035274177133225 5.28315874031974
12.092576575035368 2.4401598070572095
11.204555173908526 5.3209357025841255
7.7588252175442047 -2.6493993342279096
11.803086897044926 5.2541801027939465
9.9982551818859804 3.3446958311319617
10.255093270766672 3.0199137696417671
11.535394783318342 1.9643015518539737
10.06151267919236 3.8825360940776279
11.760539129325302 3.6181643087421569
10.747081549387998 5.6974463605827754
10.137060214305084 4.5904907257078396
8.6909835900144863 0.73283513887005602
7.9040653294516838 3.3341086813460499
9.7774953497260988 4.1039640191038469
10.075927313708943 2.6363254881479921
10.615709497319356 2.3402590899387716
8.5201775154806949 4.0207849713351109
10.214897282631515 1.1524750358900817
7.9372916479859894 2.0713040513058329
11.012799592694902 1.9918734649394649
9.0059764449812825 2.2568032232530086
10.107444710893107 1.9412053859847687
8.4359940032802214 2.5222644603593314
8.7725042641925164 2.6077407887851423
4.1712559844307888 4.5720334040525765
2.2186072516573776 -0.20640934293808635
9.0923603285025578 3.4074197261079142
6.0281421319762831 1.5919549126553392
7.6973899850894574 3.3093209222884137
2.1748242068801971 7.3302919040874377
7.8086779910443198 3.6383282667121044
4.5941945766746004 -0.51802593271079056
6.7034606814705198 2.0757414472751221
8.080657837241878 4.1101233294043782
8.4500701207068047 -0.60185866917674702
6.7445862418088796 4.5597663937615645
9.5675830994554243 2.0821674490418669
11.067981533667343 2.4100069319031578
9.4093871881257733 5.3199687520466572
11.136305766861364 4.0923025349475646
10.615001723235055 2.5053277178404674
9.0405217080947953 3.0345795741659005
11.081268476315133 4.8701726402205585
5.6102390507597386 0.16741604229543025
10.78224811984524 1.5951488329805386
11.312581755349051 1.2638812790901399
10.646700920609927 1.8869376181409832
8.8210296839672804 1.8681192191690268
10.025385312533894 1.867036186517153
10.932786134736224 2.3277937737503755
10.64473026761052 2.8505634100930148
10.054351538265456 2.3591180349359804
8.2245262878255954 4.9872338778526917
11.108605190769131 2.6949107944695103
7.2732616116706312 4.114654077759929
3.0515195695206541 3.0749972465178792
7.8484799566788146 3.3704871690929425
9.2994657277588111 4.1054587540226608
9.019034242811335 4.0180905452360376
6.3571514959101769 4.35321475721861
0.42458679260992888 5.4013266155332822
7.4797970680321875 4.2462270331640575
9.2873066177232122 2.073980186839286
9.7833820085983891 3.2436260352288113
8.1078715172312066 5.255968854245614
10.161193650017005 4.4474217215486824
9.3917401955807414 3.9797923284603072
11.020661065496157 4.6555963190046477
5.0997568058654306 4.9621236141232101
10.086347211162929 5.957037965526065
9.5650756016629863 4.6394245856933027
8.9960153524799864 3.2399324891527197
8.4343667815924501 4.979779358892535
8.1526936171761566 3.3614261151349925
6.2219319611652546 5.7072934496136076
5.3734954818934693 4.1402257049684783
6.8059502552912221 4.6788605652146531
5.2831613327848279 4.117517821903089
3.0775384723160308 0.028968496138464965
6.4125989147241222 5.2235348422532502
6.6673390310743086 4.9112552593898853
7.8058256988677206 3.8910805333745535
4.0987620950850809 5.3570814491060217
8.0021867240565339 4.2771992423065042
9.6801212203536693 3.7870121755190849
10.292283453938566 3.7373669957330731
9.1467303362603758 2.0269812981302757
10.220320760704816 3.5615470404980818
8.5677739206697971 3.251697945286093
10.290171817036052 1.7354590183255083
9.8238332201505489 2.2346248323471394
7.7628435810353329 2.8349731412852748
10.456066256099692 4.1246079395418676
7.5211474944847891 2.6779494784495865
6.0438215235756232 -2.9207919276049283
8.1247024039907139 -0.60017498763022459
6.2184859766625227 -3.3082943656871793
9.8399867295462684 -0.58282617297351469
9.179263614376536 3.3481447276229517
3.9957234021714791 1.8675807606098671
7.7887388327786704 -1.3760931513636585
6.8716607234607423 -0.75041041085872762
5.6492821958516526 -5.1423186130659504
7.6943708295560533 -1.9616820349723487
10.656156650260264 4.8782136267979981
11.188351967380832 3.9355607313673633
8.551275154874121 5.5589017805219703
11.050780171041261 4.3767231888306197
10.586535917124687 3.1811186621541445
6.7009038136787193 6.6795922025839776
10.183104221198649 3.33855379726569
11.009989812641331 0.21129134743965244
9.51744475277407 5.8382160270768066
10.447532017438869 4.3626456794141584
6.2027389907580019 3.6847683882031359
9.3272380474484375 3.2212375520294332
8.8499645166204672 4.2890980488201738
4.4431850854497217 1.4630402174074364
9.932986155344004 1.4734100412004498
5.1381240452285653 -4.8964194390424689
8.2209724143198297 0.39746097573515327
9.295612539801752 5.5132661265194836
8.6067938206760815 3.4481241126019038
2.7499573362907572 3.4381678420093187
11.208045953714327 5.018044630828193
8.7416765977877215 3.2821994030747152
10.323387642304915 3.9737032948466751
8.9927393100755033 -1.3382274772571594
9.5097805512328559 4.5910946127147101
9.8026435245061077 5.2987330412471474
11.300138425043524 5.5037337019094048
11.042367927307104 3.6621253004473981
11.025819224661674 4.9408077557061159
12.909171318750781 4.3879580130332796
8.6872946654255969 2.8867524319036235
10.002178352677038 0.6143321602462396
7.1507214674974753 0.13162614857473948
9.7008816662941282 2.4186730629543374
8.1628977426363392 -1.1957146123046669
9.410198271420775 2.1357762497757751
10.528897971038784 3.5446102585783339
9.1457122816365288 2.4836953041516998
4.9381066967516567 6.4520862483485004
9.0397946973945711 4.3929444602117655


==> figures/tikz/data/results_spacing_highlighted_baseline.dat <==
x y
3.6804850534480398 4.6783051216202711
1.8583928551841307 3.2039361824609984
3.1370887600524449 3.3974198049310709
4.7277446021008149 3.049075717231712
3.7369973374844352 7.0748139276451356
6.3526868033451702 0.36964623602414104
5.443346314324244 3.2381100258699029
3.1717455208089032 4.6183181568312754
5.3262624529972395 3.812367127816072
1.8283032842229274 4.3236956132422097
4.8394134278628869 3.4035814080971147
-9.6076528987178271 5.6095510228637933
0.96825230465617251 3.7077058242548504
4.0589454580514319 3.2491651151846725
5.3004615755296918 1.3171009041170545
-3.5238873656666447 3.7600418028110529


==> figures/tikz/data/results_spacing_highlighted_hierarchical.dat <==
x y
11.671265597170239 2.9980685597628667
12.892956605588214 2.8619539345585574
11.622285604890784 2.1935023485764971
11.252839667097559 4.0124915681325524
12.13935247658714 1.9644567577624712
12.499490477158723 3.2029731228112315
12.049801667297965 2.7985619993621498
13.435038512528143 3.8316585074951188
11.948714734647432 1.3599170397453895
11.90314837936355 2.525726555796024
11.953343152912005 5.6243084319010848
12.404911915781218 3.6255570413965881
11.340895928835483 3.457284350335061
9.5020632148854389 2.258765736881136
13.147601352266051 3.2252981367103515
11.143288031213082 3.7957487038513675


==> figures/tikz/data/results_spacing_highlighted_nonce.dat <==
x y
-15.605915857993843 11.44763147014126
-15.656987100117837 11.506744567981876
-15.901436234725034 11.451843866634189
-15.611065879023586 11.457079471019693
-15.765485099820271 11.406712774381795
-15.899481987839643 11.414429133570934
-15.769244980960023 11.523962432067346
-15.586005658396177 11.531346318044523
-15.550728437711919 11.499204798713013
-15.764464787252443 11.454138416562447
-15.801720195627775 11.445417994601494
-15.745597250314049 11.463513791656142
-15.715447672696586 11.481368221404141
-15.781753405641039 11.57198131371695
-15.738982257052701 11.386739010442263
-15.726331443096813 11.575385872786201


==> figures/tikz/data/results_spacing_highlighted_prior_titles.dat <==
x y
-4.5842867867668229 -7.7441992604986352
-4.3940082428063256 -7.1086373692663294
-5.0624423518545161 -7.4978223044751964
-3.681751951460515 -5.9990030445060816
-5.3572338816255991 -7.9944844195670344
-5.8480494888810668 -8.4846956593203533
-4.1898138660576398 -6.5647879986333502
-2.8894382790884392 -8.2654077573585063
-5.6958807405542808 -8.0600064428651628
-4.6819017730044612 -6.0400643951102406
-4.8744428784057758 -6.771311981166928
-4.6561473463798224 -8.8685888130400947
-4.4591043768919478 -8.5510913452946635
-4.3418728147824668 -6.5260247972073842
-3.9249835451259401 -7.0518151841058829
-2.8479647478426884 -9.9294140407398981


==> figures/tikz/data/results_spacing_kde_baseline.dat <==
x y
0 2.4003501546284884e-88
1 2.6680166756102213e-88
2 3.530067194719869e-88
3 5.1765391331082694e-88
4 7.9698900343486352e-88
5 1.2523913350900308e-87
6 1.9837126533350333e-87
7 3.150929516968428e-87
8 5.0087520115674524e-87
9 7.9615919377854539e-87
10 1.2650619708256288e-86
11 2.0091439473756079e-86
12 3.1891611040160494e-86
13 5.0594080237274117e-86
14 8.0219054172320418e-86
15 1.2711847646047336e-85
16 2.0132264690624505e-85
17 3.186612086882538e-85
18 5.041018656074855e-85
19 7.9700293092179722e-85
20 1.259371986702587e-84
21 1.9888435934347995e-84
22 3.1390607649077825e-84
23 4.9516655562004874e-84
24 7.8064822102808235e-84
25 1.2300193217580324e-83
26 1.9369614695503421e-83
27 3.0484741639890639e-83
28 4.7950875883941106e-83
29 7.538120216070562e-83
30 1.1843554495536392e-82
31 1.859745665006708e-82
32 2.9186198796328332e-82
33 4.5777703962422436e-82
34 7.1760088426534556e-82
35 1.1242539262407043e-81
36 1.7603472636055022e-81
37 2.7547663854246334e-81
38 4.3084761103571328e-81
39 6.7346509611838941e-81
40 1.0521047571509997e-80
41 1.6426890610239311e-80
42 2.5633283144757737e-80
43 3.9976575933274726e-80
44 6.231024237891721e-80
45 9.7065696860269456e-80
46 1.5112092452679822e-79
47 2.3514509051067042e-79
48 3.6567874557012986e-79
49 5.6835019071027049e-79
50 8.828456683199547e-79
51 1.3705852691486172e-78
52 2.126570661078147e-78
53 3.2976614313571857e-78
54 5.1107519228571957e-78
55 7.9161866466217223e-78
56 1.2254616896796472e-77
57 1.8959895585008455e-77
58 2.9317344647742041e-77
59 4.530705281190699e-77
60 6.9977670569935408e-77
61 1.0802036471667965e-76
62 1.6664960396374479e-76
63 2.5695402287459856e-76
64 3.9596704787851475e-76
65 6.098389498553907e-76
66 9.3869339267403647e-76
67 1.444058714836648e-75
68 2.2202323770821386e-75
69 3.4116502317697149e-75
70 5.2394181185929961e-75
71 8.0418154790166419e-75
72 1.2336093121173302e-74
73 1.8912705635125409e-74
74 2.8978918665335483e-74
75 4.4377535252782381e-74
76 6.7919842202090348e-74
77 1.0389212937685201e-73
78 1.5882582356161084e-73
79 2.426677554253572e-73
80 3.7055742440665055e-73
81 5.6552453846552484e-73
82 8.6258098005029675e-73
83 1.3149244181034217e-72
84 2.0033378282770437e-72
85 3.0504231066976692e-72
86 4.6421424284448787e-72
87 7.0604003727528483e-72
88 1.0732297085987358e-71
89 1.6304539296641532e-71
90 2.4755794358426217e-71
91 3.7566236638991583e-71
92 5.6973251055280294e-71
93 8.6356852197084754e-71
94 1.308202857722287e-70
95 1.9806414905458873e-70
96 2.9970165432571493e-70
97 4.5323652057473266e-70
98 6.8503560136544645e-70
99 1.0347939401887172e-69
100 1.5622376498173905e-69
101 2.3571803507349027e-69
102 3.5546022642723014e-69
103 5.357247404025098e-69
104 8.0694675931691269e-69
105 1.214788157306854e-68
106 1.8277159672091039e-68
107 2.7483329917253163e-68
108 4.1303084470284686e-68
109 6.2036617274469562e-68
110 9.3124986031886978e-68
111 1.3971300106143598e-67
112 2.094883669286467e-67
113 3.1393192987448866e-67
114 4.7017935659483315e-67
115 7.0379165614970915e-67
116 1.0528758370827833e-66
117 1.5742100951444999e-66
118 2.3523433724093425e-66
119 3.5131057914939822e-66
120 5.2436564342370557e-66
121 7.822214456457811e-66
122 1.1662125135205875e-65
123 1.7377134579086778e-65
124 2.5878024572695356e-65
125 3.8515590991470351e-65
126 5.7292068207028713e-65
127 8.5173584215556152e-65
128 1.2655165678825273e-64
129 1.8792442757297779e-64
130 2.7890167707448657e-64
131 4.136866483458871e-64
132 6.1325962324064066e-64
133 9.0859371482395536e-64
134 1.3453880738550133e-63
135 1.9910304765388004e-63
136 2.9448334048467348e-63
137 4.3530739291079931e-63
138 6.4310789900530644e-63
139 9.4956376489731157e-63
140 1.4012541520184144e-62
141 2.0666273857716234e-62
142 3.0462106818770652e-62
143 4.4875591104965137e-62
144 6.607130983571908e-62
145 9.7222803448113301e-62
146 1.4298018418407236e-61
147 2.101532222425491e-61
148 3.0870861082746324e-61
149 4.5322506766416486e-61
150 6.6501522834566935e-61
151 9.7521808685741198e-61
152 1.4293032891892415e-60
153 2.0936280481961788e-60
154 3.0649765180599042e-60
155 4.4844301543151227e-60
156 6.5575236530409852e-60
157 9.583517854123042e-60
158 1.399788869060518e-59
159 2.0433963069589304e-59
160 2.9812277939457692e-59
161 4.3470056814658895e-59
162 6.334870526039449e-59
163 9.2265165967348276e-59
164 1.3430441220862411e-58
165 1.9538682809302579e-58
166 2.840879243873575e-58
167 4.1282192421278157e-58
168 5.9954974536218079e-58
169 8.7024228317434202e-58
170 1.2624309344543555e-57
171 1.8303222698450158e-57
172 2.6521616374047137e-57
173 3.8408283872072407e-57
174 5.5590720867549968e-57
175 8.0414098524723612e-57
176 1.1625578650211446e-56
177 1.6797685607359074e-56
178 2.4256984321616332e-56
179 3.5008754114844737e-56
180 5.0497397044175057e-56
181 7.2797056351996089e-56
182 1.0488445681250523e-55
183 1.510292053694623e-55
184 2.1735179463350663e-55
185 3.1262090249666964e-55
186 4.4939194484467917e-55
187 6.4563199436928904e-55
188 9.2703747997216105e-55
189 1.3303381062145538e-54
190 1.9080039018106597e-54
191 2.7349473790818492e-54
192 3.9180608831161844e-54
193 5.6097805808709225e-54
194 8.0273658821490185e-54
195 1.1480286620223745e-53
196 1.6409104947595577e-53
197 2.3440644230763345e-53
198 3.3466221667989568e-53
199 4.7752521889254924e-53
200 6.8098638705026982e-53
201 9.7058379867566251e-53
202 1.3825477315703331e-52
203 1.9682475495623288e-52
204 2.8004756058514426e-52
205 3.9823218597942586e-52
206 5.6596999888405582e-52
207 8.0390171023039303e-52
208 1.1412084632659553e-51
209 1.6191217398660202e-51
210 2.2958658786094836e-51
211 3.2536138809595934e-51
212 4.608270885837894e-51
213 6.5232267816341053e-51
214 9.2286769419827284e-51
215 1.3048749646975391e-50
216 1.8439572300066655e-50
217 2.6042656183947945e-50
218 3.6759720494522431e-50
219 5.1857504403745967e-50
220 7.3114500023247577e-50
221 1.0302625307045534e-49
222 1.4509244043386659e-49
223 2.0421806410363544e-49
224 2.8727379634570786e-49
225 4.0387815316423978e-49
226 5.674886749488457e-49
227 7.9692330172400651e-49
228 1.1184803061201705e-48
229 1.5688905491452275e-48
230 2.1994264398310028e-48
231 3.0816174558233994e-48
232 4.3151957252997495e-48
233 6.0391353286061336e-48
234 8.4469809318078398e-48
235 1.1808119928095181e-47
236 1.6497285349797023e-47
237 2.3035450324480725e-47
238 3.2146479370228863e-47
239 4.4835561803076095e-47
240 6.2497738819488513e-47
241 8.7067982851681171e-47
242 1.2122861704717898e-46
243 1.6869581476162814e-46
244 2.3461509718603581e-46
245 3.261069776050116e-46
246 4.530193131787145e-46
247 6.2896406426742162e-46
248 8.727451377462313e-46
249 1.210323686467514e-45
250 1.6775215849773647e-45
251 2.3237381657299455e-45
252 3.2170569915532198e-45
253 4.4512584182841211e-45
254 6.1554435246107012e-45
255 8.5072341009940288e-45
256 1.1750866878634275e-44
257 1.6221982127567099e-44
258 2.2381563449990703e-44
259 3.0862379868160637e-44
260 4.2532498376865542e-44
261 5.8582090525793618e-44
262 8.0642006832221109e-44
263 1.1094564981675149e-43
264 1.5254982696000811e-43
265 2.0963589668461389e-43
266 2.8792015767389021e-43
267 3.9521278234174435e-43
268 5.4217861463246341e-43
269 7.4337212966028044e-43
270 1.018644526005911e-42
271 1.3950556325849837e-42
272 1.9094702143576031e-42
273 2.6120815986139037e-42
274 3.5711910239368725e-42
275 4.8796864092719369e-42
276 6.6638196568422444e-42
277 9.0950909758077743e-42
278 1.2406330606939355e-41
279 1.6913447633200691e-41
280 2.3044825632280042e-41
281 3.138103043533363e-41
282 4.2708415989444689e-41
283 5.809145025210126e-41
284 7.8970241080716519e-41
285 1.0729196504275939e-40
286 1.4568788065496488e-40
287 1.9771159621249786e-40
288 2.6815960040594912e-40
289 3.6350220355584733e-40
290 4.9246258081977755e-40
291 6.6679435785734608e-40
292 9.0232520066903027e-40
293 1.2203565825182513e-39
294 1.6495401858394652e-39
295 2.2283917572540011e-39
296 3.0086569887002245e-39
297 4.0598155495144397e-39
298 5.4751045778318245e-39
299 7.3795694835595509e-39
300 9.9408180503735381e-39
301 1.3383377085898794e-38
302 1.8007847153026101e-38
303 2.4216443867326259e-38
304 3.2547035091192566e-38
305 4.3718473303478762e-38
306 5.8690935824686355e-38
307 7.8746194071812048e-38
308 1.0559433097383625e-37
309 1.4151553733497599e-37
310 1.8954840674223509e-37
311 2.5373982949622748e-37
312 3.3947644141524192e-37
313 4.539239841031902e-37
314 6.0660936613905027e-37
315 8.1019131808392998e-37
316 1.0814801450957767e-36
317 1.4427862956220673e-36
318 1.9237027184246699e-36
319 2.5634591510477048e-36
320 3.414030026375148e-36
321 4.54423480909199e-36
322 6.0451444714654089e-36
323 8.0372059576152938e-36
324 1.0679625001839143e-35
325 1.4182715859799198e-35
326 1.8824146497328395e-35
327 2.4970295334430693e-35
328 3.3104311286124392e-35
329 4.3862959265640414e-35
330 5.8084973201653849e-35
331 7.6874473012643049e-35
332 1.0168408934020285e-34
333 1.3442385600111573e-34
334 1.7760377337667775e-34
335 2.3452034366737886e-34
336 3.0950049598125588e-34
337 4.0822036893315754e-34
338 5.3812167667403815e-34
339 7.0895520754194956e-34
340 9.3348985323869157e-34
341 1.2284370348315625e-33
342 1.615655246456196e-33
343 2.1237186664304104e-33
344 2.7899586614856389e-33
345 3.6631191718111631e-33
346 4.806808521206422e-33
347 6.3039838592489016e-33
348 8.2627736953129202e-33
349 1.0824033302268175e-32
350 1.4171142893890224e-32
351 1.8542706780862224e-32
352 2.4249002628463589e-32
353 3.1693275571152934e-32
354 4.1399287771855259e-32
355 5.4046939861095295e-32
356 7.0518301888530595e-32
357 9.1957060341523247e-32
358 1.1984524577583034e-31
359 1.5610220542678594e-31
360 2.0321219412325031e-31
361 2.6438876069164653e-31
362 3.4378641508346687e-31
363 4.4677301279195039e-31
364 5.8028006471585762e-31
365 7.5325299749162861e-31
366 9.7722953735571264e-31
367 1.26708223287046e-30
368 1.6419711290754687e-30
369 2.1265653421210277e-30
370 2.7526084997712393e-30
371 3.5609236473624473e-30
372 4.6039794582577242e-30
373 5.949172934629406e-30
374 7.6830261375160618e-30
375 9.9165482437616755e-30
376 1.2792082421001909e-29
377 1.6492043462827199e-29
378 2.1250061654948437e-29
379 2.7365187024314456e-29
380 3.5219983607376512e-29
381 4.5303565290429802e-29
382 5.8240905236341781e-29
383 7.4830105143327312e-29
384 9.6089757709358724e-29
385 1.2331909971230487e-28
386 1.5817436418747008e-28
387 2.0276563606409817e-28
388 2.59779643642027e-28
389 3.3263533771874725e-28
390 4.2568089518781218e-28
391 5.4444302728413667e-28
392 6.9594229028726715e-28
393 8.8909163321988947e-28
394 1.1351998536514697e-27
395 1.4486071946175138e-27
396 1.8474872839850693e-27
397 2.3548583425297529e-27
398 2.9998575045415509e-27
399 3.8193457474361477e-27
400 4.8599279891650262e-27
401 6.1804942224083146e-27
402 7.8554141535264744e-27
403 9.978550993859283e-27
404 1.2668301413354325e-26
405 1.6073920197442386e-26
406 2.0383452307186549e-26
407 2.583367487460293e-26
408 3.2722550935949216e-26
409 4.1424820071640882e-26
410 5.2411504334366683e-26
411 6.6274298008591633e-26
412 8.3756045617149352e-26
413 1.0578880497803949e-25
414 1.3354135432971096e-25
415 1.684784509798068e-25
416 2.1243470376496642e-25
417 2.6770660764858382e-25
418 3.371671365223342e-25
419 4.2440833716698616e-25
420 5.3391865933728583e-25
421 6.7130335044902492e-25
422 8.4355820748072698e-25
423 1.0594093981254646e-24
424 1.3297350415904327e-24
425 1.6680879035471013e-24
426 2.0913430646132725e-24
427 2.6204999568125183e-24
428 3.2816749589750859e-24
429 4.1073290822077735e-24
430 5.1377855044564768e-24
431 6.4231042481202141e-24
432 8.0253966472460096e-24
433 1.0021681042432231e-23
434 1.2507404127878883e-23
435 1.5600780474483474e-23
436 1.9448137080942835e-23
437 2.4230491715361116e-23
438 3.0171644945013853e-23
439 3.7548128102135961e-23
440 4.6701425409942833e-23
441 5.8052981014135634e-23
442 7.2122614261450299e-23
443 8.9551103506436911e-23
444 1.1112786516670933e-22
445 1.3782485691013253e-22
446 1.7083807925471385e-22
447 2.1163834754760169e-22
448 2.6203336717231929e-22
449 3.2424358204767864e-22
450 4.0099479583120455e-22
451 4.9563120572620864e-22
452 6.1225326324776845e-22
453 7.5588571214486453e-22
454 9.3268228380301652e-22
455 1.1501748943140657e-21
456 1.417576832271414e-21
457 1.7461514088421336e-21
458 2.1496599295286237e-21
459 2.6449057212794796e-21
460 3.2523944060628925e-21
461 3.997134768304571e-21
462 4.9096095567091246e-21
463 6.026951555505245e-21
464 7.3943674522107651e-21
465 9.0668606522084627e-21
466 1.111131452275558e-20
467 1.3609009921179621e-20
468 1.6658665666907081e-20
469 2.0380108321371036e-20
470 2.491869879769294e-20
471 3.0450668590339537e-20
472 3.7189548572406543e-20
473 4.5393909277057741e-20
474 5.5376674451495886e-20
475 6.7516320737741399e-20
476 8.2270337120263654e-20
477 1.0019139008841567e-19
478 1.2194672641862312e-19
479 1.4834144759611391e-19
480 1.8034641112524977e-19
481 2.1913165780355009e-19
482 2.6610643455556435e-19
483 3.2296708445892252e-19
484 3.9175431481078546e-19
485 4.749216371313867e-19
486 5.754171076900463e-19
487 6.9678089262361371e-19
488 8.4326164872896215e-19
489 1.0199552621145614e-18
490 1.2329701367967183e-18
491 1.4896239912189645e-18
492 1.7986780226513511e-18
493 2.170615360953447e-18
494 2.6179719816372568e-18
495 3.1557297154670324e-18
496 3.8017827151743991e-18
497 4.5774907625562651e-18
498 5.5083351716382704e-18
499 6.6246958243074163e-18
500 7.962771131887973e-18
501 9.5656665285518391e-18
502 1.1484681561857507e-17
503 1.3780830858319531e-17
504 1.6526640330766421e-17
505 1.9808267101754104e-17
506 2.3727999908180518e-17
507 2.8407206416845542e-17
508 3.398980513885517e-17
509 4.0646352736175435e-17
510 4.8578852758794438e-17
511 5.8026409572961571e-17
512 6.9271871827862958e-17
513 8.264963370639325e-17
514 9.8554789928635915e-17
515 1.1745387261392e-16
516 1.3989743533563937e-16
517 1.6653479279870627e-16
518 1.9813127442217094e-16
519 2.3558840773801234e-16
520 2.7996751408730967e-16
521 3.3251727593973625e-16
522 3.9470592380494584e-16
523 4.6825879288320374e-16
524 5.5520211730122504e-16
525 6.5791406525802608e-16
526 7.7918417423932412e-16
527 9.2228252457763639e-16
528 1.0910401953701699e-15
529 1.2899427829030426e-15
530 1.5242390325656315e-15
531 1.8000669456469739e-15
532 2.1246000779126131e-15
533 2.5062171537201158e-15
534 2.9546985847265484e-15
535 3.4814540139738251e-15
536 4.0997856133517835e-15
537 4.825192555340026e-15
538 5.6757228700295832e-15
539 6.6723797986941447e-15
540 7.8395907802242896e-15
541 9.2057483729830046e-15
542 1.080383374055463e-14
543 1.2672134836180445e-14
544 1.4855073130664184e-14
545 1.740415466828824e-14
546 2.0379063434009989e-14
547 2.3848917505617289e-14
548 2.7893711283171125e-14
549 3.2605970275791521e-14
550 3.8092648528248785e-14
551 4.4477302837729321e-14
552 5.1902582501205251e-14
553 6.0533078509079883e-14
554 7.0558581931348131e-14
555 8.2197807806245194e-14
556 9.5702648224800949e-14
557 1.1136302660370383e-13
558 1.295124344596873e-13
559 1.5053424245885873e-13
560 1.7486888924408698e-13
561 2.0302206468634618e-13
562 2.3557401892043765e-13
563 2.7319014498651208e-13
564 3.1663300129897552e-13
565 3.6677596071544004e-13
566 4.2461869591359966e-13
567 4.9130473635864166e-13
568 5.6814136063922785e-13
569 6.5662211967324281e-13
570 7.5845232157243718e-13
571 8.7557784817568887e-13
572 1.0102177168163526e-12
573 1.1649008492185933e-12
574 1.3425075629993175e-12
575 1.5463163606070916e-12
576 1.780056656223312e-12
577 2.0479681538002179e-12
578 2.3548676696807443e-12
579 2.7062242818627272e-12
580 3.1082437857154902e-12
581 3.5679635436783704e-12
582 4.0933589350822896e-12
583 4.6934627427225337e-12
584 5.3784989562362257e-12
585 6.1600326298432118e-12
586 7.0511376048216754e-12
587 8.0665840965259918e-12
588 9.2230483532257057e-12
589 1.0539346821056106e-11
590 1.2036697497540708e-11
591 1.3739011427186886e-11
592 1.5673217588403502e-11
593 1.7869624743389334e-11
594 2.0362324173760841e-11
595 2.3189637606720846e-11
596 2.6394615051834094e-11
597 3.0025587719420851e-11
598 3.4136781680795863e-11
599 3.8788998460774672e-11
600 4.4050369326923025e-11
601 4.999719066090038e-11
602 5.6714848468120745e-11
603 6.4298840806066585e-11
604 7.2855907692368581e-11
605 8.2505278894754221e-11
606 9.3380050909837225e-11
607 1.0562870541028563e-10
608 1.194167824840684e-10
609 1.3492872310930645e-10
610 1.5236989650782267e-10
611 1.7196882930411915e-10
612 1.9397965478836075e-10
613 2.1868480204656932e-10
614 2.4639794628286034e-10
615 2.7746724332175291e-10
616 3.1227887304770867e-10
617 3.5126091841858954e-10
618 3.9488760868398627e-10
619 4.4368395755268258e-10
620 4.982308292900612e-10
621 5.5917046809008843e-10
622 6.2721252856137404e-10
623 7.0314064779665659e-10
624 7.8781960226264188e-10
625 8.8220309565633147e-10
626 9.8734222692671221e-10
627 1.1043946908596954e-09
628 1.234634766971138e-09
629 1.3794641559489254e-09
630 1.5404237265311819e-09
631 1.7192062395036702e-09
632 1.9176701194448123e-09
633 2.1378543489398003e-09
634 2.3819945642243142e-09
635 2.6525404355989966e-09
636 2.9521744204756222e-09
637 3.283831981567951e-09
638 3.6507233675194317e-09
639 4.0563570581580636e-09
640 4.50456498157759e-09
641 4.9995296153533464e-09
642 5.5458130893994849e-09
643 6.1483884132492385e-09
644 6.8126729558763146e-09
645 7.5445643115601923e-09
646 8.3504786907090237e-09
647 9.2373919799790473e-09
648 1.0212883621441892e-08
649 1.1285183465933619e-08
650 1.2463221761046166e-08
651 1.3756682439469294e-08
652 1.5176059878531276e-08
653 1.6732719306793287e-08
654 1.8438961038394989e-08
655 2.0308088720497244e-08
656 2.2354481783588926e-08
657 2.4593672288591308e-08
658 2.7042426368557844e-08
659 2.9718830466314456e-08
660 3.2642382572560627e-08
661 3.5834088671732415e-08
662 3.9316564605271328e-08
663 4.3114143563814876e-08
664 4.7252989421189091e-08
665 5.1761216123903145e-08
666 5.6669013350088826e-08
667 6.2008778651456122e-08
668 6.7815256290828753e-08
669 7.4125682986123257e-08
670 8.0979940769254354e-08
671 8.8420717165321522e-08
672 9.6493672893561981e-08
673 1.0524761728689298e-07
674 1.1473469162146944e-07
675 1.2501056054138796e-07
676 1.3613461175667389e-07
677 1.4817016418479656e-07
678 1.6118468469729742e-07
679 1.7525001362363757e-07
680 1.9044259915410135e-07
681 2.0684374077255451e-07
682 2.2453984183806499e-07
683 2.4362267142189081e-07
684 2.6418963549315813e-07
685 2.8634405753273566e-07
686 3.1019546864042158e-07
687 3.3585990718563989e-07
688 3.6346022803647491e-07
689 3.9312642138612178e-07
690 4.2499594117977692e-07
691 4.5921404312871989e-07
692 4.9593413228194956e-07
693 5.3531812010931115e-07
694 5.7753679103371554e-07
695 6.2277017833389003e-07
696 6.7120794932319671e-07
697 7.2304979969473051e-07
698 7.7850585690775452e-07
699 8.377970924764665e-07
700 9.0115574300842059e-07
701 9.6882573982732358e-07
702 1.0410631470032453e-06
703 1.1181366076027123e-06
704 1.200327797961787e-06
705 1.2879318897771467e-06
706 1.3812580198034991e-06
707 1.4806297669404429e-06
708 1.5863856364881694e-06
709 1.6988795513493113e-06
710 1.8184813499537136e-06
711 1.9455772906840744e-06
712 2.0805705625831536e-06
713 2.2238818021276824e-06
714 2.375949615860049e-06
715 2.5372311086763738e-06
716 2.7082024175784815e-06
717 2.8893592507075554e-06
718 3.0812174314884475e-06
719 3.2843134477266397e-06
720 3.4992050055120294e-06
721 3.7264715877984609e-06
722 3.9667150175414398e-06
723 4.2205600252906823e-06
724 4.4886548211479515e-06
725 4.7716716710137878e-06
726 5.0703074770587166e-06
727 5.3852843623653547e-06
728 5.7173502596964777e-06
729 6.0672795043507001e-06
730 6.4358734310710698e-06
731 6.8239609749722485e-06
732 7.2323992764486521e-06
733 7.6620742900181041e-06
734 8.1139013970430753e-06
735 8.5888260222536944e-06
736 9.0878242539726482e-06
737 9.6119034679121776e-06
738 1.0162102954375773e-05
739 1.0739494548652735e-05
740 1.1345183264341169e-05
741 1.1980307929273367e-05
742 1.2646041823649586e-05
743 1.3343593319904435e-05
744 1.4074206523744425e-05
745 1.4839161915695635e-05
746 1.5639776992392702e-05
747 1.6477406906722274e-05
748 1.7353445105805794e-05
749 1.8269323965667871e-05
750 1.9226515421288469e-05
751 2.022653159057863e-05
752 2.1270925390651807e-05
753 2.2361291144586401e-05
754 2.3499265176689224e-05
755 2.4686526394076823e-05
756 2.5924796852190773e-05
757 2.7215842301656293e-05
758 2.8561472713681353e-05
759 2.9963542780976815e-05
760 3.1423952390958775e-05
761 3.2944647067772873e-05
762 3.4527618379458564e-05
763 3.6174904306351965e-05
764 3.7888589566605578e-05
765 3.9670805894497394e-05
766 4.1523732266985284e-05
767 4.3449595073774901e-05
768 4.5450668225976465e-05
769 4.7529273198252756e-05
770 4.9687778999201219e-05
771 5.1928602064568815e-05
772 5.4254206067775615e-05
773 5.6667101642119395e-05
774 5.9169846008954497e-05
775 6.1765042506084335e-05
776 6.445534001058107e-05
777 6.724343225024957e-05
778 7.0132056997988061e-05
779 7.3123995143367109e-05
780 7.6222069635853388e-05
781 7.942914429424535e-05
782 8.2748122477068853e-05
783 8.6181945608899486e-05
784 8.9733591557840666e-05
785 9.3406072859686729e-05
786 9.7202434784647286e-05
787 0.00010112575324289231
788 0.00010517913252561971
789 0.00010936570287880047
790 0.00011368861790729273
791 0.00011815105180756082
792 0.00012275619642783747
793 0.0001275072581552048
794 0.00013240745462974254
795 0.00013746001128660585
796 0.00014266815772763229
797 0.00014803512392486018
798 0.00015356413625913421
799 0.00015925841339780339
800 0.00016512116201636482
801 0.00017115557236976561
802 0.00017736481371995432
803 0.0001837520296271553
804 0.00019032033311322825
805 0.00019707280170635892
806 0.0002040124723772082
807 0.00021114233637751242
808 0.00021846533399298053
809 0.00022598434922315103
810 0.00023370220440169749
811 0.00024162165477139262
812 0.00024974538302871194
813 0.00025807599385370726
814 0.00026661600844142422
815 0.00027536785905170688
816 0.00028433388359474745
817 0.00029351632027017996
818 0.00030291730227790132
819 0.00031253885261909144
820 0.00032238287900612778
821 0.00033245116890023374
822 0.00034274538469573164
823 0.00035326705906974415
824 0.00036401759051604677
825 0.00037499823908154582
826 0.00038621012232352691
827 0.00039765421150540282
828 0.00040933132804815442
829 0.00042124214025405577
830 0.00043338716031853636
831 0.00044576674164523942
832 0.00045838107647840147
833 0.00047123019386572344
834 0.00048431395796374408
835 0.00049763206669662611
836 0.00051118405077795674
837 0.00052496927310386192
838 0.00053898692852431514
839 0.00055323604399807192
840 0.00056771547913510778
841 0.0005824239271289063
842 0.00059735991607926539
843 0.00061252181070469564
844 0.00062790781444174856
845 0.00064351597192694658
846 0.0006593441718552443
847 0.00067539015020726177
848 0.00069165149383580162
849 0.00070812564440048684
850 0.00072480990263767574
851 0.00074170143295120244
852 0.0007587972683078929
853 0.00077609431542028642
854 0.00079358936019751736
855 0.00081127907344393088
856 0.00082916001678370378
857 0.00084722864878848377
858 0.00086548133128397039
859 0.00088391433581033903
860 0.00090252385021046433
861 0.00092130598531917378
862 0.00094025678172601442
863 0.00095937221658355589
864 0.0009786482104327959
865 0.00099808063401698663
866 0.0010176653150550802
867 0.0010373980449459909
868 0.0010572745853750498
869 0.0010772906747943277
870 0.0010974420347489421
871 0.0011177243760220825
872 0.0011381334045722097
873 0.0011586648272367685
874 0.0011793143571777673
875 0.0012000777190457402
876 0.0012209506538398628
877 0.0012419289234434218
878 0.0012630083148153011
879 0.0012841846438198846
880 0.0013054537586793475
881 0.0013268115430342825
882 0.0013482539186004127
883 0.0013697768474111775
884 0.0013913763336380065
885 0.0014130484249822242
886 0.0014347892136346524
887 0.0014565948368011736
888 0.0014784614767947657
889 0.0015003853606966556
890 0.0015223627595915765
891 0.0015443899873842225
892 0.0015664633992062617
893 0.0015885793894253749
894 0.0016107343892699611
895 0.0016329248640851396
896 0.0016551473102377468
897 0.0016773982516898841
898 0.0016996742362624477
899 0.0017219718316117858
900 0.0017442876209442526
901 0.0017666181984950075
902 0.0017889601647986921
903 0.0018113101217809948
904 0.001833664667701188
905 0.0018560203919767259
906 0.0018783738699218169
907 0.0019007216574326072
908 0.0019230602856521158
909 0.0019453862556484494
910 0.0019676960331400169
911 0.0019899860433015733
912 0.0020122526656847191
913 0.0020344922292862759
914 0.0020567010077974846
915 0.0020788752150663731
916 0.0021010110008049055
917 0.00212310444657154
918 0.0021451515620588479
919 0.0021671482817145504
920 0.002189090461723013
921 0.0022109738773727359
922 0.0022327942208337456
923 0.0022545470993670506
924 0.0022762280339865154
925 0.0022978324585914275
926 0.0023193557195861133
927 0.002340793076000667
928 0.0023621397001247811
929 0.0023833906786642216
930 0.0024045410144272364
931 0.0024255856285457711
932 0.0024465193632338691
933 0.0024673369850832568
934 0.0024880331888935598
935 0.0025086026020321533
936 0.0025290397893161566
937 0.0025493392584066423
938 0.0025694954657026663
939 0.0025895028227203346
940 0.0026093557029398624
941 0.0026290484491011332
942 0.0026485753809262192
943 0.0026679308032450939
944 0.0026871090144987473
945 0.0027061043155919458
946 0.0027249110190660842
947 0.0027435234585607934
948 0.0027619359985313909
949 0.002780143044187772
950 0.0027981390516190253
951 0.0028159185380667857
952 0.0028334760923093621
953 0.0028508063851177649
954 0.002867904179743897
955 0.0028847643424008396
956 0.0029013818526943988
957 0.0029177518139651684
958 0.0029338694635000144
959 0.0029497301825721386
960 0.0029653295062689708
961 0.0029806631330677744
962 0.0029957269341191828
963 0.0030105169621998697
964 0.0030250294602963039
965 0.0030392608697827599
966 0.0030532078381578427
967 0.0030668672263053955
968 0.0030802361152469471
969 0.0030933118123547968
970 0.003106091856996483
971 0.0031185740255834471
972 0.003130756335998768
973 0.0031426370513810442
974 0.003154214683243796
975 0.003165487993912296
976 0.0031764559982620697
977 0.0031871179647460527
978 0.0031974734157000449
979 0.0032075221269187056
980 0.00321726412649733
981 0.0032266996929372778
982 0.0032358293525159114
983 0.0032446538759247144
984 0.0032531742741821767
985 0.0032613917938308454
986 0.0032693079114309285
987 0.0032769243273654833
988 0.0032842429589752123
989 0.0032912659330434405
990 0.003297995577654647
991 0.0033044344134524127
992 0.0033105851443252761
993 0.0033164506475512018
994 0.0033220339634338473
995 0.0033273382844658398
996 0.0033323669440563464
997 0.0033371234048621581
998 0.0033416112467631555
999 0.0033458341545246528
1000 0.003349795905190522
1001 0.0033535003552521737
1002 0.0033569514276395964
1003 0.0033601530985814423
1004 0.0033631093843818163
1005 0.0033658243281619389
1006 0.0033683019866150442
1007 0.0033705464168229727
1008 0.0033725616631827653
1009 0.0033743517444911851
1010 0.0033759206412345795
1011 0.0033772722831306918
1012 0.0033784105369680834
1013 0.0033793391947876832
1014 0.0033800619624496054
1015 0.0033805824486268553
1016 0.0033809041542658676
1017 0.0033810304625518121
1018 0.0033809646294147505
1019 0.0033807097746103073
1020 0.0033802688734063725
1021 0.0033796447489047531
1022 0.0033788400650241125
1023 0.0033778573201679409
1024 0.0033766988415983327
1025 0.0033753667805336749
1026 0.0033738631079851911
1027 0.0033721896113445278
1028 0.0033703478917313755
1029 0.003368339362107114
1030 0.0033661652461574668
1031 0.0033638265779440605
1032 0.0033613242023217472
1033 0.003358658776115618
1034 0.0033558307700486747
1035 0.0033528404714082164
1036 0.0033496879874363693
1037 0.0033463732494272281
1038 0.0033428960175107872
1039 0.0033392558861011722
1040 0.003335452289984376
1041 0.0033314845110185625
1042 0.0033273516854178688
1043 0.0033230528115887619
1044 0.0033185867584862795
1045 0.0033139522744558589
1046 0.0033091479965250844
1047 0.0033041724601085127
1048 0.0032990241090875066
1049 0.0032937013062263884
1050 0.0032882023438853105
1051 0.0032825254549898727
1052 0.0032766688242170951
1053 0.0032706305993573013
1054 0.0032644089028113481
1055 0.0032580018431829488
1056 0.0032514075269260731
1057 0.0032446240700080209
1058 0.0032376496095492448
1059 0.0032304823154019531
1060 0.0032231204016303491
1061 0.0032155621378563305
1062 0.0032078058604357884
1063 0.003199849983431733
1064 0.0031916930093518468
1065 0.0031833335396195535
1066 0.0031747702847490589
1067 0.003166002074196473
1068 0.0031570278658605935
1069 0.0031478467552086969
1070 0.0031384579840042087
1071 0.003128860948614838
1072 0.0031190552078815209
1073 0.0031090404905300436
1074 0.0030988167021090067
1075 0.0030883839314394118
1076 0.0030777424565627057
1077 0.003066892750175841
1078 0.0030558354845433627
1079 0.003044571535878077
1080 0.0030331019881833466
1081 0.0030214281365514703
1082 0.0030095514899139571
1083 0.0029974737732408187
1084 0.0029851969291872773
1085 0.0029727231191874919
1086 0.0029600547239960573
1087 0.0029471943436790347
1088 0.0029341447970575156
1089 0.0029209091206074686
1090 0.0029074905668207279
1091 0.002893892602032864
1092 0.0028801189037244157
1093 0.0028661733573029577
1094 0.0028520600523741107
1095 0.0028377832785104729
1096 0.0028233475205280815
1097 0.0028087574532808732
1098 0.0027940179359841042
1099 0.0027791340060786232
1100 0.0027641108726483353
1101 0.0027489539094040596
1102 0.0027336686472475506
1103 0.0027182607664301517
1104 0.0027027360883212855
1105 0.0026871005668026166
1106 0.0026713602793044522
1107 0.0026555214175016583
1108 0.0026395902776871131
1109 0.0026235732508413895
1110 0.0026074768124181779
1111 0.0025913075118656538
1112 0.0025750719619047849
1113 0.0025587768275863385
1114 0.0025424288151490232
1115 0.0025260346607021197
1116 0.0025096011187565291
1117 0.0024931349506289798
1118 0.0024766429127448947
1119 0.0024601317448659757
1120 0.0024436081582693558
1121 0.0024270788239056807
1122 0.0024105503605641463
1123 0.0023940293230729232
1124 0.002377522190563996
1125 0.0023610353548317396
1126 0.0023445751088149013
1127 0.0023281476352319387
1128 0.0023117589953997805
1129 0.002295415118266132
1130 0.0022791217896854922
1131 0.0022628846419687908
1132 0.0022467091437364498
1133 0.0022306005901041714
1134 0.0022145640932304039
1135 0.0021986045732537932
1136 0.0021827267496481828
1137 0.0021669351330219563
1138 0.0021512340173875225
1139 0.0021356274729256428
1140 0.0021201193392681472
1141 0.0021047132193212151
1142 0.0020894124736499939
1143 0.0020742202154437521
1144 0.0020591393060791167
1145 0.0020441723512971987
1146 0.0020293216980084975
1147 0.0020145894317376155
1148 0.0019999773747177009
1149 0.0019854870846425089
1150 0.0019711198540817445
1151 0.0019568767105632217
1152 0.0019427584173230023
1153 0.0019287654747225085
1154 0.0019148981223292302
1155 0.001901156341655314
1156 0.0018875398595460792
1157 0.0018740481522081329
1158 0.0018606804498645395
1159 0.001847435742022232
1160 0.0018343127833346943
1161 0.001821310100040812
1162 0.001808425996958741
1163 0.001795658565011712
1164 0.0017830056892607566
1165 0.0017704650574176715
1166 0.001758034168809808
1167 0.0017457103437667975
1168 0.0017334907333979082
1169 0.0017213723297275052
1170 0.0017093519761549251
1171 0.0016974263782041769
1172 0.0016855921145280098
1173 0.00167384564813034
1174 0.0016621833377703907
1175 0.0016506014495117612
1176 0.0016390961683793292
1177 0.001627663610086985
1178 0.0016162998327993213
1179 0.0016050008488907445
1180 0.0015937626366659713
1181 0.0015825811520064749
1182 0.0015714523399082754
1183 0.0015603721458773482
1184 0.0015493365271500574
1185 0.001538341463707129
1186 0.0015273829690510634
1187 0.0015164571007182869
1188 0.0015055599704988502
1189 0.0014946877543381481
1190 0.0014838367018968075
1191 0.0014730031457466809
1192 0.0014621835101827269
1193 0.0014513743196324425
1194 0.0014405722066464577
1195 0.0014297739194558542
1196 0.0014189763290837619
1197 0.0014081764360007445
1198 0.0013973713763155088
1199 0.0013865584274944166
1200 0.0013757350136052089
1201 0.0013648987100822894
1202 0.0013540472480127524
1203 0.0013431785179441606
1204 0.0013322905732168016
1205 0.0013213816328248832
1206 0.0013104500838126308
1207 0.0012994944832128547
1208 0.001288513559536916
1209 0.0012775062138263595
1210 0.0012664715202777119
1211 0.0012554087264530307
1212 0.0012443172530898358
1213 0.0012331966935249276
1214 0.0012220468127473651
1215 0.0012108675460965859
1216 0.0011996589976221721
1217 0.0011884214381222191
1218 0.0011771553028776045
1219 0.0011658611890996769
1220 0.0011545398531089557
1221 0.0011431922072625371
1222 0.0011318193166476984
1223 0.001120422395559123
1224 0.0011090028037767916
1225 0.0010975620426613196
1226 0.0010861017510830297
1227 0.0010746237012005486
1228 0.0010631297941041807
1229 0.0010516220553386344
1230 0.0010401026303190329
1231 0.0010285737796534066
1232 0.0010170378743840948
1233 0.0010054973911597172
1234 0.00099395490734855525
1235 0.00098241309610335847
1236 0.00097087472138677913
1237 0.00095934263296580397
1238 0.0009478197613827261
1239 0.00093630911290942191
1240 0.00092481376449089769
1241 0.00091333685868331873
1242 0.00090188159859104532
1243 0.00089045124280645919
1244 0.00087904910035580832
1245 0.00086767852565364234
1246 0.00085634291346791162
1247 0.00084504569389731233
1248 0.00083379032736204139
1249 0.00082258029960876331
1250 0.00081141911673028935
1251 0.00080031030020024339
1252 0.00078925738192280233
1253 0.00077826389929750957
1254 0.00076733339029910492
1255 0.00075646938857232466
1256 0.00074567541854173307
1257 0.00073495499053675636
1258 0.00072431159593228567
1259 0.00071374870230548639
1260 0.00070326974860971357
1261 0.00069287814036680712
1262 0.00068257724487938497
1263 0.0006723703864652084
1264 0.00066226084171612434
1265 0.0006522518347845495
1266 0.00064234653270100702
1267 0.00063254804072668518
1268 0.00062285939774554529
1269 0.0006132835717010184
1270 0.00060382345508286643
1271 0.00059448186047028769
1272 0.0005852615161378703
1273 0.00057616506173146901
1274 0.00056719504402155598
1275 0.0005583539127420287
1276 0.00054964401652285715
1277 0.00054106759892532557
1278 0.00053262679458893091
1279 0.00052432362549929357
1280 0.00051615999738664829
1281 0.00050813769626465376
1282 0.00050025838511938902
1283 0.0004925236007584479
1284 0.00048493475083004486
1285 0.00047749311102198626
1286 0.00047019982245022183
1287 0.00046305588924651885
1288 0.00045606217635451842
1289 0.00044921940754315823
1290 0.0004425281636460284
1291 0.00043598888103481406
1292 0.00042960185033446907
1293 0.00042336721538722326
1294 0.00041728497247190658
1295 0.00041135496978443435
1296 0.00040557690718457588
1297 0.0003999503362134039
1298 0.00039447466038502007
1299 0.00038914913575534749
1300 0.0003839728717699292
1301 0.00037894483239179333
1302 0.00037406383750956669
1303 0.00036932856462510187
1304 0.00036473755081897535
1305 0.00036028919499129109
1306 0.00035598176037430834
1307 0.00035181337731250597
1308 0.00034778204630479256
1309 0.00034388564130269345
1310 0.00034012191325749364
1311 0.00033648849390846791
1312 0.00033298289980355583
1313 0.00032960253654304986
1314 0.00032634470323616256
1315 0.00032320659715964664
1316 0.00032018531860702001
1317 0.000317277875916357
1318 0.00031448119066409381
1319 0.00031179210301180631
1320 0.00030920737719252226
1321 0.00030672370712276313
1322 0.00030433772212622352
1323 0.00030204599275475365
1324 0.00029984503669215612
1325 0.00029773132472617648
1326 0.00029570128677403626
1327 0.00029375131794685507
1328 0.0002918777846383891
1329 0.00029007703062362849
1330 0.00028834538315299167
1331 0.00028667915902807665
1332 0.00028507467064522622
1333 0.00028352823199348921
1334 0.00028203616459394302
1335 0.00028059480336775649
1336 0.00027920050242083531
1337 0.00027784964073337314
1338 0.00027653862774316209
1339 0.00027526390881205131
1340 0.00027402197056552367
1341 0.00027280934609593419
1342 0.00027162262002056544
1343 0.00027045843338625793
1344 0.00026931348841299893
1345 0.00026818455306946076
1346 0.0002670684654741124
1347 0.00026596213811613145
1348 0.00026486256189095015
1349 0.00026376680994586897
1350 0.00026267204133174069
1351 0.00026157550445730563
1352 0.00026047454034328212
1353 0.00025936658567386007
1354 0.00025824917564371968
1355 0.00025711994659919653
1356 0.00025597663847263223
1357 0.00025481709700939884
1358 0.00025363927578744507
1359 0.0002524412380296058
1360 0.00025122115820922045
1361 0.00024997732344993911
1362 0.0002487081347208439
1363 0.00024741210782829514
1364 0.00024608787420610061
1365 0.00024473418150584023
1366 0.00024334989398931979
1367 0.00024193399272531477
1368 0.00024048557559286531
1369 0.00023900385709352257
1370 0.00023748816797504127
1371 0.0002359379546690828
1372 0.00023435277854559435
1373 0.00023273231498656521
1374 0.00023107635228194763
1375 0.00022938479035055625
1376 0.00022765763928883902
1377 0.00022589501775043775
1378 0.00022409715115953937
1379 0.00022226436976104913
1380 0.0002203971065107145
1381 0.00021849589480837356
1382 0.0002165613660776168
1383 0.00021459424719521842
1384 0.0002125953577738393
1385 0.00021056560730159022
1386 0.00020850599214222953
1387 0.00020641759239987804
1388 0.00020430156865236046
1389 0.00020215915855742133
1390 0.00019999167333632249
1391 0.00019780049413950835
1392 0.00019558706829929563
1393 0.00019335290547479916
1394 0.00019109957369454854
1395 0.00018882869530257671
1396 0.00018654194281401252
1397 0.00018424103468655587
1398 0.00018192773101448871
1399 0.00017960382915223092
1400 0.00017727115927473812
1401 0.00017493157988240075
1402 0.0001725869732583843
1403 0.00017023924088671859
1404 0.00016789029883970796
1405 0.00016554207314358759
1406 0.00016319649513159642
1407 0.00016085549679396131
1408 0.00015852100613450337
1409 0.00015619494254385936
1410 0.00015387921219948685
1411 0.00015157570350285551
1412 0.00014928628256435014
1413 0.00014701278874657022
1414 0.0001447570302768074
1415 0.00014252077993952457
1416 0.00014030577085972294
1417 0.00013811369238803136
1418 0.00013594618609834159
1419 0.00013380484190867394
1420 0.0001316911943358663
1421 0.00012960671889445264
1422 0.00012755282864991522
1423 0.00012553087093617992
1424 0.00012354212424695203
1425 0.00012158779531008633
1426 0.0001196690163538211
1427 0.00011778684257321861
1428 0.00011594224980469965
1429 0.00011413613241599251
1430 0.00011236930141827883
1431 0.0001106424828066741
1432 0.00010895631613456956
1433 0.00010731135332664691
1434 0.00010570805773470205
1435 0.0001041468034396439
1436 0.00010262787480228974
1437 0.0001011514662647897
1438 9.9717682403692209e-05
1439 9.8326538234867259e-05
1440 9.6977959769641681e-05
1441 9.5671784820688065e-05
1442 9.440776405533634e-05
1443 9.3185562293154715e-05
1444 9.2004760043781609e-05
1445 9.0864855280174079e-05
1446 8.9765265441592919e-05
1447 8.8705329659854928e-05
1448 8.7684311201569745e-05
1449 8.6701400118331827e-05
1450 8.5755716096072855e-05
1451 8.4846311494087475e-05
1452 8.3972174563548202e-05
1453 8.3132232834695849e-05
1454 8.2325356661277412e-05
1455 8.155036291025197e-05
1456 8.0806018784261688e-05
1457 8.0091045763906312e-05
1458 7.9404123656434729e-05
1459 7.8743894737108745e-05
1460 7.8108967969185022e-05
1461 7.7497923288199794e-05
1462 7.6909315936056334e-05
1463 7.6341680830264609e-05
1464 7.5793536953614246e-05
1465 7.5263391749532202e-05
1466 7.4749745508426827e-05
1467 7.4251095730407574e-05
1468 7.3765941449940869e-05
1469 7.3292787508205676e-05
1470 7.2830148759199504e-05
1471 7.2376554195963209e-05
1472 7.1930550983688427e-05
1473 7.1490708386897151e-05
1474 7.1055621578381366e-05
1475 7.0623915318115076e-05
1476 7.0194247490942154e-05
1477 6.9765312492456791e-05
1478 6.9335844453166166e-05
1479 6.8904620291716472e-05
1480 6.8470462588702099e-05
1481 6.8032242273336174e-05
1482 6.7588881116051084e-05
1483 6.7139354020908585e-05
1484 6.6682691112524966e-05
1485 6.6217979613064962e-05
1486 6.5744365505705698e-05
1487 6.5261054981839581e-05
1488 6.4767315670138885e-05
1489 6.4262477646476424e-05
1490 6.3745934224540427e-05
1491 6.3217142527840822e-05
1492 6.2675623844624266e-05
1493 6.2120963768044112e-05
1494 6.1552812124714696e-05
1495 6.0970882695563778e-05
1496 6.037495273362832e-05
1497 5.9764862284166019e-05
1498 5.9140513313123011e-05
1499 5.8501868650654873e-05
1500 5.7848950756992631e-05
1501 5.7181840318521791e-05
1502 5.6500674682453688e-05
1503 5.5805646138956567e-05
1504 5.5097000060035355e-05
1505 5.4375032904838258e-05
1506 5.3640090101404387e-05
1507 5.2892563815143378e-05
1508 5.2132890614586537e-05
1509 5.1361549045119209e-05
1510 5.0579057121554846e-05
1511 4.9785969750480416e-05
1512 4.8982876093353909e-05
1513 4.8170396881307808e-05
1514 4.7349181692565104e-05
1515 4.6519906203254641e-05
1516 4.5683269422275122e-05
1517 4.4839990920647243e-05
1518 4.399080806557328e-05
1519 4.313647326913186e-05
1520 4.2277751261240393e-05
1521 4.141541639615279e-05
1522 4.0550250001398879e-05
1523 3.9683037777645486e-05
1524 3.8814567257540248e-05
1525 3.794562533112336e-05
1526 3.7076995844926062e-05
1527 3.6209457281362433e-05
1528 3.5343780524513386e-05
1529 3.4480726717875101e-05
1530 3.3621045219096997e-05
1531 3.2765471656205305e-05
1532 3.1914726089242957e-05
1533 3.1069511280725328e-05
1534 3.0230511077744961e-05
1535 2.9398388908033983e-05
1536 2.8573786391737277e-05
1537 2.7757322070140189e-05
1538 2.694959025206123e-05
1539 2.6151159978134084e-05
1540 2.5362574102700813e-05
1541 2.4584348492584484e-05
1542 2.3816971341544362e-05
1543 2.3060902598802936e-05
1544 2.2316573509612574e-05
1545 2.1584386265461201e-05
1546 2.0864713761143511e-05
1547 2.0157899455605479e-05
1548 1.9464257333149393e-05
1549 1.8784071961320266e-05
1550 1.8117598641529925e-05
1551 1.7465063648257742e-05
1552 1.6826664552468547e-05
1553 1.6202570624712055e-05
1554 1.5592923313235637e-05
1555 1.4997836792314581e-05
1556 1.4417398575926403e-05
1557 1.3851670191820178e-05
1558 1.3300687911004884e-05
1559 1.2764463527654922e-05
1560 1.2242985184450779e-05
1561 1.1736218238393364e-05
1562 1.1244106162192892e-05
1563 1.0766571476395607e-05
1564 1.0303516707512207e-05
1565 9.8548253675106527e-06
1566 9.4203629501701775e-06
1567 8.9999779399230498e-06
1568 8.5935028289727399e-06
1569 8.2007551386328996e-06
1570 7.8215384410153851e-06
1571 7.4556433773721883e-06
1572 7.1028486695961437e-06
1573 6.7629221215778274e-06
1574 6.4356216073243306e-06
1575 6.1206960429535994e-06
1576 5.8178863398853522e-06
1577 5.5269263367676094e-06
1578 5.2475437078843435e-06
1579 4.9794608460079003e-06
1580 4.72239571786409e-06
1581 4.4760626905910488e-06
1582 4.2401733277713472e-06
1583 4.0144371538213692e-06
1584 3.7985623857112995e-06
1585 3.5922566311817756e-06
1586 3.39522755280068e-06
1587 3.2071834973822136e-06
1588 3.0278340904533543e-06
1589 2.8568907956156747e-06
1590 2.6940674387974061e-06
1591 2.5390806975360754e-06
1592 2.3916505555619443e-06
1593 2.2515007230796318e-06
1594 2.1183590232577081e-06
1595 1.9919577455435492e-06
1596 1.872033966517373e-06
1597 1.7583298390856921e-06
1598 1.6505928508952569e-06
1599 1.548576052916149e-06
1600 1.4520382592061422e-06
1601 1.3607442189192436e-06
1602 1.2744647616680244e-06
1603 1.1929769173843538e-06
1604 1.1160640118542882e-06
1605 1.0435157391233094e-06
1606 9.7512821198503509e-07
1607 9.1070399177379625e-07
1608 8.5005209868567741e-07
1609 7.9298800384826238e-07
1610 7.3933360435232027e-07
1611 6.8891718244425729e-07
1612 6.4157335006157678e-07
1613 5.9714297987069017e-07
1614 5.5547312394185112e-07
1615 5.16416921166145e-07
1616 4.7983349448847426e-07
1617 4.4558783899527102e-07
1618 4.1355070185943658e-07
1619 3.8359845510635846e-07
1620 3.5561296212436354e-07
1621 3.2948143880208523e-07
1622 3.0509631013228697e-07
1623 2.823550630791884e-07
1624 2.6116009646239499e-07
1625 2.4141856856739343e-07
1626 2.2304224314861775e-07
1627 2.0594733444825032e-07
1628 1.9005435181076794e-07
1629 1.7528794443150864e-07
1630 1.6157674673588965e-07
1631 1.488532248459046e-07
1632 1.3705352455098328e-07
1633 1.261173211625314e-07
1634 1.1598767159445917e-07
1635 1.0661086897687349e-07
1636 9.7936300075956423e-08
1637 8.9916305760818907e-08
1638 8.2506044727036104e-08
1639 7.5663360657408068e-08
1640 6.9348652972602593e-08
1641 6.3524751298272559e-08
1642 5.8156793750668245e-08
1643 5.321210911972481e-08
1644 4.8660103007290363e-08
1645 4.4472147958176045e-08
1646 4.0621477603441393e-08
1647 3.7083084818338464e-08
1648 3.38336238819519e-08
1649 3.0851316611407967e-08
1650 2.8115862430841989e-08
1651 2.5608352323773371e-08
1652 2.3311186607347918e-08
1653 2.1207996457768811e-08
1654 1.9283569108316433e-08
1655 1.7523776634387192e-08
1656 1.5915508234091038e-08
1657 1.4446605907907511e-08
1658 1.3105803436803011e-08
1659 1.1882668554862114e-08
1660 1.0767548209949771e-08
1661 9.7515168040272099e-09
1662 8.826327303544885e-09
1663 7.9843651096783435e-09
1664 7.2186045780873177e-09
1665 6.5225680782638867e-09
1666 5.8902874833544195e-09
1667 5.3162679825734068e-09
1668 4.7954541098838241e-09
1669 4.3231978845100267e-09
1670 3.8952289609864959e-09
1671 3.5076266888379313e-09
1672 3.1567939845573183e-09
1673 2.8394329213046365e-09
1674 2.5525219446254779e-09
1675 2.2932946254897355e-09
1676 2.0592198650218851e-09
1677 1.8479834684385854e-09
1678 1.6574710088817257e-09
1679 1.4857519050373415e-09
1680 1.3310646396263025e-09
1681 1.1918030490431349e-09
1682 1.0665036175745693e-09
1683 9.5383371275161691e-10
1684 8.5258070145401992e-10
1685 7.6164188939589409e-10
1686 6.8001522955793932e-10
1687 6.0679074799586179e-10
1688 5.4114263823564529e-10
1689 4.8232197816050136e-10
1690 4.2965002590021866e-10
1691 3.8251205374383236e-10
1692 3.4035168151400569e-10
1693 3.026656731600694e-10
1694 2.6899916254992324e-10
1695 2.389412765650525e-10
1696 2.1212112563152987e-10
1697 1.8820413375101393e-10
1698 1.6688868193338108e-10
1699 1.4790304067603933e-10
1700 1.3100256878830981e-10
1701 1.1596715742286832e-10
1702 1.0259889965430691e-10
1703 9.0719967338535141e-11
1704 8.0170678300178581e-11
1705 7.0807738130041024e-11
1706 6.2502642035170496e-11
1707 5.5140223272207726e-11
1708 4.8617335714436847e-11
1709 4.2841659056663002e-11
1710 3.7730616053396288e-11
1711 3.3210392017513205e-11
1712 2.9215047581709648e-11
1713 2.568571644678066e-11
1714 2.2569880511652185e-11
1715 1.9820715403322996e-11
1716 1.7396500002863972e-11
1717 1.5260084099311997e-11
1718 1.3378408798992693e-11
1719 1.1722074776195273e-11
1720 1.0264953874368135e-11
1721 8.9838399575424455e-12
1722 7.8581352715253644e-12
1723 6.8695689057262317e-12
1724 6.0019442511230057e-12
1725 5.2409126297981876e-12
1726 4.5737705283377228e-12
1727 3.9892781029273016e-12
1728 3.4774968396920745e-12
1729 3.0296444512384228e-12
1730 2.6379652707988842e-12
1731 2.2956145701956061e-12
1732 1.996555378198135e-12
1733 1.7354665129242777e-12
1734 1.5076606667576642e-12
1735 1.3090114958255912e-12
1736 1.1358887693233363e-12
1737 9.8510072772477426e-13
1738 8.5384288399527823e-13
1739 7.3965257903975398e-13
1740 6.4036867247214521e-13
1741 5.5409581299876804e-13
1742 4.7917278985897982e-13
1743 4.1414451838893811e-13
1744 3.5773725936932705e-13
1745 3.0883671383276977e-13
1746 2.6646867286448191e-13
1747 2.2978193600779759e-13
1748 1.9803324254020291e-13
1749 1.7057398743244302e-13
1750 1.4683851854056456e-13
1751 1.2633383377360516e-13
1752 1.0863051687568164e-13
1753 9.335476828136196e-14
1754 8.0181403452673276e-14
1755 6.882770536812507e-14
1756 5.9048030578026594e-14
1757 5.0629079617823842e-14
1758 4.3385752720664688e-14
1759 3.7157520817497838e-14
1760 3.180524987047091e-14
1761 2.7208423756345143e-14
1762 2.326271729304088e-14
1763 1.9877876668308144e-14
1764 1.6975869559680937e-14
1765 1.4489271697522051e-14
1766 1.2359860578727568e-14
1767 1.0537390542655815e-14
1768 8.9785265220417474e-15
1769 7.6459165244363826e-15
1770 6.5073853234688954e-15
1771 5.5352339795729997e-15
1772 4.7056316983321181e-15
1773 3.9980881997413654e-15
1774 3.3949962386831257e-15
1775 2.8812352084414687e-15
1776 2.4438278952111233e-15
1777 2.0716434502836985e-15
1778 1.7551405238503722e-15
1779 1.4861452743529721e-15
1780 1.2576596426670842e-15
1781 1.063695872286062e-15
1782 8.9913377504673033e-16
1783 7.5959769557245533e-16
1784 6.4135052431745355e-16
1785 5.4120245575213859e-16
1786 4.5643249093913245e-16
1787 3.8472094788131435e-16
1788 3.2409147333439784e-16
1789 2.7286125044458478e-16
1790 2.2959827129188209e-16
1791 1.9308469543185129e-16
1792 1.6228544769336697e-16
1793 1.363213233124244e-16
1794 1.1444596816947914e-16
1795 9.6026188380569031e-17
1796 8.0525118468416657e-17
1797 6.7487842291674907e-17
1798 5.652911714021372e-17
1799 4.7322900047342599e-17
1800 3.9593417420950684e-17
1801 3.3107555421799039e-17
1802 2.7668379875994943e-17
1803 2.3109621560522506e-17
1804 1.92909860202999e-17
1805 1.6094167163898919e-17
1806 1.3419461177925795e-17
1807 1.1182892176186774e-17
1808 9.3137737876878596e-18
1809 7.7526418729715444e-18
1810 6.4495029885845767e-18
1811 5.3623513093130921e-18
1812 4.455913652814989e-18
1813 3.7005881922893584e-18
1814 3.0715475287150659e-18
1815 2.5479811451272541e-18
1816 2.1124559849676631e-18
1817 1.750377074233994e-18
1818 1.4495328200031019e-18
1819 1.1997119323653882e-18
1820 9.9238089000656582e-19
1821 8.2041255080798757e-19
1822 6.7785794014008383e-19
1823 5.5975446731170852e-19
1824 4.6196485604894664e-19
1825 3.81041954629741e-19
1826 3.1411533829359852e-19
1827 2.5879625037825478e-19
1828 2.1309796609357711e-19
1829 1.7536911826799007e-19
1830 1.442379100604185e-19
1831 1.185654659854629e-19
1832 9.7406848588321484e-20
1833 7.9978501342542372e-20
1834 6.5631075321026815e-20
1835 5.3826763432491184e-20
1836 4.4120406225687855e-20
1837 3.6143751438131584e-20
1838 2.9592349002809439e-20
1839 2.4214647008131991e-20
1840 1.9802924580796896e-20
1841 1.6185756902029884e-20
1842 1.3221757332937115e-20
1843 1.0794383401980631e-20
1844 8.8076284561864096e-21
1845 7.1824501616428842e-21
1846 5.8538116576309223e-21
1847 4.7682317813856028e-21
1848 3.8817580275989715e-21
1849 3.158290328385652e-21
1850 2.5681957904438789e-21
1851 2.0871645896891521e-21
1852 1.6952656219202716e-21
1853 1.3761675121154829e-21
1854 1.1164964223520826e-21
1855 9.0530696027443053e-22
1856 7.3364653683506893e-22
1857 5.9419688818942969e-22
1858 4.8097927477133427e-22
1859 3.8911219506186614e-22
1860 3.1461238129858659e-22
1861 2.5423144536284407e-22
1862 2.0532187046213932e-22
1863 1.6572714404617836e-22
1864 1.3369173807359847e-22
1865 1.0778739632600632e-22
1866 8.6852811640270519e-23
1867 6.9944290935115716e-23
1868 5.6295431242473964e-23
1869 4.5284181005858152e-23
1870 3.6405950462422634e-23
1871 2.9251673601960257e-23
1872 2.3489920808192219e-23
1873 1.8852323144070993e-23
1874 1.5121702402258907e-23
1875 1.2122410521520241e-23
1876 9.7124719231192516e-24
1877 7.7771961833350671e-24
1878 6.2239890687818189e-24
1879 4.978139665718253e-24
1880 3.9794020694443709e-24
1881 3.1792234623629427e-24
1882 2.53849771629476e-24
1883 2.0257459909141666e-24
1884 1.6156440589673393e-24
1885 1.2878310050160701e-24
1886 1.0259461220672079e-24
1887 8.1685076599102936e-25
1888 6.5000002877517701e-25
1889 5.16935692863472e-25
1890 4.1087730441230476e-25
1891 3.2639257802111593e-25
1892 2.5913190345775949e-25
1893 2.0561461675111844e-25
1894 1.6305704698309268e-25
1895 1.2923425689152249e-25
1896 1.0236894225013721e-25
1897 8.1042209070988579e-26
1898 6.4121963747401096e-26
1899 5.0705473974120568e-26
1900 4.0073324017988286e-26
1901 3.1652526282489976e-26
1902 2.4986986204504839e-26
1903 1.9713868932198373e-26
1904 1.5544699875228601e-26
1905 1.2250260017749014e-26
1906 9.648521328536677e-27
1907 7.595016196714335e-27
1908 5.9751544584483432e-27
1909 4.6980978424783149e-27
1910 3.6918790684426503e-27
1911 2.8995150364885181e-27
1912 2.2759135035526884e-27
1913 1.7854127373976696e-27
1914 1.3998258003077425e-27
1915 1.0968868945040434e-27
1916 8.5901785378544467e-28
1917 6.7234940021836484e-28
1918 5.2594501378250909e-28
1919 4.1118584082659143e-28
1920 3.2128352002911856e-28
1921 2.5089455500005859e-28
1922 1.958152502122001e-28
1923 1.5274052409023215e-28
1924 1.1907333837685736e-28
1925 9.2774211523204369e-29
1926 7.2242456159882435e-29
1927 5.6222509040014078e-29
1928 4.3730096092982775e-29
1929 3.3994067249253815e-29
1930 2.6410602915020728e-29
1931 2.0507182239821406e-29
1932 1.5914249220500969e-29
1933 1.2342945399072365e-29
1934 9.5676206958583497e-30
1935 7.4121052941976248e-30
1936 5.7389402021769088e-30
1937 4.4409338872359626e-30
1938 3.4345465339316513e-30
1939 2.6547094197780053e-30
1940 2.0507705191335943e-30
1941 1.5833233961457709e-30
1942 1.2217284341952478e-30
1943 9.4217640275347859e-31
1944 7.2617660461575392e-31
1945 5.5937721452586495e-31
1946 4.3064536746349273e-31
1947 3.3135023002204089e-31
1948 2.5480459871059183e-31
1949 1.9583023098682108e-31
1950 1.5041969346668486e-31
1951 1.154734526231555e-31
1952 8.8595587437994626e-32
1953 6.7935147355343776e-32
1954 5.2063030043010383e-32
1955 3.987648298641355e-32
1956 3.0525075284096282e-32
1957 2.335334680110931e-32
1958 1.7856403971185113e-32
1959 1.3645560058007278e-32
1960 1.0421763576575163e-32
1961 7.9550617854854013e-33
1962 6.0687379687201999e-33
1963 4.6270661066242886e-33
1964 3.525863630671959e-33
1965 2.6852072236418594e-33
1966 2.0438197491725215e-33
1967 1.5547474913653237e-33
1968 1.1820330696645252e-33
1969 8.9815621199174031e-34
1970 6.8206634040516192e-34
1971 5.1767101210959371e-34
1972 3.9267528185792453e-34
1973 2.9769104495179025e-34
1974 2.2555396490885933e-34
1975 1.7079991484517402e-34
1976 1.2926392021593685e-34
1977 9.7773122356022907e-35
1978 7.3911860607102049e-35
1979 5.5842039881925236e-35
1980 4.2165854198633765e-35
1981 3.1820941107833892e-35
1982 2.4000352796707835e-35
1983 1.8091505997791666e-35
1984 1.3629637462414683e-35
1985 1.0262339466794325e-35
1986 7.7225537158572496e-36
1987 5.8080184584349707e-36
1988 4.3656360481954307e-36
1989 3.2795900086914391e-36
1990 2.4623176111114947e-36
1991 1.8476558301670561e-36
1992 1.3856405078711416e-36
1993 1.0385623014345757e-36
1994 7.7797748078058781e-37
1995 5.8244374677248471e-37
1996 4.3580623226880096e-37
1997 3.2590076138673565e-37
1998 2.4357336859149876e-37
1999 1.8193938341319055e-37
2000 1.3582387719215708e-37


==> figures/tikz/data/results_spacing_kde_hierarchical.dat <==
x y
0 1.384441175482908e-32
1 1.5188768635944612e-32
2 1.9474302825349011e-32
3 2.7504173298036431e-32
4 4.0777534031596049e-32
5 6.1759691157880715e-32
6 9.4324020048014954e-32
7 1.4444194868884129e-31
8 2.2123938237330234e-31
9 3.3859953017623854e-31
10 5.1758313269041203e-31
11 7.9007213969539564e-31
12 1.2042433500210283e-30
13 1.8327759010354169e-30
14 2.7851371045895389e-30
15 4.2259430152905644e-30
16 6.402353094334154e-30
17 9.6848785643174516e-30
18 1.4628075241638925e-29
19 2.2060665709655167e-29
20 3.3219147184998523e-29
21 4.9945551532406021e-29
22 7.4979692821557771e-29
23 1.1239035769880308e-28
24 1.6821047948386283e-28
25 2.5137129941701783e-28
26 3.7507405687285971e-28
27 5.5880091094043401e-28
28 8.3125827006617374e-28
29 1.2346779671235321e-27
30 1.8310926324867241e-27
31 2.7114767414189928e-27
32 4.0090406275510352e-27
33 5.918533259018791e-27
34 8.7242247503257298e-27
35 1.2840406512944776e-26
36 1.8869914628760601e-26
37 2.7688561366356918e-26
38 4.056674876740728e-26
39 5.9344357294091976e-26
40 8.6681843624544311e-26
41 1.2642017697764894e-25
42 1.8409596062860737e-25
43 2.6767746047351654e-25
44 3.8861458338512461e-25
45 5.6333430845519084e-25
46 8.1536712488725427e-25
47 1.1783658631789887e-24
48 1.7003845202883236e-24
49 2.4499331956780113e-24
50 3.5245325709198406e-24
51 5.0627802718152633e-24
52 7.2613433787593583e-24
53 1.0398849566184133e-23
54 1.4869423314938636e-23
55 2.1229684919317702e-23
56 3.026451029969479e-23
57 4.307889161826656e-23
58 6.1226050727319202e-23
59 8.6885823355628482e-23
60 1.2311263754703872e-22
61 1.74179678975066e-22
62 2.4605577802037681e-22
63 3.4706512870443208e-22
64 4.8879845350359239e-22
65 6.8736940698683089e-22
66 9.6514421427019786e-22
67 1.3531189219536463e-21
68 1.8941814278212467e-21
69 2.6475803086351196e-21
70 3.695036938897152e-21
71 5.149091561016609e-21
72 7.1644812343189303e-21
73 9.9536257637318187e-21
74 1.3807670399530645e-20
75 1.9125032556266032e-20
76 2.6450065304871816e-20
77 3.6525337385753783e-20
78 5.036220962790301e-20
79 6.9335955083399498e-20
80 9.5313748359820609e-20
81 1.3082660016560326e-19
82 1.7929994713158708e-19
83 2.4536239991396365e-19
84 3.3525846288616209e-19
85 4.5739933214132076e-19
86 6.2309675907046629e-19
87 8.4753921631160502e-19
88 1.1510882315398827e-18
89 1.5609970650487553e-18
90 2.1136855760381759e-18
91 2.8577463039791036e-18
92 3.8579102473011683e-18
93 5.2002700866509154e-18
94 6.9991481891004188e-18
95 9.4061123990708482e-18
96 1.2621791695627562e-17
97 1.6911335575775206e-17
98 2.2624607299210236e-17
99 3.0222516816162148e-17
100 4.031130312694402e-17
101 5.368709171762203e-17
102 7.1393710421193037e-17
103 9.4797584020920496e-17
104 1.2568459105663024e-16
105 1.663851142648387e-16
106 2.1993522205123599e-16
107 2.9028407346594131e-16
108 3.8256035653630763e-16
109 5.0341398989472799e-16
110 6.6145361415206719e-16
111 8.6780578696944505e-16
112 1.1368285387042006e-15
113 1.4870203690721986e-15
114 1.942176268632143e-15
115 2.5328554209218111e-15
116 3.298241479233403e-15
117 4.2884964449642646e-15
118 5.5677340889712097e-15
119 7.217769630210871e-15
120 9.3428403219624896e-15
121 1.2075538272689655e-14
122 1.5584254149323095e-14
123 2.0082500666405941e-14
124 2.5840570706707247e-14
125 3.3200089844894916e-14
126 4.2592150898006466e-14
127 5.4559873607504523e-14
128 6.9786421264452119e-14
129 8.9129734667092379e-14
130 1.1366552012042905e-13
131 1.4474036155212807e-13
132 1.8403722819376227e-13
133 2.3365613155620538e-13
134 2.9621326373978245e-13
135 3.7496264116393065e-13
136 4.7394510423673904e-13
137 5.9817050836211568e-13
138 7.5384011292651411e-13
139 9.4861756485606934e-13
140 1.1919585193352653e-12
141 1.495510885343931e-12
142 1.8735999772006623e-12
143 2.3438155518734908e-12
144 2.9277208800349132e-12
145 3.6517077102472648e-12
146 4.5480253237451699e-12
147 5.6560169364878555e-12
148 7.023602592014488e-12
149 8.7090545228994242e-12
150 1.0783118874425683e-11
151 1.3331546831237214e-11
152 1.6458108732772018e-11
153 2.0288176890802262e-11
154 2.4972976736149623e-11
155 3.0694621845533254e-11
156 3.767206657865489e-11
157 4.6168130757047962e-11
158 5.6497774329465792e-11
159 6.9037826606011839e-11
160 8.4238404739943283e-11
161 1.0263629004957861e-10
162 1.2487056888189178e-10
163 1.5170088742296542e-10
164 1.840287175750727e-10
165 2.2292208417719254e-10
166 2.6964426288771168e-10
167 3.2568702342382758e-10
168 3.9280906501118481e-10
169 4.7308037028255319e-10
170 5.6893329090438416e-10
171 6.8322127330909521e-10
172 8.1928623643779092e-10
173 9.8103572567427052e-10
174 1.1730310884356196e-09
175 1.4005880473593823e-09
176 1.6698911867787478e-09
177 1.988124017178578e-09
178 2.363616440414937e-09
179 2.8060116053421748e-09
180 3.3264543186280821e-09
181 3.9378033582504537e-09
182 4.6548702265305287e-09
183 5.4946870743910955e-09
184 6.476806727371334e-09
185 7.6236379450279817e-09
186 8.9608192466163741e-09
187 1.0517634834940676e-08
188 1.2327476344191391e-08
189 1.4428354323261706e-08
190 1.6863463539873478e-08
191 1.9681806348862637e-08
192 2.2938878505782139e-08
193 2.6697421919787942e-08
194 3.1028248922400203e-08
195 3.6011142675635304e-08
196 4.1735838348300244e-08
197 4.8303089646761137e-08
198 5.582582518982187e-08
199 6.443039905989012e-08
200 7.4257939637676889e-08
201 8.5465800528570961e-08
202 9.8229117008957982e-08
203 1.1274247095371666e-07
204 1.2922166664587315e-07
205 1.4790561921037556e-07
206 1.6905835665121256e-07
207 1.9297113560050814e-07
208 2.199646699066387e-07
209 2.5039147009373854e-07
210 2.846382905165384e-07
211 3.2312867971306339e-07
212 3.6632562802571089e-07
213 4.1473430502299769e-07
214 4.6890487761597473e-07
215 5.2943539803342206e-07
216 5.9697474900903895e-07
217 6.7222563165491032e-07
218 7.5594757956397089e-07
219 8.4895998071768417e-07
220 9.5214508679398976e-07
221 1.0664509874972709e-06
222 1.1928945255913643e-06
223 1.3325641264354677e-06
224 1.4866225140297972e-06
225 1.6563092839034744e-06
226 1.8429433016529087e-06
227 2.0479248945974358e-06
228 2.2727378028931412e-06
229 2.5189508555685896e-06
230 2.7882193363499526e-06
231 3.0822860038590374e-06
232 3.4029817308253555e-06
233 3.7522257273799956e-06
234 4.1320253143182545e-06
235 4.5444752134505276e-06
236 4.9917563238229394e-06
237 5.4761339546910638e-06
238 5.9999554886782858e-06
239 6.5656474515439092e-06
240 7.175711968418214e-06
241 7.8327225902182283e-06
242 8.5393194782197418e-06
243 9.2982039393965454e-06
244 1.0112132310116519e-05
245 1.0983909191059331e-05
246 1.1916380041745104e-05
247 1.2912423148782655e-05
248 1.397494098779562e-05
249 1.510685100490262e-05
250 1.6311075849539188e-05
251 1.759053309624501e-05
252 1.8948124498720973e-05
253 2.0386724824914571e-05
254 2.1909170327041181e-05
255 2.3518246905222278e-05
256 2.5216678027749848e-05
257 2.7007112474805617e-05
258 2.889211197571768e-05
259 3.0874138812477249e-05
260 3.2955543464224888e-05
261 3.5138552368720914e-05
262 3.7425255877420104e-05
263 3.981759648067536e-05
264 4.2317357378802151e-05
265 4.4926151473270318e-05
266 4.7645410850184882e-05
267 5.0476376825520707e-05
268 5.3420090618344209e-05
269 5.6477384714560693e-05
270 5.9648874979644947e-05
271 6.2934953574433707e-05
272 6.6335782723472267e-05
273 6.9851289380711348e-05
274 7.3481160832635658e-05
275 7.7224841274279777e-05
276 8.1081529389117414e-05
277 8.50501769596085e-05
278 8.9129488531303146e-05
279 9.3317922149906756e-05
280 9.7613691187648283e-05
281 0.00010201476727268932
282 0.00010651888433317933
283 0.0001111235437658891
284 0.0001158260207381055
285 0.00012062337163059671
286 0.00012551244262888099
287 0.00013048987946965782
288 0.00013555213834897501
289 0.00014069549799837678
290 0.00014591607293476403
291 0.00015120982788883669
292 0.00015657259341562789
293 0.00016200008268860226
294 0.00016748790947593081
295 0.00017303160729369884
296 0.00017862664972583092
297 0.00018426847189428297
298 0.0001899524930554751
299 0.00019567414028993208
300 0.0002014288732416333
301 0.00020721220985163923
302 0.00021301975301719363
303 0.00021884721809279443
304 0.00022469046113377252
305 0.00023054550776592566
306 0.00023640858254689485
307 0.0002422761386665305
308 0.00024814488781475021
309 0.00025401183002667793
310 0.0002598742832965357
311 0.00026572991273421501
312 0.00027157675902210438
313 0.00027741326591499137
314 0.00028323830651311681
315 0.00028905120802815608
316 0.00029485177475440251
317 0.00030064030895313588
318 0.00030641762935738729
319 0.00031218508700734109
320 0.00031794457813371778
321 0.00032369855381779477
322 0.00032945002617239879
323 0.00033520257080823032
324 0.00034096032537430661
325 0.00034672798398989392
326 0.00035251078741801013
327 0.00035831450886696526
328 0.000364145435346277
329 0.00037001034454611922
330 0.00037591647725478133
331 0.00038187150537590355
332 0.00038788349565585159
333 0.00039396086928089103
334 0.00040011235755314139
335 0.00040634695390290011
336 0.00041267386254212324
337 0.00041910244410898589
338 0.00042564215869571792
339 0.00043230250669077139
340 0.00043909296790115303
341 0.00044602293945085209
342 0.00045310167297631007
343 0.00046033821165922083
344 0.00046774132765046978
345 0.0004753194604462492
346 0.00048308065677829401
347 0.00049103251257463885
348 0.00049918211753528763
349 0.00050753600284891181
350 0.00051610009255220789
351 0.00052487965900335483
352 0.00053387928290523376
353 0.00054310281827341361
354 0.00055255336269868468
355 0.00056223323320483065
356 0.0005721439479499695
357 0.00058228621396477635
358 0.00059265992106400983
359 0.00060326414200961062
360 0.00061409713894495968
361 0.0006251563760614426
362 0.00063643853840079283
363 0.00064793955664059814
364 0.00065965463765631802
365 0.0006715783006018644
366 0.0006837044182026492
367 0.00069602626291051398
368 0.00070853655752953605
369 0.00072122752988561744
370 0.00073409097108131677
371 0.00074711829685074967
372 0.00076030061150770786
373 0.00077362877396345761
374 0.00078709346527901388
375 0.00080068525720995113
376 0.00081439468119994288
377 0.00082821229728202435
378 0.00084212876235386627
379 0.00085613489730492647
380 0.00087022175248886507
381 0.00088438067105396883
382 0.00089860334966694621
383 0.00091288189619138146
384 0.00092720888391068293
385 0.00094157740191655459
386 0.00095598110131730194
387 0.00097041423695546475
388 0.00098487170436105625
389 0.00099934907170478151
390 0.0010138426065546653
391 0.0010283492972794767
392 0.0010428668689826605
393 0.0010573937938912503
394 0.0010719292961649579
395 0.0010864733511312705
396 0.0011010266789926086
397 0.0011155907330912904
398 0.0011301676828569473
399 0.0011447603915989491
400 0.0011593723893431271
401 0.0011740078409474388
402 0.0011886715097649276
403 0.0012033687171542394
404 0.0012181052981677979
405 0.001232887553775327
406 0.0012477222000054798
407 0.0012626163144106198
408 0.0012775772802793152
409 0.0012926127290371406
410 0.0013077304812893903
411 0.0013229384869684827
412 0.0013382447650543985
413 0.0013536573433381804
414 0.0013691841986961575
415 0.0013848331983361921
416 0.0014006120424667049
417 0.001416528208824688
418 0.0014325888994802184
419 0.0014488009903124498
420 0.0014651709835256964
421 0.0014817049635443332
422 0.0014984085565920738
423 0.0015152868942250406
424 0.0015323445810493017
425 0.0015495856668127298
426 0.00156701362301848
427 0.0015846313241635059
428 0.0016024410336613333
429 0.0016204443944635427
430 0.0016386424243505682
431 0.0016570355158190993
432 0.0016756234404521392
433 0.0016944053576181202
434 0.0017133798273088199
435 0.0017325448268919917
436 0.0017518977715244271
437 0.0017714355379446088
438 0.001791154491341959
439 0.0018110505149814687
440 0.0018311190422492709
441 0.0018513550907754582
442 0.0018717532982862005
443 0.0018923079598369959
444 0.0019130130660831377
445 0.0019338623422515411
446 0.0019548492874897818
447 0.0019759672142831662
448 0.0019972092876483841
449 0.002018568563832228
450 0.0020400380282657492
451 0.0020616106325470696
452 0.0020832793302497329
453 0.0021050371113773693
454 0.0021268770353086597
455 0.0021487922620991792
456 0.0021707760820279171
457 0.0021928219432955807
458 0.0022149234777994343
459 0.0022370745249245495
460 0.0022592691533039754
461 0.0022815016805108825
462 0.0023037666906530968
463 0.002326059049846195
464 0.002348373919544065
465 0.0023707067677072391
466 0.0023930533777885583
467 0.0024154098555140249
468 0.0024377726334338609
469 0.0024601384732158668
470 0.0024825044656499127
471 0.0025048680283302994
472 0.0025272269009809882
473 0.0025495791383891683
474 0.0025719231009144975
475 0.0025942574425460306
476 0.0026165810964855615
477 0.002638893258246287
478 0.0026611933662684822
479 0.0026834810800697041
480 0.0027057562559659382
481 0.0027280189204220403
482 0.0027502692411137107
483 0.0027725074958101447
484 0.0027947340392144252
485 0.0028169492679285956
486 0.0028391535837401531
487 0.0028613473554573985
488 0.0028835308795500509
489 0.0029057043398800783
490 0.0029278677668334828
491 0.0029500209961870342
492 0.0029721636280634583
493 0.0029942949863444
494 0.003016414078920969
495 0.0030385195591675429
496 0.0030606096890246864
497 0.0030826823040712441
498 0.0031047347809540645
499 0.0031267640075264913
500 0.0031487663560231553
501 0.003170737659569817
502 0.0031926731922929702
503 0.0032145676532551186
504 0.0032364151543988044
505 0.0032582092126366225
506 0.003279942746175722
507 0.0033016080751150307
508 0.0033231969263030213
509 0.0033447004423926658
510 0.0033661091949814177
511 0.003387413201676561
512 0.0034086019468823133
513 0.0034296644060648179
514 0.0034505890732156349
515 0.0034713639912040068
516 0.0034919767846838803
517 0.0035124146952033603
518 0.0035326646181525387
519 0.0035527131411804609
520 0.0035725465837135747
521 0.0035921510372153723
522 0.003611512405841131
523 0.0036306164471605973
524 0.0036494488126459349
525 0.003667995087650657
526 0.0036862408306374351
527 0.0037041716114470215
528 0.0037217730484371452
529 0.0037390308443573592
530 0.0037559308208627751
531 0.0037724589516056162
532 0.0037886013938782021
533 0.0038043445188119698
534 0.0038196749401659194
535 0.0038345795417620556
536 0.0038490455036457169
537 0.0038630603270638172
538 0.003876611858364971
539 0.0038896883119305665
540 0.0039022782922472814
541 0.003914370815226993
542 0.0039259553288723435
543 0.0039370217333737998
544 0.0039475604007088386
545 0.0039575621937956162
546 0.0039670184852332582
547 0.0039759211756394477
548 0.0039842627115736235
549 0.0039920361030121553
550 0.0039992349403205306
551 0.0040058534106475804
552 0.0040118863136490053
553 0.0040173290764323275
554 0.0040221777676024088
555 0.0040264291102781449
556 0.0040300804939447628
557 0.0040331299850038674
558 0.0040355763358848606
559 0.0040374189925855303
560 0.0040386581005174603
561 0.0040392945085420068
562 0.0040393297710956226
563 0.004038766148317329
564 0.0040376066041075617
565 0.0040358548020638799
566 0.0040335150992563242
567 0.0040305925378214943
568 0.0040270928343707378
569 0.0040230223672222589
570 0.0040183881614800744
571 0.0040131978719937181
572 0.0040074597642421415
573 0.0040011826931911718
574 0.0039943760801789997
575 0.0039870498878860679
576 0.0039792145934459408
577 0.0039708811597523111
578 0.0039620610050140979
579 0.0039527659706068367
580 0.0039430082872638668
581 0.0039328005396465785
582 0.003922155629329049
583 0.0039110867362294006
584 0.0038996072785196208
585 0.0038877308710460142
586 0.0038754712822965738
587 0.0038628423899580268
588 0.0038498581351150158
589 0.0038365324751574279
590 0.0038228793354786622
591 0.0038089125600677277
592 0.0037946458611220913
593 0.0037800927678345126
594 0.0037652665745366177
595 0.0037501802884134031
596 0.0037348465770358054
597 0.0037192777159921575
598 0.0037034855369334828
599 0.0036874813763802931
600 0.0036712760256701164
601 0.0036548796824537742
602 0.0036383019041740391
603 0.0036215515639809949
604 0.003604636809555169
605 0.0035875650253191114
606 0.0035703427985224368
607 0.0035529758896818645
608 0.0035354692078473312
609 0.0035178267911468524
610 0.0035000517930366673
611 0.0034821464746492854
612 0.0034641122035899852
613 0.0034459494594835114
614 0.003427657846516179
615 0.0034092361131562699
616 0.0033906821791673571
617 0.0033719931699557316
618 0.0033531654582165376
619 0.0033341947127629307
620 0.0033150759543408245
621 0.0032958036181496117
622 0.0032763716227068745
623 0.0032567734446153664
624 0.00323700219871255
625 0.0032170507230101781
626 0.0031969116677626388
627 0.0031765775879408929
628 0.0031560410383336826
629 0.0031352946704505365
630 0.0031143313303626592
631 0.0030931441565888044
632 0.003071726677113733
633 0.0030500729046179513
634 0.0030281774289985896
635 0.003006035506273362
636 0.0029836431429816151
637 0.002960997175229275
638 0.0029380953415671339
639 0.0029149363489438087
640 0.0028915199310362463
641 0.002867846898329674
642 0.0028439191793961094
643 0.0028197398529041708
644 0.0027953131699821163
645 0.002770644566650536
646 0.002745740666138384
647 0.0027206092709968093
648 0.0026952593450267721
649 0.0026697009851386387
650 0.0026439453833630101
651 0.0026180047793313193
652 0.0025918924036410574
653 0.0025656224126121689
654 0.0025392098150280387
655 0.0025126703915353834
656 0.0024860206074504912
657 0.0024592775197854718
658 0.0024324586793650098
659 0.0024055820289521552
660 0.0023786657983399838
661 0.0023517283973938066
662 0.0023247883080463236
663 0.0022978639762550519
664 0.0022709737049272996
665 0.0022441355488038088
666 0.0022173672122670182
667 0.0021906859510045368
668 0.0021641084784137805
669 0.002137650877579108
670 0.0021113285195898672
671 0.0020851559888970198
672 0.0020591470163278166
673 0.0020333144202937434
674 0.0020076700566375107
675 0.0019822247774710783
676 0.0019569883992597531
677 0.001931969680308582
678 0.0019071763077073169
679 0.0018826148936907762
680 0.0018582909812731386
681 0.001834209058919215
682 0.0018103725839235113
683 0.0017867840140806987
684 0.0017634448471491981
685 0.0017403556675346494
686 0.0017175161995518849
687 0.0016949253665647815
688 0.0016725813552520786
689 0.0016504816842059895
690 0.0016286232760382381
691 0.0016070025321464371
692 0.0015856154092819389
693 0.0015644574970585879
694 0.0015435240955505817
695 0.0015228102921458493
696 0.0015023110368495071
697 0.0014820212152689225
698 0.0014619357185575985
699 0.0014420495096485739
700 0.0014223576851685495
701 0.0014028555324909007
702 0.0013835385814577675
703 0.0013644026503781162
704 0.0013454438859883385
705 0.0013266587971442181
706 0.0013080442820962734
707 0.0012895976492839419
708 0.0012713166316664212
709 0.001253199394688364
710 0.0012352445380557802
711 0.0012174510915709178
712 0.0011998185053429652
713 0.0011823466347540286
714 0.0011650357206157808
715 0.0011478863650008578
716 0.00113089950327427
717 0.0011140763728827335
718 0.0010974184794844595
719 0.0010809275610172973
720 0.0010646055503103276
721 0.0010484545368419219
722 0.001032476728237061
723 0.0010166744120779347
724 0.0010010499185754292
725 0.00098560558461509361
726 0.00097034371965076523
727 0.00095526657387213652
728 0.00094037630902094277
729 0.00092567497217392125
730 0.00091116447275118478
731 0.0008968465629462059
732 0.00088272282171000913
733 0.00086879464235773449
734 0.00085506322380201336
735 0.00084152956535517363
736 0.00082819446498240878
737 0.00081505852083131874
738 0.00080212213581086446
739 0.00078938552494518149
740 0.00077684872518585463
741 0.00076451160733053303
742 0.00075237388966687313
743 0.00074043515293894992
744 0.00072869485621879248
745 0.00071715235325877616
746 0.00070580690890122177
747 0.000694657715129585
748 0.00068370390636095875
749 0.00067294457360176372
750 0.00066237877711721675
751 0.00065200555729976882
752 0.00064182394346155348
753 0.00063183296032040873
754 0.00062203163199723579
755 0.00061241898339369492
756 0.00060299403887247862
757 0.00059375581821679842
758 0.00058470332990036007
759 0.00057583556175295971
760 0.00056715146915919988
761 0.00055864996097754692
762 0.00055032988341348083
763 0.00054219000212288369
764 0.00053422898285938089
765 0.00052644537101162296
766 0.00051883757040276394
767 0.0005114038217443966
768 0.00050414218115050558
769 0.00049705049912358986
770 0.00049012640042459931
771 0.0004833672652311418
772 0.00047677021197436862
773 0.00047033208222445599
774 0.00046404942796805912
775 0.00045791850158887691
776 0.00045193524882517324
777 0.00044609530493637745
778 0.00044039399426538641
779 0.00043482633333475582
780 0.00042938703756434442
781 0.00042407053164598296
782 0.00041887096355832336
783 0.0004137822221528828
784 0.00040879795819143637
785 0.00040391160866595413
786 0.00039911642418615086
787 0.00039440549917700503
788 0.00038977180459002478
789 0.00038520822279809123
790 0.00038070758431494922
791 0.00037626270595711214
792 0.00037186643004853904
793 0.00036751166425693429
794 0.00036319142164515706
795 0.00035889886052184477
796 0.00035462732368194002
797 0.00035037037664002908
798 0.00034612184447704348
799 0.00034187584694342479
800 0.00033762683148894307
801 0.00033336960392032827
802 0.00032909935642223939
803 0.00032481169271408736
804 0.00032050265015427386
805 0.00031616871864377857
806 0.00031180685622196131
807 0.00030741450128839479
808 0.00030298958142469429
809 0.00029853051882911008
810 0.00029403623241350778
811 0.00028950613664671481
812 0.00028494013725956739
813 0.00028033862395508279
814 0.00027570246029145167
815 0.00027103297092601438
816 0.00026633192642469626
817 0.00026160152585354553
818 0.00025684437737707956
819 0.00025206347709209344
820 0.00024726218632572079
821 0.00024244420762297036
822 0.00023761355964213585
823 0.00023277455116659513
824 0.00022793175442916894
825 0.00022308997793067301
826 0.00021825423891820453
827 0.00021342973567138254
828 0.00020862181972688385
829 0.00020383596815351802
830 0.0001990777559723466
831 0.00019435282879935961
832 0.00018966687577243245
833 0.00018502560281004248
834 0.00018043470623686257
835 0.00017589984680110483
836 0.00017142662410061599
837 0.00016702055142929934
838 0.00016268703105256903
839 0.00015843132992024851
840 0.00015425855582744749
841 0.00015017363403852516
842 0.00014618128439592307
843 0.00014228599894428742
844 0.00013849202011056311
845 0.00013480331949232934
846 0.00013122357731912889
847 0.00012775616266462518
848 0.00012440411450055812
849 0.00012117012369637865
850 0.00011805651608058644
851 0.00011506523669085448
852 0.00011219783534951964
853 0.00010945545370867626
854 0.0001068388139145219
855 0.00010434820904353495
856 0.00010198349546323217
857 9.9744087267519843e-05
858 9.7628952930834442e-05
859 9.5636614316356902e-05
860 9.3765148161500098e-05
861 9.2012190148760262e-05
862 9.0374941651920839e-05
863 8.8850179226755878e-05
864 8.7434266891979955e-05
865 8.6123171220580657e-05
866 8.4912479234146361e-05
867 8.3797419063778996e-05
868 8.2772883311074254e-05
869 8.1833455011908008e-05
870 8.0973436074867567e-05
871 8.0186878035591101e-05
872 7.9467614938526373e-05
873 7.8809298129158524e-05
874 7.8205432713086012e-05
875 7.7649415413873481e-05
876 7.7134573539808823e-05
877 7.6654204750935365e-05
878 7.6201617302337012e-05
879 7.5770170427947065e-05
880 7.5353314521338155e-05
881 7.4944630766219332e-05
882 7.4537869869848862e-05
883 7.4126989557275885e-05
884 7.3706190493285387e-05
885 7.3269950312012343e-05
886 7.2813055451297548e-05
887 7.2330630509752705e-05
888 7.1818164868934744e-05
889 7.1271536350656247e-05
890 7.0687031709942285e-05
891 7.00613637970373e-05
892 6.939168525675153e-05
893 6.8675598669818474e-05
894 6.7911163078325008e-05
895 6.7096896875172161e-05
896 6.623177707539822e-05
897 6.5315235024555773e-05
898 6.4347148635678973e-05
899 6.3327831281228042e-05
900 6.2258017499312952e-05
901 6.1138845704069325e-05
902 5.9971838117897104e-05
903 5.8758878168073702e-05
904 5.7502185611725425e-05
905 5.6204289671071634e-05
906 5.4868000475066367e-05
907 5.3496379113967484e-05
908 5.2092706619887008e-05
909 5.0660452189050269e-05
910 4.9203240960353616e-05
911 4.7724821660012015e-05
912 4.6229034413760328e-05
913 4.4719779016462174e-05
914 4.3200983934313548e-05
915 4.1676576297427509e-05
916 4.0150453120744749e-05
917 3.8626453969303757e-05
918 3.7108335260261384e-05
919 3.5599746369088322e-05
920 3.4104207681421835e-05
921 3.2625090705548467e-05
922 3.1165600333757482e-05
923 2.9728759314242685e-05
924 2.8317394969145694e-05
925 2.6934128169077978e-05
926 2.5581364550291966e-05
927 2.4261287937894296e-05
928 2.2975855917300454e-05
929 2.1726797476745307e-05
930 2.0515612626220806e-05
931 1.9343573882862145e-05
932 1.821172949960689e-05
933 1.7120908302972582e-05
934 1.6071725997054218e-05
935 1.5064592784298227e-05
936 1.4099722149243065e-05
937 1.3177140649122602e-05
938 1.2296698554928905e-05
939 1.145808118807888e-05
940 1.0660820801105741e-05
941 9.9043088556188387e-06
942 9.1878085569942723e-06
943 8.5104675126765379e-06
944 7.8713303894252533e-06
945 7.2693514541257383e-06
946 6.7034068927313647e-06
947 6.1723068123241391e-06
948 5.6748068420118994e-06
949 5.2096192592457723e-06
950 4.775423579000931e-06
951 4.3708765539640979e-06
952 3.9946215442989536e-06
953 3.6452972255902744e-06
954 3.3215456131120989e-06
955 3.0220193895337154e-06
956 2.7453885315116105e-06
957 2.4903462382555862e-06
958 2.2556141720726274e-06
959 2.0399470270530227e-06
960 1.8421364474658864e-06
961 1.661014322070595e-06
962 1.4954554844427736e-06
963 1.3443798525793703e-06
964 1.2067540435146575e-06
965 1.0815925004888575e-06
966 9.6795817140181684e-07
967 8.6496277790661203e-07
968 7.7176671459964355e-07
969 6.8757861740053576e-07
970 6.1165463943788268e-07
971 5.4329747162203504e-07
972 4.8185514364502238e-07
973 4.2671963945431127e-07
974 3.7732535934927759e-07
975 3.3314745879572973e-07
976 2.9370009188734383e-07
977 2.5853458514544952e-07
978 2.272375650759469e-07
979 1.9942906062846955e-07
980 1.7476059945664024e-07
981 1.5291331468574608e-07
982 1.3359607677607987e-07
983 1.1654366304522405e-07
984 1.0151497549450528e-07
985 8.829131578538995e-08
986 7.6674724538253037e-08
987 6.6486390584384881e-08
988 5.7565134394684845e-08
989 4.9765968636035909e-08
990 4.2958737667055506e-08
991 3.7026836775864728e-08
992 3.186601107893317e-08
993 2.7383233236414644e-08
994 2.3495658488883711e-08
995 2.0129654975816155e-08
996 1.7219906849719654e-08
997 1.4708587343394842e-08
998 1.2544598673280093e-08
999 1.0682875460936806e-08
1000 9.0837482194995186e-09
1001 7.7123633744981986e-09
1002 6.5381562614485541e-09
1003 5.5343735588776316e-09
1004 4.6776416684235056e-09
1005 3.9475776371391946e-09
1006 3.3264393255295372e-09
1007 2.7988116529929056e-09
1008 2.3513258956288028e-09
1009 1.9724091656720976e-09
1010 1.6520613635111336e-09
1011 1.3816570591621573e-09
1012 1.1537699274962876e-09
1013 9.6201752812972903e-10
1014 8.0092438477366762e-10
1015 6.6580147841141028e-10
1016 5.5264042267081914e-10
1017 4.5802073720705721e-10
1018 3.7902877508166031e-10
1019 3.131869925091687e-10
1020 2.5839237363046674e-10
1021 2.1286293900976882e-10
1022 1.7509137432954241e-10
1023 1.4380491537522914e-10
1024 1.1793071705678041e-10
1025 9.6566018176033364e-11
1026 7.8952490246292561e-11
1027 6.4454228272143913e-11
1028 5.2538904403116527e-11
1029 4.2761662201298234e-11
1030 3.4751380335947125e-11
1031 2.8198980264204641e-11
1032 2.2847493296423405e-11
1033 1.8483638787166533e-11
1034 1.4930697432878574e-11
1035 1.204249217104628e-11
1036 9.6983143191625636e-12
1037 7.798654699254659e-12
1038 6.2616188765743302e-12
1039 5.0199225879435758e-12
1040 4.0183782119155709e-12
1041 3.2117959828481808e-12
1042 2.5632347960073314e-12
1043 2.0425470921508682e-12
1044 1.6251706292997605e-12
1045 1.2911271098772972e-12
1046 1.024193779229407e-12
1047 8.112193770625798e-13
1048 6.4156032229263657e-13
1049 5.0661684663948326e-13
1050 3.9945205336327588e-13
1051 3.1447964421653843e-13
1052 2.4720839952305505e-13
1053 1.9403347400932439e-13
1054 1.5206623745065474e-13
1055 1.1899579020616095e-13
1056 9.2976458968410524e-14
1057 7.2536561758536366e-14
1058 5.6504552780001303e-14
1059 4.394934244040532e-14
1060 3.4132157243043941e-14
1061 2.6467776747855653e-14
1062 2.0493376064558923e-14
1063 1.5843525655199322e-14
1064 1.2230166832298867e-14
1065 9.4266007319786671e-15
1066 7.2547087089354181e-15
1067 5.5747697522235044e-15
1068 4.2773612793912876e-15
1069 3.2769282300772434e-15
1070 2.506685666172856e-15
1071 1.9145853524893822e-15
1072 1.4601297434954038e-15
1073 1.1118596766837287e-15
1074 8.453767205742186e-16
1075 6.4178906909721643e-16
1076 4.8649236713519247e-16
1077 3.6821492228950763e-16
1078 2.7827124698338871e-16
1079 2.0997947012659688e-16
1080 1.5820741892525468e-16
1081 1.1901955456813967e-16
1082 8.9402820132512824e-17
1083 6.705412446740121e-17
1084 5.0215883907221095e-17
1085 3.754896947203128e-17
1086 2.8034717649982146e-17
1087 2.0899483936480772e-17
1088 1.5556650989294533e-17
1089 1.1562128284455494e-17
1090 8.5802619512638503e-18
1091 6.3577633329268495e-18
1092 4.7038035390042454e-18
1093 3.4748411684296389e-18
1094 2.5630770876707053e-18
1095 1.8876838708915981e-18
1096 1.3881541917984243e-18
1097 1.0192646455107683e-18
1098 7.4726902487350789e-19
1099 5.4702570019546541e-19
1100 3.9983349391575234e-19
1101 2.9180401704384159e-19
1102 2.1263951604724401e-19
1103 1.5471672402212328e-19
1104 1.1240123583300901e-19
1105 8.1535251164703367e-20
1106 5.9055480198094022e-20
1107 4.2708608815924638e-20
1108 3.0839763293353583e-20
1109 2.2235505231335687e-20
1110 1.6007491739152955e-20
1111 1.1506410231945941e-20
1112 8.2584143310061834e-21
1113 5.9182552761890555e-21
1114 4.2347804197995812e-21
1115 3.0255772106782019e-21
1116 2.1583689816252323e-21
1117 1.537387034319981e-21
1118 1.093404294350859e-21
1119 7.7645866437650301e-22
1120 5.5054887079110116e-22
1121 3.8977443327906647e-22
1122 2.75531162742899e-22
1123 1.9447687696459725e-22
1124 1.3705821022987308e-22
1125 9.6445494941896854e-23
1126 6.7763933716863785e-23
1127 4.753954411430039e-23
1128 3.3300528453312125e-23
1129 2.3290934589714236e-23
1130 1.6265310267931301e-23
1131 1.1341680356561091e-23
1132 7.8964527087730135e-24
1133 5.4894170586303852e-24
1134 3.8103067435952689e-24
1135 2.6407856049525369e-24
1136 1.8274512965573422e-24
1137 1.2626934042431931e-24
1138 8.7114292935052733e-25
1139 6.0009539545155127e-25
1140 4.1275326571332128e-25
1141 2.8346540133788142e-25
1142 1.9437879528741219e-25
1143 1.33087410051902e-25
1144 9.0983846257740811e-26
1145 6.2105607514927726e-26
1146 4.2328854149424153e-26
1147 2.8805893997484994e-26
1148 1.9573357353429519e-26
1149 1.3279703728713717e-26
1150 8.996022105068695e-27
1151 6.0848752976425724e-27
1152 4.1095272518467437e-27
1153 2.7712201943585307e-27
1154 1.8659034488330334e-27
1155 1.2544294344097978e-27
1156 8.4205840485444626e-28
1157 5.6438710107572035e-28
1158 3.7770332164585574e-28
1159 2.5238489785052531e-28
1160 1.6838939427041445e-28
1161 1.1217727639697099e-28
1162 7.4616317178350423e-29
1163 4.9556595846798309e-29
1164 3.2863047620877545e-29
1165 2.1759699644836387e-29
1166 1.4385886293964427e-29
1167 9.4963998757479852e-30
1168 6.2592166546159117e-30
1169 4.1192634886564407e-30
1170 2.7068097701790709e-30
1171 1.775965196057919e-30
1172 1.1634552823066086e-30
1173 7.6103292929235477e-31
1174 4.9704497522405063e-31
1175 3.2413534512285969e-31
1176 2.1105494733238049e-31
1177 1.3721547841900916e-31
1178 8.9073613645712968e-32
1179 5.7734235363290063e-32
1180 3.736423746163786e-32
1181 2.4144441641429577e-32
1182 1.5578173155681616e-32
1183 1.0035850527337783e-32
1184 6.4555034713156692e-33
1185 4.1461433250884337e-33
1186 2.6588677731380193e-33
1187 1.7025010463393141e-33
1188 1.0884694229211314e-33
1189 6.9483751559634149e-34
1190 4.4288242311228731e-34
1191 2.8185891248793868e-34
1192 1.7910727325590472e-34
1193 1.136404060606109e-34
1194 7.1993024255830256e-35
1195 4.5539276473768237e-35
1196 2.876205317310465e-35
1197 1.8138095135030236e-35
1198 1.1420930282996697e-35
1199 7.1804106493671515e-36
1200 4.5074930292068732e-36
1201 2.8252625157389869e-36
1202 1.7681556638470823e-36
1203 1.1048927247993316e-36
1204 6.8937835454080127e-37
1205 4.2947023249396414e-37
1206 2.6714458178789482e-37
1207 1.6591954025184819e-37
1208 1.028931699787802e-37
1209 6.3710848558038556e-38
1210 3.9389280334901577e-38
1211 2.4315348673489633e-38
1212 1.4987208198216128e-38
1213 9.223563612245237e-39
1214 5.6677998703398571e-39
1215 3.4775069307803822e-39
1216 2.1303905365420193e-39
1217 1.3031312277599755e-39
1218 7.9589316190270477e-40
1219 4.8535451422521118e-40
1220 2.9552963510694695e-40
1221 1.7967210333519969e-40
1222 1.0906813881852553e-40
1223 6.6107810655840452e-41
1224 4.0007853841954542e-41
1225 2.4175492476434094e-41
1226 1.4586227585959618e-41
1227 8.7871534092139854e-42
1228 5.2855597377542252e-42
1229 3.1744705581590841e-42
1230 1.9036589685071389e-42
1231 1.1398416174235303e-42
1232 6.8145529778155481e-43
1233 4.0678761683619591e-43
1234 2.4245746069821097e-43
1235 1.4429153219825469e-43
1236 8.5740021824502735e-44
1237 5.0870238527781418e-44
1238 3.0135707082992076e-44
1239 1.782528217129801e-44
1240 1.0527587133115775e-44
1241 6.2080994838852671e-45
1242 3.6553239447508915e-45
1243 2.1489704503697303e-45
1244 1.2614567746948049e-45
1245 7.3935267648014163e-46
1246 4.3268143378151553e-46
1247 2.5282626843824596e-46
1248 1.4750727574682802e-46
1249 8.5929442024654579e-47
1250 4.9981332758114214e-47
1251 2.9027588227748124e-47
1252 1.6832605497528477e-47
1253 9.7460580982724409e-48
1254 5.6343509692099263e-48
1255 3.252340709747142e-48
1256 1.8744998209411175e-48
1257 1.0787280955213028e-48
1258 6.1983455764518913e-49
1259 3.5561230533155616e-49
1260 2.0371122697130206e-49
1261 1.1651727743112926e-49
1262 6.6543074383693888e-50
1263 3.7944825190796765e-50
1264 2.160426033960921e-50
1265 1.2281838708444969e-50
1266 6.9714723649690393e-51
1267 3.9511430578590576e-51
1268 2.2359295377818102e-51
1269 1.263370052491777e-51
1270 7.1275478188509336e-52
1271 4.0150114641214464e-52
1272 2.2582422021800938e-52
1273 1.2682104280951541e-52
1274 7.1113029940333869e-53
1275 3.9814759859150005e-53
1276 2.2257483699961436e-53
1277 1.242353148698288e-53
1278 6.9239049222815914e-54
1279 3.8529568708852106e-54
1280 2.1407907185819145e-54
1281 1.1876576879562199e-54
1282 6.5787798465221131e-55
1283 3.6386175705120967e-55
1284 2.0093910047395689e-55
1285 1.1079737467670691e-55
1286 6.1000227332528585e-56
1287 3.3532844648163178e-56
1288 1.8405443759985951e-56
1289 1.0086932950951608e-56
1290 5.5196166144175639e-57
1291 3.0157519917890516e-57
1292 1.6452021078528158e-57
1293 8.9614814063247204e-58
1294 4.8739073440983936e-58
1295 2.6467421428021719e-58
1296 1.4351024059962465e-58
1297 7.7694637042193517e-59
1298 4.1998721952595963e-59
1299 2.2668249477678096e-59
1300 1.2216217670178933e-59
1301 6.5734354804057545e-60
1302 3.5317089325308904e-60
1303 1.8945856942989246e-60
1304 1.0147999754855001e-60
1305 5.4272956554233625e-61
1306 2.8981665891812151e-61
1307 1.5452545689246918e-61
1308 8.2264705504961199e-62
1309 4.3728428740956178e-62
1310 2.3208710211249878e-62
1311 1.2299145569577306e-62
1312 6.5078221285242631e-63
1313 3.4382163236176719e-63
1314 1.8137085772225185e-63
1315 9.5529739958311403e-64
1316 5.023963303573204e-64
1317 2.6380990060992248e-64
1318 1.3831602053503404e-64
1319 7.2408681361770034e-65
1320 3.7848227407082415e-65
1321 1.975318803008193e-65
1322 1.029355983584893e-65
1323 5.3558786207651349e-66
1324 2.7824834565499382e-66
1325 1.4433484250285453e-66
1326 7.4756075924529025e-67
1327 3.8659704249041942e-67
1328 1.9962147964797075e-67
1329 1.0291832769432318e-67
1330 5.2980356197660673e-68
1331 2.7231635459031957e-68
1332 1.397556159767949e-68
1333 7.1614588577976975e-69
1334 3.6641261537200912e-69
1335 1.871871420735769e-69
1336 9.5481291432087451e-70
1337 4.8629211266147953e-70
1338 2.4729357496673388e-70
1339 1.2556398833178902e-70
1340 6.3658152198270727e-71
1341 3.222401178204792e-71
1342 1.6287027736917369e-71
1343 8.2194112219533275e-72
1344 4.1416769650704956e-72
1345 2.0837632414802672e-72
1346 1.0467841908851968e-72
1347 5.2505230079282755e-73
1348 2.6295691815354229e-73
1349 1.314931886553153e-73
1350 6.5653597656021003e-74
1351 3.2730332294189808e-74
1352 1.6292169082208152e-74
1353 8.0973704394871896e-75
1354 4.0183310075525648e-75
1355 1.9910584392677448e-75
1356 9.8505141622921784e-76
1357 4.8659807088326147e-76
1358 2.4000398505686986e-76
1359 1.1819608896188063e-76
1360 5.8119830557816573e-77
1361 2.8535280706544331e-77
1362 1.3988673436394523e-77
1363 6.8471128219569535e-78
1364 3.3463780454617666e-78
1365 1.6329732989774657e-78
1366 7.9564570806718308e-79
1367 3.8707660351323526e-79
1368 1.880228675495428e-79
1369 9.1192888497537802e-80
1370 4.4161907011602732e-80
1371 2.135360522777544e-80
1372 1.0309346593504223e-80
1373 4.9696706612285033e-81
1374 2.3919968978165394e-81
1375 1.1495560369221814e-81
1376 5.516151803462721e-82
1377 2.6428882357649446e-82
1378 1.2643226224703444e-82
1379 6.0391183353249494e-83
1380 2.8802201693013764e-83
1381 1.371558541403942e-83
1382 6.5213802237784988e-84
1383 3.0960017945085104e-84
1384 1.4675719119597053e-84
1385 6.9459888473500445e-85
1386 3.2825040651434962e-85
1387 1.5488628433561031e-85
1388 7.2972150508771888e-86
1389 3.4327155841346127e-86
1390 1.6123339105054064e-86
1391 7.5615119364312174e-87
1392 3.5407786747583849e-87
1393 1.6554855802957495e-87
1394 7.7283806352428135e-88
1395 3.6023680534723614e-88
1396 1.6765794421873166e-88
1397 7.7910620554012085e-89
1398 3.6149780178962128e-89
1399 1.6747543947654351e-89
1400 7.7469911032474257e-90
1401 3.5780915784717779e-90
1402 1.6500849666315769e-90
1403 7.597970838472945e-91
1404 3.4932156235619671e-91
1405 1.603576266717477e-91
1406 7.3500500842634487e-92
1407 3.3637787845723066e-92
1408 1.537096040876206e-92
1409 7.0131160707227397e-93
1410 3.1949016489457826e-93
1411 1.4532502357222036e-93
1412 6.6002403448471941e-94
1413 2.9930607836603817e-94
1414 1.3552136229802504e-94
1415 6.1268382423531658e-95
1416 2.7656772808946793e-95
1417 1.2465308170586077e-95
1418 5.6097171660882801e-96
1419 2.5206661947273298e-96
1420 1.1309050227086741e-96
1421 5.0660952534531747e-97
1422 2.2659847878817313e-97
1423 1.0119919258891407e-97
1424 4.5126694400365856e-98
1425 2.0092149986935353e-98
1426 8.9321439675928324e-99
1427 3.9648013162937712e-99
1428 1.7572095434175042e-99
1429 7.776104455751035e-100
1430 3.4358723841882054e-100
1431 1.5158225678013426e-100
1432 6.6772266116710075e-101
1433 2.9368398467884527e-101
1434 1.2897359702451507e-101
1435 5.6553274856603842e-102
1436 2.4760026326325326e-102
1437 1.0823826956085431e-102
1438 4.7244033882175575e-103
1439 2.0589675220356124e-103
1440 8.9595956548023806e-104
1441 3.8928145400071629e-104
1442 1.6887890502228938e-104
1443 7.3151541297458271e-105
1444 3.1637921365281537e-105
1445 1.3662456321601792e-105
1446 5.8909591662542989e-106
1447 2.5361773429752993e-106
1448 1.0902085992330187e-106
1449 4.6792469455041569e-107
1450 2.0052969985610263e-107
1451 8.5806031544854178e-108
1452 3.6660071098880776e-108
1453 1.5638862493515845e-108
1454 6.6612140575989285e-109
1455 2.8329439891224824e-109
1456 1.2029815156104288e-109
1457 5.1005415198314888e-110
1458 2.1592850884446188e-110
1459 9.1272521445926115e-111
1460 3.8521791290739626e-111
1461 1.623339145059459e-111
1462 6.8304357297487643e-112
1463 2.869616867851027e-112
1464 1.2037485635357594e-112
1465 5.0417813125517291e-113
1466 2.1084756133252768e-113
1467 8.8041922039882111e-114
1468 3.6706823304433994e-114
1469 1.5280601141569109e-114
1470 6.3514141106296377e-115
1471 2.6359475802515023e-115
1472 1.0922937741592261e-115
1473 4.5193762088840713e-116
1474 1.86704110120719e-116
1475 7.7013277802528349e-117
1476 3.1718576042942551e-117
1477 1.3043618853343196e-117
1478 5.3557322877831879e-118
1479 2.1957149665533327e-118
1480 8.9881312308313469e-119
1481 3.6736619224009058e-119
1482 1.4992197940007846e-119
1483 6.1089668127710148e-120
1484 2.4854587556428622e-120
1485 1.0096752051667275e-120
1486 4.0953701130950411e-121
1487 1.6585973059951121e-121
1488 6.706950290093355e-122
1489 2.7079806156139325e-122
1490 1.09169757588935e-122
1491 4.3943583598945865e-123
1492 1.7661391786507915e-123
1493 7.0874614044373887e-124
1494 2.8398330978379187e-124
1495 1.1361384365501412e-124
1496 4.5384338987788085e-125
1497 1.8101605717098297e-125
1498 7.2088254769395337e-126
1499 2.8664755726102294e-126
1500 1.138068233222411e-126
1501 4.5115386103626552e-127
1502 1.785736503721742e-127
1503 7.0574269954120723e-128
1504 2.7849136333311263e-128
1505 1.0972696990194512e-128
1506 4.3166949473598359e-129
1507 1.6956087470118196e-129
1508 6.6502236869163881e-130
1509 2.6042530043603664e-130
1510 1.018278111940541e-130
1511 3.975446901063148e-131
1512 1.5496792518692489e-131
1513 6.0316202697765604e-132
1514 2.3440262832852409e-132
1515 9.0955145485170205e-133
1516 3.5239389725191314e-133
1517 1.3632195129151687e-133
1518 5.2654987951289292e-134
1519 2.0307176781196938e-134
1520 7.8198043745137984e-135
1521 3.0066199460603047e-135
1522 1.1542436284357597e-135
1523 4.4243832832055329e-136
1524 1.6933405336079688e-136
1525 6.4710114710769346e-137
1526 2.4690866906944197e-137
1527 9.4066895224871214e-138
1528 3.5782739225238203e-138
1529 1.3590851223860961e-138
1530 5.1541379012748016e-139
1531 1.9516489849742605e-139
1532 7.3787651102672577e-140
1533 2.7854922860558769e-140
1534 1.0499207839806522e-140
1535 3.9513673202481329e-141
1536 1.4848226083339018e-141
1537 5.571062570199391e-142
1538 2.0870737547247205e-142
1539 7.8068143708711936e-143
1540 2.9157226056628544e-143
1541 1.087313673111762e-143
1542 4.0485526232216603e-144
1543 1.5051542913142793e-144
1544 5.5872556892371282e-145
1545 2.0708677454760481e-145
1546 7.6637701850038373e-146
1547 2.8318410520592229e-146
1548 1.0447961513365349e-146
1549 3.8488460946528576e-147
1550 1.4156823440663437e-147
1551 5.1992101928910805e-148
1552 1.9065369368740265e-148
1553 6.9805454636593087e-149
1554 2.5519360315305532e-149
1555 9.3150779803618876e-150
1556 3.394997763735806e-150
1557 1.2354602484821771e-150
1558 4.4890489982601207e-151
1559 1.6286066373614824e-151
1560 5.8994882405801857e-152
1561 2.1337756924433647e-152
1562 7.705830836543207e-153
1563 2.7786027529272212e-153
1564 1.0003909064903789e-153
1565 3.5962451692131086e-154
1566 1.2908183472625627e-154
1567 4.6261237859026569e-155
1568 1.6554102896770512e-155
1569 5.9146674550538343e-156
1570 2.1100429423222376e-156
1571 7.5160305324409657e-157
1572 2.6731421685039914e-157
1573 9.4927459276040735e-158
1574 3.3658746336545739e-158
1575 1.1916268854850008e-158
1576 4.212296450867129e-159
1577 1.4867359414358118e-159
1578 5.239441912595036e-160
1579 1.8436246063411917e-160
1580 6.4773332001863992e-161
1581 2.272250754264925e-161
1582 7.9588908702737873e-162
1583 2.7834608581775665e-162
1584 9.7197246484485258e-163
1585 3.3889025424900181e-163
1586 1.1797784835314346e-163
1587 4.1008901560422563e-164
1588 1.423285665029793e-164
1589 4.9322182604689508e-165
1590 1.7065883269929442e-165
1591 5.8959192513448251e-166
1592 2.0338108268738307e-166
1593 7.0049631410715726e-167
1594 2.4090034672918103e-167
1595 8.2718998280761224e-168
1596 2.8360205824018896e-168
1597 9.7084469186331348e-169
1598 3.3183822543236576e-169
1599 1.1325029279883961e-169
1600 3.8591221387016189e-170
1601 1.3130279871055562e-170
1602 4.4606249666755425e-171
1603 1.5130514871266353e-171
1604 5.1244583830560854e-172
1605 1.7329199509820905e-172
1606 5.8512048133843758e-173
1607 1.9726424094018447e-173
1608 6.6402999552386391e-174
1609 2.231841229085324e-174
1610 7.4898851878979884e-175
1611 2.5097085519848197e-175
1612 8.3966816174694301e-176
1613 2.8049708137550122e-176
1614 9.355893557396734e-177
1615 3.1158637753173379e-177
1616 1.0361148935017648e-177
1617 3.4401203374024613e-178
1618 1.1404483380509997e-178
1619 3.7749731066944396e-179
1620 1.247637358454773e-179
1621 4.1171732448172308e-180
1622 1.3565823922115651e-180
1623 4.4630265673854055e-181
1624 1.4660508376834919e-181
1625 4.8084471886913556e-182
1626 1.5746967536929739e-182
1627 5.1490282557338807e-183
1628 1.6810857970299292e-183
1629 5.4801285187656069e-184
1630 1.7837248744680976e-184
1631 5.7969726855224738e-185
1632 1.881095737670457e-185
1633 6.09476274806826e-186
1634 1.9716915216426017e-186
1635 6.3687968003927439e-187
1636 2.0540550343715142e-187
1637 6.6145913254350903e-188
1638 2.1268174601308766e-188
1639 6.8280025601536965e-189
1640 2.1887360524386041e-189
1641 7.0053423766051627e-190
1642 2.2387293727246622e-190
1643 7.1434841648205468e-191
1644 2.2759086814728643e-191
1645 7.2399544759858559e-192
1646 2.2996042097865564e-192
1647 7.2930066748276529e-193
1648 2.3093852266596248e-193
1649 7.3016735374753597e-194
1650 2.3050730619572322e-194
1651 7.2657965817951344e-195
1652 2.2867465349991543e-195
1653 7.1860308875799996e-196
1654 2.2547395582808499e-196
1655 7.0638252017266092e-197
1656 2.2096310181344605e-197
1657 6.901378172624743e-198
1658 2.1522273607863783e-198
1659 6.7015725609207753e-199
1660 2.0835386157004193e-199
1661 6.4678901769202424e-200
1662 2.0047488519993959e-200
1663 6.2043110503274291e-201
1664 1.9171822746706158e-201
1665 5.9152009082531931e-202
1666 1.8222663149133305e-202
1667 5.6051913963048869e-203
1668 1.7214931473721447e-203
1669 5.279057612902209e-204
1670 1.6163810742330944e-204
1671 4.9415974395694149e-205
1672 1.5084371548448999e-205
1673 4.5975168544982217e-206
1674 1.3991223360083819e-206
1675 4.2513249388067758e-207
1676 1.2898201622135985e-207
1677 3.9072416603215309e-208
1678 1.1818099292268301e-208
1679 3.5691207899744075e-209
1680 1.076244902418986e-209
1681 3.240389516723485e-210
1682 9.7413596770654309e-211
1683 2.9240055237452598e-211
1684 8.7634083200685651e-212
1685 2.6224315149001602e-212
1686 7.8355865468017702e-213
1687 2.3376264738166811e-213
1688 6.9632978240271631e-214
1689 2.0710523293779544e-214
1690 6.1504008579537936e-215
1691 1.8236942130617477e-215
1692 5.3992926248314712e-216
1693 1.5960921388858226e-216
1694 4.7110238087698735e-217
1695 1.3883817196935936e-217
1696 4.0854389178818731e-218
1697 1.2003414502035285e-218
1698 3.52133328561128e-219
1699 1.0314441262598198e-219
1700 3.0166194618812522e-220
1701 8.8091011430097867e-221
1702 2.568496098622968e-221
1703 7.4776041434503247e-222
1704 2.1736132663771339e-222
1705 6.3086775098543289e-223
1706 1.8282291297260729e-223
1707 5.2900425672598195e-224
1708 1.5283539866872904e-224
1709 4.4088465825838497e-225
1710 1.2698787741819991e-225
1711 3.6520421917890759e-226
1712 1.0486862000448794e-226
1713 3.0067101540909969e-227
1714 8.6074363484281564e-228
1715 2.460324092899924e-228
1716 7.0217774903880264e-229
1717 2.000958358776186e-229
1718 5.6933159038429296e-230
1719 1.6174421518017749e-230
1720 4.5880535195997173e-231
1721 1.2994645520356504e-231
1722 3.6748248262287079e-232
1723 1.0376361401024044e-232
1724 2.9254304677549101e-233
1725 8.2351348207190104e-234
1726 2.314663640090253e-234
1727 6.4959295772484935e-235
1728 1.8202497028932007e-235
1729 5.0928029379503038e-236
1730 1.4227186246313641e-236
1731 3.9684179355192112e-237
1732 1.1052283910304854e-237
1733 3.0734270047192291e-238
1734 8.5335554490913515e-239
1735 2.3657746182277229e-239
1736 6.5486678365130556e-240
1737 1.8099592544989316e-240
1738 4.9948318784187696e-241
1739 1.3762875851686129e-241
1740 3.7864632889395745e-242
1741 1.0401465893651177e-242
1742 2.8529331058005888e-243
1743 7.8131267227172133e-244
1744 2.1364581404710004e-244
1745 5.8331097540095449e-245
1746 1.5901648450430464e-245
1747 4.3283302282793783e-246
1748 1.1763454232631086e-246
1749 3.1921668716862997e-247
1750 8.649132387664365e-248
1751 2.3398916224505924e-248
1752 6.3205544870962666e-249
1753 1.7047113618312375e-249
1754 4.590740781924048e-250
1755 1.2343858219510751e-250
1756 3.3140214687396914e-251
1757 8.8837422346815017e-252
1758 2.3777862899664557e-252
1759 6.3545664691761833e-253
1760 1.6956463260200485e-253
1761 4.5177360940742531e-254
1762 1.2018290029683898e-254
1763 3.1922782638399758e-255
1764 8.4663270114136884e-256
1765 2.2419482047776704e-256
1766 5.9277837028686467e-257
1767 1.5649315968875496e-257
1768 4.1251012004411807e-258
1769 1.085700637624209e-258
1770 2.8531316756587855e-259
1771 7.4863439240936068e-260
1772 1.9613449026995723e-260
1773 5.1306738043622168e-261
1774 1.3400810744575699e-261
1775 3.494813301690026e-262
1776 9.1002457943394568e-263
1777 2.366020490852767e-263
1778 6.1421457323765321e-264
1779 1.5920546358845974e-264
1780 4.1203305165069429e-265
1781 1.0647370772940294e-265
1782 2.7471915148651684e-266
1783 7.0773672284949582e-267
1784 1.8205003240476649e-267
1785 4.6756934048894638e-268
1786 1.199050643130435e-268
1787 3.0701900656640437e-269
1788 7.8492693614439248e-270
1789 2.003684961876402e-270
1790 5.1070002531731085e-271
1791 1.2996863411708421e-271
1792 3.3025352736075599e-272
1793 8.3790080864278429e-273
1794 2.1226284879794212e-273
1795 5.3689777238920797e-274
1796 1.3559555396899482e-274
1797 3.4192868141997627e-275
1798 8.6091811738191666e-276
1799 2.1643345737223065e-276
1800 5.4327932841186884e-277
1801 1.3616271357769877e-277
1802 3.4074496617166212e-278
1803 8.5140644441209972e-279
1804 2.1241278389232612e-279
1805 5.2912782713809141e-280
1806 1.3160633234109548e-280
1807 3.2683548587340789e-281
1808 8.1043437563761628e-282
1809 2.0065165082266908e-282
1810 4.9602532826423154e-283
1811 1.2243376417930685e-283
1812 3.0174131815879393e-284
1813 7.4251391519073549e-285
1814 1.8243604270426838e-285
1815 4.4756170710585163e-286
1816 1.0963050946810208e-286
1817 2.6813047347890727e-287
1818 6.5478262976164338e-288
1819 1.59655673599056e-288
1820 3.8869396247761672e-289
1821 9.4486000248186632e-290
1822 2.2933131781429044e-290
1823 5.5577051141023513e-291
1824 1.3448190870938954e-291
1825 3.2491402660473635e-292
1826 7.8380727013829198e-293
1827 1.8879319908753171e-293
1828 4.5404577081974943e-294
1829 1.0903078901857065e-294
1830 2.6141764975768519e-295
1831 6.258307345162545e-296
1832 1.4959431856142961e-296
1833 3.5703397291652935e-297
1834 8.5082494789339709e-298
1835 2.0244503000045098e-298
1836 4.8096143332368213e-299
1837 1.140905351171598e-299
1838 2.7022480436132449e-300
1839 6.3905323113406442e-301
1840 1.5089855772257229e-301
1841 3.5577003983481128e-302
1842 8.3750977700623754e-303
1843 1.9685508085432768e-303
1844 4.6199747371792549e-304
1845 1.0826019436186657e-304
1846 2.5329944221317994e-305
1847 5.9174676669882305e-306
1848 1.380300937383957e-306
1849 3.2147551537399114e-307
1850 7.4758098854964932e-308
1851 1.735820545821575e-308
1852 4.0242748020432343e-309
1853 9.3155105664726207e-310
1854 2.1530887155217238e-310
1855 4.9688217268990989e-311
1856 1.1449357971916897e-311
1857 2.634177774940525e-312
1858 6.05125224134924e-313
1859 1.3879750516584444e-313
1860 3.1787347620243192e-314
1861 7.2688072190887043e-315
1862 1.6596183862142169e-315
1863 3.7834635113340437e-316
1864 8.6120607429869977e-317
1865 1.9573161539782661e-317
1866 4.4417193253032242e-318
1867 1.0064117205786192e-318
1868 2.2769015288593847e-319
1869 5.1432233732073765e-320
1870 1.1595720707894056e-320
1871 2.6136072665001942e-321
1872 5.8793811855108339e-322
1873 1.3339772437713657e-322
1874 2.9643938750474793e-323
1875 4.9406564584124654e-324
1876 0
1877 0
1878 0
1879 0
1880 0
1881 0
1882 0
1883 0
1884 0
1885 0
1886 0
1887 0
1888 0
1889 0
1890 0
1891 0
1892 0
1893 0
1894 0
1895 0
1896 0
1897 0
1898 0
1899 0
1900 0
1901 0
1902 0
1903 0
1904 0
1905 0
1906 0
1907 0
1908 0
1909 0
1910 0
1911 0
1912 0
1913 0
1914 0
1915 0
1916 0
1917 0
1918 0
1919 0
1920 0
1921 0
1922 0
1923 0
1924 0
1925 0
1926 0
1927 0
1928 0
1929 0
1930 0
1931 0
1932 0
1933 0
1934 0
1935 0
1936 0
1937 0
1938 0
1939 0
1940 0
1941 0
1942 0
1943 0
1944 0
1945 0
1946 0
1947 0
1948 0
1949 0
1950 0
1951 0
1952 0
1953 0
1954 0
1955 0
1956 0
1957 0
1958 0
1959 0
1960 0
1961 0
1962 0
1963 0
1964 0
1965 0
1966 0
1967 0
1968 0
1969 0
1970 0
1971 0
1972 0
1973 0
1974 0
1975 0
1976 0
1977 0
1978 0
1979 0
1980 0
1981 0
1982 0
1983 0
1984 0
1985 0
1986 0
1987 0
1988 0
1989 0
1990 0
1991 0
1992 0
1993 0
1994 0
1995 0
1996 0
1997 0
1998 0
1999 0
2000 0


==> figures/tikz/data/results_spacing_kde_nonce.dat <==
x y
0 0.023439056056285709
1 0.023432511192373301
2 0.023412819808601017
3 0.023379813105192562
4 0.023333214965977248
5 0.023272649652831108
6 0.023197652319950329
7 0.023107682098170303
8 0.023002137439557108
9 0.022880373360579884
10 0.022741720179615333
11 0.022585503312355322
12 0.022411063667610621
13 0.022217778176416802
14 0.022005079989338743
15 0.021772477890180351
16 0.021519574498386762
17 0.021246082866431801
18 0.020951841121317413
19 0.020636824849663501
20 0.020301156982246715
21 0.019945114994651996
22 0.019569135304242067
23 0.01917381480823202
24 0.018759909571597937
25 0.018328330735254885
26 0.017880137772932302
27 0.017416529278134724
28 0.016938831509371859
29 0.01644848496156006
30 0.015947029263453889
31 0.015436086724715742
32 0.014917344871572542
33 0.01439253831697203
34 0.01386343030999105
35 0.013331794300418646
36 0.012799395838572866
37 0.012267975108293252
38 0.011739230363579749
39 0.011214802507514476
40 0.010696261016935922
41 0.0101850913788988
42 0.0096826841662877826
43 0.0091903258410653832
44 0.008709191335462961
45 0.0082403384248174623
46 0.0077847038714654471
47 0.0073431012877571552
48 0.0069162206383527785
49 0.0065046292778852838
50 0.0061087744000655761
51 0.0057289867584890148
52 0.0053654855077815483
53 0.0050183840061976803
54 0.0046876964171552937
55 0.0043733449471880419
56 0.004075167561074209
57 0.0037929260210714795
58 0.0035263141058272363
59 0.0032749658752009689
60 0.0030384638594823572
61 0.0028163470648771617
62 0.0026081187012418905
63 0.0024132535524861083
64 0.0022312049244713711
65 0.0020614111193026862
66 0.0019033013983618032
67 0.0017563014090478616
68 0.0016198380617935344
69 0.0014933438543837634
70 0.0013762606498335394
71 0.0012680429220355727
72 0.0011681604900597811
73 0.0010761007673985195
74 0.0009913705566554935
75 0.0009134974232465424
76 0.00084203068370833508
77 0.00077654204530056318
78 0.00071662593385074297
79 0.00066189954634471944
80 0.00061200266372707108
81 0.00056659725785780321
82 0.00052536692468369028
83 0.00048801617352537888
84 0.0004542696000468568
85 0.00042387096804389983
86 0.00039658222273350648
87 0.00037218245580671478
88 0.00035046684017128401
89 0.00033124555009634985
90 0.00031434268040610852
91 0.00029959517647237197
92 0.00028685178503653011
93 0.00027597203435286699
94 0.00026682525078373042
95 0.00025928961778417153
96 0.00025325128217652733
97 0.00024860351171823199
98 0.00024524590719111986
99 0.00024308367156856086
100 0.00024202693822874245
101 0.00024199015965934874
102 0.00024289155762302722
103 0.00024465263530813508
104 0.00024719775156116806
105 0.00025045375687413637
106 0.00025434969037275811
107 0.00025881653661319792
108 0.00026378704054247506
109 0.00026919557850964054
110 0.00027497808273314168
111 0.00028107201613858542
112 0.00028741639398685586
113 0.00029395184822358618
114 0.00030062073000734643
115 0.00030736724542682916
116 0.00031413761900875157
117 0.00032088027926076849
118 0.00032754606019961836
119 0.000334088412596122
120 0.00034046361853644444
121 0.00034663100286293376
122 0.00035255313512598887
123 0.0003581960158565296
124 0.00036352924126062413
125 0.00036852614084442541
126 0.000373163882997183
127 0.00037742354418798341
128 0.00038129013816044354
129 0.00038475260232828841
130 0.00038780373947035565
131 0.00039044011378012929
132 0.00039266190132429394
133 0.00039447269598681829
134 0.00039587927299815069
135 0.0003968913131504534
136 0.00039752109175633801
137 0.00039778313729718693
138 0.00039769386550538824
139 0.00039727119531182518
140 0.00039653415364636043
141 0.00039550247648844467
142 0.00039419621381365654
143 0.00039263534615996187
144 0.00039083942043861364
145 0.00038882721233703111
146 0.00038661642220717921
147 0.00038422341070990337
148 0.00038166297970484314
149 0.00037894820295256485
150 0.00037609031015004842
151 0.00037309862667579902
152 0.00036998057020262368
153 0.0003667417040730057
154 0.0003633858460538751
155 0.00035991522982531659
156 0.00035633071534193193
157 0.00035263204306622866
158 0.00034881812603854183
159 0.00034488737284338176
160 0.00034083803378018036
161 0.00033666856196591248
162 0.00033237798070221444
163 0.00032796624824018498
164 0.00032343461107649246
165 0.00031878593711450273
166 0.00031402502041829016
167 0.00030915884986550124
168 0.00030419683475230722
169 0.00029915098130149176
170 0.00029403601505087891
171 0.00028886944522903135
172 0.00028367156843146736
173 0.00027846541016543155
174 0.00027327660410596553
175 0.00026813321017215652
176 0.00026306547376294754
177 0.00025810552966091046
178 0.00025328705519679591
179 0.0002486448782468328
180 0.00024421454649127978
181 0.00024003186508273009
182 0.00023613241044570342
183 0.00023255102834842211
184 0.00022932132465019585
185 0.00022647515723367019
186 0.00022404213758379536
187 0.00022204915028085982
188 0.00022051989834202579
189 0.00021947448188527533
190 0.00021892901701392264
191 0.000218895301142605
192 0.00021938053022149364
193 0.00022038707247949471
194 0.00022191230241470249
195 0.00022394849782659895
196 0.000226482801724373
197 0.00022949724997373602
198 0.00023296886457460693
199 0.00023686981150721213
200 0.00024116762115694779
201 0.00024582546844046814
202 0.0002508025089178284
203 0.00025605426639825634
204 0.00026153306683966167
205 0.00026718851271286827
206 0.00027296799145859669
207 0.00027881721121530718
208 0.00028468075664513857
209 0.00029050265743828815
210 0.0002962269619370944
211 0.00030179830829235382
212 0.00030716248564717952
213 0.00031226697803763852
214 0.00031706148400246494
215 0.00032149840530259772
216 0.00032553329865957963
217 0.00032912528502258772
218 0.00033223741155785332
219 0.00033483696231053126
220 0.00033689571430513954
221 0.00033839013671256525
222 0.0003393015316041469
223 0.00033961611572049205
224 0.00033932504358788126
225 0.00033842437320160177
226 0.00033691497634682555
227 0.00033480239642778896
228 0.0003320966574102078
229 0.00032881202813659765
230 0.00032496674683782541
231 0.00032058271112717486
232 0.00031568513911822899
233 0.00031030220755019034
234 0.0003044646729317926
235 0.00029820548172822253
236 0.00029155937551767294
237 0.00028456249684094602
238 0.00027725200116689896
239 0.00026966568000851259
240 0.00026184159976069902
241 0.0002538177603048102
242 0.00024563177685022272
243 0.00023732058787506594
244 0.00022892019140092817
245 0.0002204654112047976
246 0.00021198969394951796
247 0.00020352493761461934
248 0.00019510135104421715
249 0.00018674734390793524
250 0.00017848944590293794
251 0.0001703522536168119
252 0.00016235840312692079
253 0.00015452856613481624
254 0.00014688146722531675
255 0.00013943391969821573
256 0.00013220087734394192
257 0.00012519549951915009
258 0.00011842922691928864
259 0.00011191186553683649
260 0.00010565167642959952
261 9.9655469096200259e-05
262 9.3928696458457419e-05
263 8.8475549675471707e-05
264 8.3299051254822641e-05
265 7.8401145175568856e-05
266 7.3782782989440733e-05
267 6.9444005114965358e-05
268 6.5384016779179875e-05
269 6.1601258288630957e-05
270 5.8093469521797446e-05
271 5.4857748725850925e-05
272 5.1890605869398291e-05
273 4.918801094774523e-05
274 4.674543775708045e-05
275 4.4557903748100987e-05
276 4.2620006637749631e-05
277 4.0925958500073452e-05
278 3.9469618074276524e-05
279 3.8244522020664727e-05
280 3.7243915824520118e-05
281 3.6460784995402319e-05
282 3.5887887136636542e-05
283 3.5517785368745561e-05
284 3.5342883483512803e-05
285 3.5355463084682298e-05
286 3.5547722839733826e-05
287 3.5911819827704024e-05
288 3.6439912823898312e-05
289 3.7124207217031056e-05
290 3.7957001111523433e-05
291 3.8930732031217356e-05
292 4.0038023514565063e-05
293 4.1271730779379899e-05
294 4.2624984541371082e-05
295 4.4091231998636605e-05
296 4.5664273947476745e-05
297 4.7338296976322047e-05
298 4.9107899696722948e-05
299 5.0968112015047456e-05
300 5.2914406526842221e-05
301 5.4942701227929845e-05
302 5.7049352881500099e-05
303 5.9231140556965802e-05
304 6.148523906142632e-05
305 6.3809182214424998e-05
306 6.6200816166518331e-05
307 6.8658243226304635e-05
308 7.117975693247879e-05
309 7.3763769380025826e-05
310 7.6408732075163827e-05
311 7.9113051844151408e-05
312 8.187500354854477e-05
313 8.4692641556075932e-05
314 8.7563712074569897e-05
315 9.0485568569456732e-05
316 9.3455092547575146e-05
317 9.6468621996380669e-05
318 9.9521889714924684e-05
319 0.00010260997365918764
320 0.00010572726124920337
321 0.00010886742935039565
322 0.00011202344134980347
323 0.00011518756240439052
324 0.00011835139354996813
325 0.000121505924933632
326 0.00012464160797949416
327 0.0001277484458276412
328 0.0001308161009112012
329 0.0001338340180683927
330 0.00013679156113787638
331 0.00013967816056907221
332 0.00014248346920627317
333 0.00014519752308762471
334 0.000147810903847452
335 0.00015031489913168436
336 0.00015270165733830961
337 0.00015496433298293238
338 0.000157097219066643
339 0.00015909586299023143
340 0.00016095716281377742
341 0.00016267944099989819
342 0.00016426249319632607
343 0.00016570761010071202
344 0.00016701757099739438
345 0.00016819660815033677
346 0.00016925034186516126
347 0.0001701856866816456
348 0.00017101072981098801
349 0.00017173458357394372
350 0.00017236721421105881
351 0.0001729192500095261
352 0.00017340177220839321
353 0.000173826092591883
354 0.00017420352204791951
355 0.00017454513464591962
356 0.00017486153196696411
357 0.00017516261249535768
358 0.00017545735085055467
359 0.00017575359150221199
360 0.00017605786137105117
361 0.0001763752053790575
362 0.00017670904858150529
363 0.00017706108799975129
364 0.00017743121668903504
365 0.00017781748193269537
366 0.00017821607876765028
367 0.00017862137933108771
368 0.00017902599779109351
369 0.0001794208899006399
370 0.00017979548551106555
371 0.0001801378517133987
372 0.0001804348836582295
373 0.00018067251955065187
374 0.00018083597583781869
375 0.00018090999821284107
376 0.00018087912375795798
377 0.0001807279493477969
378 0.00018044140133348442
379 0.00018000500153135882
380 0.00017940512464473539
381 0.00017862924244998985
382 0.00017766615037340537
383 0.00017650617246506222
384 0.00017514134123110473
385 0.00017356554930503514
386 0.0001717746705101516
387 0.00016976664847582405
388 0.0001675415516064104
389 0.00016510159384940879
390 0.00016245112135520096
391 0.00015959656575106809
392 0.00015654636535444619
393 0.00015331085621285903
394 0.00014990213537016166
395 0.00014633389921146214
396 0.00014262126012482934
397 0.00013878054503068022
398 0.00013482907956544778
399 0.00013078496186231416
400 0.00012666682994786759
401 0.00012249362677053225
402 0.00011828436679728935
403 0.00011405790796369068
404 0.00010983273254409742
405 0.00010562674023111255
406 0.00010145705638310831
407 9.7339858025027423e-05
408 9.3290219779335759e-05
409 8.9321981470556188e-05
410 8.544763869771025e-05
411 8.1678257213759162e-05
412 7.8023411498898522e-05
413 7.4491147474126798e-05
414 7.1087968880928672e-05
415 6.7818846459628593e-05
416 6.4687248699393462e-05
417 6.1695192612582078e-05
418 5.88433127095608e-05
419 5.613094612068144e-05
420 5.3556231632071549e-05
421 5.1116220272450368e-05
422 4.8806995009410904e-05
423 4.662379708461724e-05
424 4.4561156536224693e-05
425 4.2613024520812369e-05
426 4.077290515263135e-05
427 3.9033984720834324e-05
428 3.7389256320749691e-05
429 3.5831638138021933e-05
430 3.4354083849020931e-05
431 3.294968384167268e-05
432 3.1611756212026747e-05
433 3.0333926747828e-05
434 2.9110197365612515e-05
435 2.7935002717266024e-05
436 2.6803254920773669e-05
437 2.5710376593784023e-05
438 2.4652322573842031e-05
439 2.3625590892591101e-05
440 2.2627223730378603e-05
441 2.165479921069776e-05
442 2.0706414999577381e-05
443 1.9780664752882033e-05
444 1.8876608504643243e-05
445 1.7993738112728512e-05
446 1.7131938875670039e-05
447 1.6291448408090614e-05
448 1.5472813814108947e-05
449 1.4676848130939099e-05
450 1.3904586931484738e-05
451 1.315724587810392e-05
452 1.2436179913068465e-05
453 1.1742844657756917e-05
454 1.1078760475489547e-05
455 1.044547953518979e-05
456 9.8445560976501783e-06
457 9.277520135748177e-06
458 8.7458542969085663e-06
459 8.2509741225139917e-06
460 7.7942113565755436e-06
461 7.3768001061575765e-06
462 6.9998655598164523e-06
463 6.6644149282778556e-06
464 6.3713302440029073e-06
465 6.1213626430653381e-06
466 5.9151277534412132e-06
467 5.7531018276318366e-06
468 5.6356182834580426e-06
469 5.5628643535776285e-06
470 5.5348775902781889e-06
471 5.5515420256936806e-06
472 5.6125838469641271e-06
473 5.7175665090870213e-06
474 5.8658852733308835e-06
475 6.0567612241227835e-06
476 6.2892348803415154e-06
477 6.5621595760830181e-06
478 6.874194839461803e-06
479 7.2238000442726031e-06
480 7.6092286469473817e-06
481 8.0285233490056643e-06
482 8.4795125421659167e-06
483 8.9598083987769473e-06
484 9.466806963857175e-06
485 9.9976905867006609e-06
486 1.0549432999951832e-05
487 1.1118807312789356e-05
488 1.1702397133239148e-05
489 1.2296610973773807e-05
490 1.289770002565552e-05
491 1.3501779312566671e-05
492 1.4104852154794553e-05
493 1.4702837793583109e-05
494 1.5291601943355502e-05
495 1.5866989959505908e-05
496 1.6424862233537922e-05
497 1.69611313575929e-05
498 1.7471800538870985e-05
499 1.7953002692912187e-05
500 1.840103960477682e-05
501 1.8812420520148213e-05
502 1.9183899515278546e-05
503 1.9512510996139976e-05
504 1.9795602693394943e-05
505 2.0030865550720432e-05
506 2.0216359949090181e-05
507 2.0350537767917155e-05
508 2.0432259854217764e-05
509 2.046080855157037e-05
510 2.0435895029718502e-05
511 2.0357661251089395e-05
512 2.0226676509968063e-05
513 2.0043928581184026e-05
514 1.9810809615492627e-05
515 1.9529097015957763e-05
516 1.9200929621261957e-05
517 1.8828779605839368e-05
518 1.8415420581135679e-05
519 1.7963892445502045e-05
520 1.7477463580915225e-05
521 1.6959591031908837e-05
522 1.6413879325213385e-05
523 1.5844038597413297e-05
524 1.525384269260931e-05
525 1.4647087873140905e-05
526 1.4027552754748621e-05
527 1.339896003429422e-05
528 1.2764940524740775e-05
529 1.2128999950145992e-05
530 1.1494488884735722e-05
531 1.0864576146573573e-05
532 1.0242225879859755e-05
533 9.6301784823739771e-06
534 9.0309354578721428e-06
535 8.4467481990648395e-06
536 7.8796106367201389e-06
537 7.3312556258016691e-06
538 6.803154881533677e-06
539 6.2965222277762447e-06
540 5.8123198777649709e-06
541 5.3512674335191353e-06
542 4.9138532652221241e-06
543 4.5003479155491494e-06
544 4.1108191659849931e-06
545 3.7451484021574655e-06
546 3.4030479224834147e-06
547 3.0840788482101512e-06
548 2.7876693123780347e-06
549 2.5131326293909292e-06
550 2.2596851747992522e-06
551 2.0264637355966765e-06
552 1.8125421238594553e-06
553 1.6169468800082056e-06
554 1.438671925506452e-06
555 1.2766920576726025e-06
556 1.1299752108065601e-06
557 9.9749343746223964e-07
558 8.782325909770008e-07
559 7.7120071495631223e-07
560 6.7543516706449829e-07
561 5.9000852305248562e-07
562 5.1403332241093458e-07
563 4.4666572940833736e-07
564 3.8710819266277875e-07
565 3.3461119297060509e-07
566 2.8847417308763386e-07
567 2.4804574478005262e-07
568 2.1272326800630331e-07
569 1.8195189484785846e-07
570 1.5522316706819249e-07
571 1.3207325123544152e-07
572 1.1208088947265196e-07
573 9.4865137361747129e-08
574 8.0082953562414767e-08
575 6.7426698530197019e-08
576 5.6621592516663103e-08
577 4.7423175969093492e-08
578 3.9614808649592458e-08
579 3.3005237369485198e-08
580 2.7426256263703769e-08
581 2.2730478067869209e-08
582 1.8789229942533372e-08
583 1.5490583030713252e-08
584 1.2737521136276581e-08
585 1.0446250658612601e-08
586 8.5446511891085007e-09
587 6.9708639349003859e-09
588 5.6720133467223741e-09
589 4.6030559481647025e-09
590 3.7257493488109966e-09
591 3.0077337285576768e-09
592 2.4217176606277156e-09
593 1.9447599537833639e-09
594 1.5576391999669014e-09
595 1.2443028750476295e-09
596 9.9138812399206579e-10
597 7.87806737694919e-10
598 6.2438727072801044e-10
599 4.9356773483836583e-10
600 3.8913281312551909e-10
601 3.0599005870055603e-10
602 2.3998005655367455e-10
603 1.877160283321061e-10
604 1.4644883917609978e-10
605 1.1395381819605159e-10
606 8.8436225917611802e-11
607 6.8452590896038037e-11
608 5.2845492766433198e-11
609 4.0689690301464145e-11
610 3.1247781413169569e-11
611 2.3933838858324936e-11
612 1.8283692499075942e-11
613 1.3930728416574392e-11
614 1.0586249218179456e-11
615 8.023590825997164e-12
616 6.0653211854761876e-12
617 4.5729579220288052e-12
618 3.4387371303116093e-12
619 2.5790461998119136e-12
620 1.9292017047999058e-12
621 1.4393105980951828e-12
622 1.0710007639637611e-12
623 7.9484676158032888e-13
624 5.8834952722581211e-13
625 4.3435595457640154e-13
626 3.1982655608903602e-13
627 2.348776184416194e-13
628 1.7203908297598754e-13
629 1.2568138974976016e-13
630 9.157421425436895e-14
631 6.6547814694100908e-14
632 4.8233943183765151e-14
633 3.4868246493709444e-14
634 2.5140031564403123e-14
635 1.8078396237895454e-14
636 1.2966189197512353e-14
637 9.2751977774381672e-15
638 6.6174759970391482e-15
639 4.7089051382400729e-15
640 3.3419956450217996e-15
641 2.3656483550642918e-15
642 1.6701399677017283e-15
643 1.1760178688598977e-15
644 8.2591117666426688e-16
645 5.7851035507271132e-16
646 4.0415439131160207e-16
647 2.8160595735032389e-16
648 1.957017662394376e-16
649 1.3564569767043395e-16
650 9.377253855672149e-17
651 6.4655234887485737e-17
652 4.4462111722955203e-17
653 3.0495436115139937e-17
654 2.0861137359841998e-17
655 1.423309958331211e-17
656 9.685440207039045e-18
657 6.5735142981696858e-18
658 4.4497358492246304e-18
659 3.0042026195136321e-18
660 2.0229380417401263e-18
661 1.3586084569165736e-18
662 9.1004824590064474e-19
663 6.0798503739445473e-19
664 4.0511631810746771e-19
665 2.6923093142688031e-19
666 1.7845492641758651e-19
667 1.1797513978692313e-19
668 7.7787682120808235e-20
669 5.1155169983318577e-20
670 3.3552632849575611e-20
671 2.1949369432570077e-20
672 1.43210830408091e-20
673 9.3194020674739907e-21
674 6.0486521009413016e-21
675 3.9155027580856396e-21
676 2.5279869843031762e-21
677 1.6278729404495462e-21
678 1.0455012244228734e-21
679 6.6971026953073655e-22
680 4.2786596603430143e-22
681 2.726383204309346e-22
682 1.7327041832591024e-22
683 1.0982983251314618e-22
684 6.9434384469855592e-23
685 4.3781156509484094e-23
686 2.7533298326412032e-23
687 1.7269812500150902e-23
688 1.0803771134138641e-23
689 6.7409561160025061e-24
690 4.1949423356450331e-24
691 2.6036875231510744e-24
692 1.611796097136016e-24
693 9.9515266201499995e-25
694 6.1281260558339021e-25
695 3.7637783906421199e-25
696 2.3055724601040778e-25
697 1.4086136607560338e-25
698 8.5834807568900271e-26
699 5.2166716173072692e-26
700 3.162149253447816e-26
701 1.9117489680623535e-26
702 1.1527666950385856e-26
703 6.9329984225955163e-27
704 4.1590153938384198e-27
705 2.4889137549925523e-27
706 1.4864639141307037e-27
707 8.8702110289362009e-28
708 5.306670235432928e-28
709 3.2136641522349345e-28
710 2.0218051632021446e-28
711 1.4042785191739848e-28
712 1.1909774768572906e-28
713 1.3236100959000831e-28
714 1.8404585597431655e-28
715 2.8869906538229771e-28
716 4.7551413228264917e-28
717 7.9614154092113944e-28
718 1.3383798823682063e-27
719 2.2492179426324034e-27
720 3.7730076979060077e-27
721 6.3142393802674216e-27
722 1.0540318858430984e-26
723 1.7549272603720069e-26
724 2.9142580672943097e-26
725 4.8267774514551691e-26
726 7.9734421821125039e-26
727 1.313691414528496e-25
728 2.1587367550641601e-25
729 3.5380566242689991e-25
730 5.7834718585983444e-25
731 9.4291213169037207e-25
732 1.5332485686296263e-24
733 2.4866385349494927e-24
734 4.0222725789566237e-24
735 6.4891689900987396e-24
736 1.0441560694457967e-23
737 1.6757163140320471e-23
738 2.6822195630575439e-23
739 4.2820023503825653e-23
740 6.8180192744797037e-23
741 1.0827502577257081e-22
742 1.7149723201188581e-22
743 2.7092225516048646e-22
744 4.268654425660121e-22
745 6.7080464466736069e-22
746 1.0513803915222058e-21
747 1.6435481568168918e-21
748 2.562499226030211e-21
749 3.9847749711666063e-21
750 6.1802011104887593e-21
751 9.5600499974962994e-21
752 1.4749471821089595e-20
753 2.2696114962636121e-20
754 3.4832554561813705e-20
755 5.3318494590554424e-20
756 8.1400895251175116e-20
757 1.2394791719348931e-19
758 1.8823831866817833e-19
759 2.8512518935987527e-19
760 4.307466299083358e-19
761 6.4903324046862992e-19
762 9.7537302764764698e-19
763 1.4619526060566188e-18
764 2.1855190493476315e-18
765 3.2586269813817102e-18
766 4.8458888959924519e-18
767 7.1873866199376698e-18
768 1.0632302194787175e-17
769 1.5687089256491589e-17
770 2.3084271548386365e-17
771 3.3880415856026348e-17
772 4.9595245157939328e-17
773 7.2408591854828602e-17
774 1.0543842584964898e-16
775 1.5313218403683644e-16
776 2.218159601639009e-16
777 3.2046297331071506e-16
778 4.6176570601390319e-16
779 6.6362730380106394e-16
780 9.5123006422065282e-16
781 1.3598958297291421e-15
782 1.939029730782124e-15
783 2.7575414319655692e-15
784 3.9112752250269585e-15
785 5.5331629481787139e-15
786 7.8070560190429668e-15
787 1.0986513247725257e-14
788 1.5420243244777347e-14
789 2.1586454558446295e-14
790 3.0139092011916897e-14
791 4.1969883494346918e-14
792 5.82913503268661e-14
793 8.0747525315716391e-14
794 1.1156117502728939e-13
795 1.5372896090456979e-13
796 2.1127935230784831e-13
797 2.8961241521656245e-13
798 3.9594607987389201e-13
799 5.3990042980548789e-13
800 7.3426030871970415e-13
801 9.9596754293232736e-13
802 1.3474078480144755e-12
803 1.8180746586542138e-12
804 2.4467134435694359e-12
805 3.2840764394130691e-12
806 4.3964502200884948e-12
807 5.8701583588076697e-12
808 7.817290098134268e-12
809 1.0382965111353776e-11
810 1.3754516068437561e-11
811 1.8173057044265637e-11
812 2.3948009359289049e-11
813 3.1475280073656395e-11
814 4.1259935241298875e-11
815 5.3944383673347579e-11
816 7.0343291179076207e-11
817 9.1486684155235497e-11
818 1.1867297933435926e-10
819 1.5353399800973396e-10
820 1.9811439274282709e-10
821 2.5496833699695811e-10
822 3.2727680769093192e-10
823 4.1898933127646369e-10
824 5.3499466889891037e-10
825 6.8132558782052112e-10
826 8.6540360557079511e-10
827 1.0963303995117794e-09
828 1.3852334447542123e-09
829 1.7456743720137328e-09
830 2.1941295151808905e-09
831 2.750553133357746e-09
832 3.4390348266848839e-09
833 4.2885636971302088e-09
834 5.3339128065237877e-09
835 6.6166584201961863e-09
836 8.18634935455949e-09
837 1.0101842422635992e-08
838 1.2432820437334114e-08
839 1.5261509425221462e-08
840 1.8684611553585741e-08
841 2.2815469703982192e-08
842 2.7786478553904912e-08
843 3.3751755367899398e-08
844 4.0890081361064556e-08
845 4.9408121391715849e-08
846 5.9543925778825764e-08
847 7.1570713142203429e-08
848 8.5800927257286736e-08
849 1.025905539440082e-07
850 1.2234367593092932e-07
851 1.4551723443629642e-07
852 1.7262595590007589e-07
853 2.0424739093352211e-07
854 2.4102700021263222e-07
855 2.8368320886151838e-07
856 3.3301233703205929e-07
857 3.8989330012134293e-07
858 4.5529195766616373e-07
859 5.3026497575910122e-07
860 6.1596305424177352e-07
861 7.1363335739978856e-07
862 8.246209759075044e-07
863 9.50369238887583e-07
864 1.0924186887256783e-06
865 1.2524045282988612e-06
866 1.4320523511191998e-06
867 1.6331719701299974e-06
868 1.8576491710487397e-06
869 2.1074352317006275e-06
870 2.3845340701141554e-06
871 2.6909869115405178e-06
872 3.0288543981597528e-06
873 3.4001961050515769e-06
874 3.807047471858277e-06
875 4.2513942110909154e-06
876 4.7351443106533502e-06
877 5.2600978091045508e-06
878 5.8279145864425992e-06
879 6.440080479571004e-06
880 7.0978720986873338e-06
881 7.8023207870260886e-06
882 8.5541762299602087e-06
883 9.353870278553339e-06
884 1.0201481605344485e-05
885 1.109670185448139e-05
886 1.2038803982402008e-05
887 1.302661350726871e-05
888 1.4058483393652053e-05
889 1.5132273292101689e-05
890 1.6245333830111071e-05
891 1.7394496610773117e-05
892 1.857607051776678e-05
893 1.9785844850248332e-05
894 2.1019099719296649e-05
895 2.2270624029786858e-05
896 2.3534741249493777e-05
897 2.4805343032857708e-05
898 2.6075930622685664e-05
899 2.7339663801992059e-05
900 2.8589417013490125e-05
901 2.9817842109454759e-05
902 3.1017437043548932e-05
903 3.2180619672549385e-05
904 3.3299805703565471e-05
905 3.4367489704988113e-05
906 3.5376328000503495e-05
907 3.6319222188131977e-05
908 3.7189401973067726e-05
909 3.7980505976166854e-05
910 3.8686659180735314e-05
911 3.930254570954645e-05
912 3.9823475681819416e-05
913 4.0245444985471978e-05
914 4.0565186911861458e-05
915 4.0780214736232972e-05
916 4.0888854484345103e-05
917 4.0890267300761227e-05
918 4.0784461023105564e-05
919 4.0572290764813171e-05
920 4.0255448511902531e-05
921 3.9836441942280395e-05
922 3.9318562874256074e-05
923 3.8705845939630739e-05
924 3.8003018251544687e-05
925 3.7215440994193401e-05
926 3.6349043997060397e-05
927 3.5410254467529915e-05
928 3.440592114039859e-05
929 3.334323515935556e-05
930 3.2229649033176262e-05
931 3.1072795008133364e-05
932 2.9880404168698233e-05
933 2.8660227522379606e-05
934 2.741996024358926e-05
935 2.6167170148332146e-05
936 2.4909231349398919e-05
937 2.3653263904025615e-05
938 2.2406080116418239e-05
939 2.1174137999968994e-05
940 1.9963502242349521e-05
941 1.8779812854776626e-05
942 1.762826152830695e-05
943 1.6513575568435627e-05
944 1.5440009137669253e-05
945 1.4411341406798826e-05
946 1.3430881101601287e-05
947 1.2501476834429644e-05
948 1.1625532530946955e-05
949 1.0805027201928878e-05
950 1.0041538268976697e-05
951 9.3362676310409421e-06
952 8.6900696553653208e-06
953 8.1034802909270978e-06
954 7.5767465334786735e-06
955 7.1098555174053652e-06
956 6.7025625690999059e-06
957 6.3544176275544231e-06
958 6.0647895183846413e-06
959 5.8328876554747326e-06
960 5.6577808377658051e-06
961 5.5384129053304486e-06
962 5.4736151167338378e-06
963 5.4621152068150025e-06
964 5.5025431785544008e-06
965 5.5934339728715305e-06
966 5.7332272443929375e-06
967 5.9202645479696978e-06
968 6.1527843086850777e-06
969 6.4289150061250915e-06
970 6.7466670508159204e-06
971 7.1039238661741507e-06
972 7.4984327124824879e-06
973 7.92779579990418e-06
974 8.3894622352163934e-06
975 8.8807213318181812e-06
976 9.3986977849316108e-06
977 9.9403491742607483e-06
978 1.050246620544465e-05
979 1.1081676040393224e-05
980 1.1674448996222254e-05
981 1.2277108814391533e-05
982 1.2885846617396905e-05
983 1.349673858172121e-05
984 1.4105767264618969e-05
985 1.4708846430686436e-05
986 1.5301849134130639e-05
987 1.5880638726274335e-05
988 1.6441102377183195e-05
989 1.6979186627339763e-05
990 1.7490934421865873e-05
991 1.7972523027558858e-05
992 1.8420302193378295e-05
993 1.8830831889145e-05
994 1.9200918945909326e-05
995 1.9527651925197878e-05
996 1.9808433563256952e-05
997 2.0041010170213667e-05
998 2.0223497412112041e-05
999 2.0354401965037985e-05
1000 2.0432638603650907e-05
1001 2.0457542369714483e-05
1002 2.0428875557710164e-05
1003 2.0346829352160123e-05
1004 2.0212020052552953e-05
1005 2.0025479924336392e-05
1006 1.9788642815871761e-05
1007 1.9503324779131082e-05
1008 1.9171700023970183e-05
1009 1.8796272619908081e-05
1010 1.8379844433603721e-05
1011 1.7925479853037668e-05
1012 1.743646789950399e-05
1013 1.6916282364964833e-05
1014 1.6368540634572466e-05
1015 1.5796961862041349e-05
1016 1.520532515926801e-05
1017 1.4597428441704977e-05
1018 1.3977048538404883e-05
1019 1.3347903131546949e-05
1020 1.2713615036098297e-05
1021 1.2077679267689142e-05
1022 1.1443433277606071e-05
1023 1.0814030659911823e-05
1024 1.0192418559021344e-05
1025 9.5813189284970628e-06
1026 8.9832137152163853e-06
1027 8.4003339691110017e-06
1028 7.8346528089366173e-06
1029 7.2878821103551192e-06
1030 6.7614727251227474e-06
1031 6.2566179902765857e-06
1032 5.7742602445262075e-06
1033 5.3151000359846499e-06
1034 4.8796076810474822e-06
1035 4.4680368185722273e-06
1036 4.0804395962132007e-06
1037 3.7166831263496149e-06
1038 3.3764668568532466e-06
1039 3.0593405162088327e-06
1040 2.7647223123456682e-06
1041 2.491917089033057e-06
1042 2.2401341718602377e-06
1043 2.0085046666969706e-06
1044 1.7960980061593244e-06
1045 1.6019375730900189e-06
1046 1.425015263565718e-06
1047 1.2643048847191785e-06
1048 1.1187743140529046e-06
1049 9.8739637637506031e-07
1050 8.6915842156071678e-07
1051 7.6307061069872167e-07
1052 6.6817293959211383e-07
1053 5.8354104690812989e-07
1054 5.0829086947937299e-07
1055 4.4158221938327724e-07
1056 3.8262136658184059e-07
1057 3.3066271725948196e-07
1058 2.8500968176969804e-07
1059 2.4501482754462877e-07
1060 2.1007941171063353e-07
1061 1.7965238577801172e-07
1062 1.5322896092644063e-07
1063 1.3034881737895475e-07
1064 1.1059403542249357e-07
1065 9.3586819052146758e-08
1066 7.8987076226695493e-08
1067 6.6489912537369117e-08
1068 5.5823087895889531e-08
1069 4.6744478799362381e-08
1070 3.9039581958734795e-08
1071 3.251908868727985e-08
1072 2.7016553513799495e-08
1073 2.2386175066006494e-08
1074 1.8500702396158953e-08
1075 1.5249475607987143e-08
1076 1.2536605890161133e-08
1077 1.02792968525324e-08
1078 8.4063063723068296e-09
1079 6.8565459551307075e-09
1080 5.5778128620594267e-09
1081 4.5256489049313514e-09
1082 3.6623188252902286e-09
1083 2.9559005006662425e-09
1084 2.3794788225654666e-09
1085 1.9104349205029837e-09
1086 1.5298224260289307e-09
1087 1.2218226431975041e-09
1088 9.7327078407186197e-10
1089 7.7324581003164084e-10
1090 6.127168659705207e-10
1091 4.8423978268364535e-10
1092 3.816976340934679e-10
1093 3.0007985494984022e-10
1094 2.3529493877561724e-10
1095 1.8401223531846497e-10
1096 1.4352884421396686e-10
1097 1.1165805163932216e-10
1098 8.6636175891768264e-11
1099 6.7045073993188003e-11
1100 5.1747913751040375e-11
1101 3.9836134314288779e-11
1102 3.05858040252458e-11
1103 2.3421838721337098e-11
1104 1.7888768422733711e-11
1105 1.3626937654193318e-11
1106 1.0353196743311397e-11
1107 7.8452906223928741e-12
1108 5.929280233094437e-12
1109 4.4694418194278628e-12
1110 3.3601833147008443e-12
1111 2.5195966648287307e-12
1112 1.8843321143834849e-12
1113 1.4055368811722762e-12
1114 1.0456477643193329e-12
1115 7.7586641275843634e-13
1116 5.7417841389060186e-13
1117 4.2380408840404006e-13
1118 3.1199080443430587e-13
1119 2.2907453671654616e-13
1120 1.6775296736327668e-13
1121 1.2252422845992861e-13
1122 8.9254909279328987e-14
1123 6.484860237061783e-14
1124 4.6992386299311034e-14
1125 3.3963524282959955e-14
1126 2.448253422452576e-14
1127 1.7601851897410037e-14
1128 1.2621725356308466e-14
1129 9.0268756607339006e-15
1130 6.4389427846390677e-15
1131 4.5808918941541776e-15
1132 3.2504530005867457e-15
1133 2.3003616032698863e-15
1134 1.6237034003066268e-15
1135 1.1430774611990616e-15
1136 8.0260709419779065e-16
1137 5.6206778948326128e-16
1138 3.9258415997703439e-16
1139 2.7348607515908312e-16
1140 1.9001856577729629e-16
1141 1.316786071532792e-16
1142 9.1010768906069211e-17
1143 6.2737717471534498e-17
1144 4.3134325953933527e-17
1145 2.9578468853007025e-17
1146 2.0229573785216261e-17
1147 1.3799271134203629e-17
1148 9.3882346160168442e-18
1149 6.3704497117246503e-18
1150 4.3113632984760818e-18
1151 2.9101643761786787e-18
1152 1.9592000854438865e-18
1153 1.3155229625332755e-18
1154 8.8100109122942875e-19
1155 5.8845442194140257e-19
1156 3.9201942399424718e-19
1157 2.6047180097243907e-19
1158 1.7261248730607747e-19
1159 1.140885550194204e-19
1160 7.5209087545146536e-20
1161 4.9448933693266058e-20
1162 3.2426637262637329e-20
1163 2.1208271134560613e-20
1164 1.3834612256240283e-20
1165 9.000923850143746e-21
1166 5.8407088040895151e-21
1167 3.7800921982935423e-21
1168 2.4400436859416172e-21
1169 1.5709095588325584e-21
1170 1.0087025853184826e-21
1171 6.4600139624592911e-22
1172 4.126312832851913e-22
1173 2.6287495755841544e-22
1174 1.6703006562861316e-22
1175 1.0585185155557367e-22
1176 6.6905317740826333e-23
1177 4.2177534290289225e-23
1178 2.651918102786048e-23
1179 1.6630197229622885e-23
1180 1.0401430293294451e-23
1181 6.4885416563706733e-24
1182 4.0370070004524595e-24
1183 2.5051300643946669e-24
1184 1.5504559309650562e-24
1185 9.5707714518070368e-25
1186 5.8924083387166179e-25
1187 3.618237717665326e-25
1188 2.2159488361949064e-25
1189 1.3535700371679063e-25
1190 8.2463185392377023e-26
1191 5.010693665181416e-26
1192 3.0366446205727655e-26
1193 1.8354749310171421e-26
1194 1.1065252188900973e-26
1195 6.6532301466666342e-27
1196 3.9899012600788833e-27
1197 2.3864378071395964e-27
1198 1.4236278141534862e-27
1199 8.4703465540519198e-28
1200 5.0264835473018166e-28
1201 2.9749914542039843e-28
1202 1.7561659436218676e-28
1203 1.0339600296661343e-28
1204 6.0715604169161446e-29
1205 3.5559468638047245e-29
1206 2.0771534229994286e-29
1207 1.2101529385256962e-29
1208 7.0318616078496456e-30
1209 4.0752920874712925e-30
1210 2.3556216587783259e-30
1211 1.3580342010224807e-30
1212 7.8086192536380105e-31
1213 4.478124444521117e-31
1214 2.5613943093007636e-31
1215 1.4612182696135432e-31
1216 8.3140401594687543e-32
1217 4.7181040412986606e-32
1218 2.6704305036350453e-32
1219 1.5074864529617177e-32
1220 8.4875809041360784e-33
1221 4.7662059794511674e-33
1222 2.6694393523019548e-33
1223 1.4911649290572139e-33
1224 8.3078696617022104e-34
1225 4.6164914887341626e-34
1226 2.5585433226588347e-34
1227 1.4142685445109497e-34
1228 7.7970327838749583e-35
1229 4.2873131855372201e-35
1230 2.3512533648925317e-35
1231 1.2860919554151245e-35
1232 7.0162165458893339e-36
1233 3.8176166699946356e-36
1234 2.0717627652521888e-36
1235 1.1213626835722808e-36
1236 6.0535557588391315e-37
1237 3.2593677608561369e-37
1238 1.7503083119188351e-37
1239 9.3746295700689723e-38
1240 5.0078584863094427e-38
1241 2.6681383862536124e-38
1242 1.4178262910059672e-38
1243 7.5144304760581035e-39
1244 3.97216689190252e-39
1245 2.0941957549904714e-39
1246 1.101198050235899e-39
1247 5.775265624804782e-40
1248 3.0209035872189619e-40
1249 1.5760142398591613e-40
1250 8.2005273353712889e-41
1251 4.2558057322495933e-41
1252 2.2028259345595359e-41
1253 1.1372002272434509e-41
1254 5.8553392943350849e-42
1255 3.0069455573969664e-42
1256 1.540130194382195e-42
1257 7.8676979190889922e-43
1258 4.0086329266019095e-43
1259 2.0370574304922384e-43
1260 1.0324490478549235e-43
1261 5.2190607749198338e-44
1262 2.6313247541606589e-44
1263 1.3231677883612168e-44
1264 6.6361127957801958e-45
1265 3.3194869825471206e-45
1266 1.6560999791161878e-45
1267 8.2406317013226843e-46
1268 4.0897129693794174e-46
1269 2.0243403139033848e-46
1270 9.9938445613581425e-47
1271 4.9208488793178425e-47
1272 2.4166059287591943e-47
1273 1.1836682989126885e-47
1274 5.7824590708686364e-48
1275 2.8174323025497217e-48
1276 1.3691555237155411e-48
1277 6.6360621889625314e-49
1278 3.2079418175558209e-49
1279 1.546681495330235e-49
1280 7.437614548963402e-50
1281 3.5671782924601832e-50
1282 1.7063744382299418e-50
1283 8.1410838533385921e-51
1284 3.8739007558044376e-51
1285 1.8385401740150727e-51
1286 8.7027424041169592e-52
1287 4.1086344639968273e-52
1288 1.9346270323589898e-52
1289 9.0856367627780382e-53
1290 4.2557083690119349e-53
1291 1.9881388866893104e-53
1292 9.2636033596065842e-54
1293 4.3049841256955223e-54
1294 1.9953612241221129e-54
1295 9.224224693274432e-55
1296 4.2530118195044737e-55
1297 1.9557875493269204e-55
1298 8.9702621581964102e-56
1299 4.1034293957737397e-56
1300 1.8721781232558726e-56
1301 8.5193358252080376e-57
1302 3.8665415478984143e-57
1303 1.7502415739163403e-57
1304 7.9019027593998737e-58
1305 3.5581457803801059e-58
1306 1.5979903975237935e-58
1307 7.1578561159146758e-59
1308 3.1977914291477923e-59
1309 1.4248714194760072e-59
1310 6.3322723810993931e-60
1311 2.8067379780249036e-60
1312 1.2408021168976496e-60
1313 5.470934956392413e-61
1314 2.4059076242511061e-61
1315 1.0552484343675504e-61
1316 4.616245057693031e-62
1317 2.0141015609628541e-62
1318 8.7646029678224306e-63
1319 3.8040086884257493e-63
1320 1.6466796711135413e-63
1321 7.1094355081379661e-64
1322 3.0613958211801905e-64
1323 1.3148076500140813e-64
1324 5.6320088774189212e-65
1325 2.406150622484082e-65
1326 1.0252756920014938e-65
1327 4.3572941871268523e-66
1328 1.8469344231234691e-66
1329 7.8080833351029184e-67
1330 3.2922725057643072e-67
1331 1.3845399182514867e-67
1332 5.8072906034244214e-68
1333 2.4294054861734211e-68
1334 1.0136425383063231e-68
1335 4.2182082698269072e-69
1336 1.7507719540889768e-69
1337 7.2475215317378625e-70
1338 2.9923185078133392e-70
1339 1.2322093342979157e-70
1340 5.0608042714033953e-71
1341 2.0730651891394404e-71
1342 8.4696360401598314e-72
1343 3.4512379896600237e-72
1344 1.4026310210098886e-72
1345 5.6855219711396959e-73
1346 2.2985587882972637e-73
1347 9.2682824544783893e-74
1348 3.7273594530352635e-74
1349 1.4950704702903188e-74
1350 5.9810911626889786e-75
1351 2.3864786383076443e-75
1352 9.4971446299692229e-76
1353 3.7695275653767261e-76
1354 1.4922416806749724e-76
1355 5.8918242059279025e-77
1356 2.3201644356185033e-77
1357 9.1126800389479352e-78
1358 3.5697010680365603e-78
1359 1.3946844146289416e-78
1360 5.434735562259377e-79
1361 2.1122205245050461e-79
1362 8.1876349350025374e-80
1363 3.1654543408269245e-80
1364 1.2205961839888969e-80
1365 4.6942512796299022e-81
1366 1.8006073971082514e-81
1367 6.8885862064488334e-82
1368 2.6284488900325988e-82
1369 1.0002932695504488e-82
1370 3.7967633431310549e-83
1371 1.4373352620803224e-83
1372 5.4270147724199975e-84
1373 2.0437242512367926e-84
1374 7.6761236903229817e-85
1375 2.8755438928168037e-85
1376 1.0743762745145732e-85
1377 4.0036046820773514e-86
1378 1.4880048229695675e-86
1379 5.5158933489230153e-87
1380 2.039321759115697e-87
1381 7.5199337917835546e-88
1382 2.7656718665126324e-88
1383 1.0144850654624087e-88
1384 3.711496328864077e-89
1385 1.3542872311215073e-89
1386 4.9286831923933886e-90
1387 1.7889961009687869e-90
1388 6.47658777751579e-91
1389 2.3385221560553031e-91
1390 8.4216093695200117e-92
1391 3.0248724637279528e-92
1392 1.0836210051048638e-92
1393 3.8717395290791893e-93
1394 1.3797271846887847e-93
1395 4.9038669796124884e-94
1396 1.7383711756211405e-94
1397 6.1461720658244663e-95
1398 2.1673312240688397e-95
1399 7.622619337583629e-96
1400 2.6738777533620566e-96
1401 9.3548587565063701e-97
1402 3.2643092274707603e-97
1403 1.1360664165240383e-97
1404 3.9434335045502161e-98
1405 1.3652233053768201e-98
1406 4.7140179938837241e-99
1407 1.6234433914484685e-99
1408 5.5762397051649103e-100
1409 1.9103110615064318e-100
1410 6.527172908726418e-101
1411 2.2243571275075177e-101
1412 7.56035668503267e-102
1413 2.5629399211960034e-102
1414 8.665486251854978e-103
1415 2.9221723053197382e-103
1416 9.8282699015625296e-104
1417 3.2969070227963288e-104
1418 1.103048722404568e-104
1419 3.680790195298139e-105
1420 1.2250273983379877e-105
1421 4.0663889053596219e-106
1422 1.3462644961752918e-106
1423 4.4453938541017074e-107
1424 1.4640249159066855e-107
1425 4.8088924281892188e-108
1426 1.5754333249024822e-108
1427 5.1477016059095465e-109
1428 1.67758707808873e-109
1429 5.4527445353686691e-110
1430 1.7676798089029805e-110
1431 5.7154499041402699e-111
1432 1.8431285013048393e-111
1433 5.9281499232476274e-112
1434 1.9016960881151557e-112
1435 6.0844512944339309e-113
1436 1.941601487030698e-113
1437 6.1795541764362438e-114
1438 1.9616095326649899e-114
1439 6.2104969634036842e-115
1440 1.9610944713784245e-115
1441 6.1763094621257902e-116
1442 1.9400724653003269e-116
1443 6.0780634151283811e-117
1444 1.8992007500236884e-117
1445 5.91881669907028e-118
1446 1.8397435072080283e-118
1447 5.7034552517912198e-119
1448 1.7635069244103626e-119
1449 5.4384441281852767e-120
1450 1.6727480960285987e-120
1451 5.1315053783597663e-121
1452 1.570064173550254e-121
1453 4.7912451239015189e-122
1454 1.4582693502121018e-122
1455 4.42675490036079e-123
1456 1.3402677780648707e-123
1457 4.0472128728729477e-124
1458 1.2189303482182842e-124
1459 3.6615089781469132e-125
1460 1.0969824710042842e-125
1461 3.2779146675938292e-126
1462 9.7690868456452167e-127
1463 2.9038131552190456e-127
1464 8.6087825393728331e-128
1465 2.5455004480337934e-128
1466 7.5069407692194649e-129
1467 2.2080615325573435e-129
1468 6.4776536840234824e-130
1469 1.8953204580550741e-130
1470 5.5310291384347374e-131
1471 1.6098581611386699e-131
1472 4.673342942488738e-132
1473 1.3530880588175461e-132
1474 3.9073547428989112e-133
1475 1.1253768930974996e-133
1476 3.2327455058302487e-134
1477 9.2619708684002661e-135
1478 2.6466327111831627e-135
1479 7.5429688153111572e-136
1480 2.1441211446875474e-136
1481 6.0787558198177174e-137
1482 1.7188518589113042e-137
1483 4.8475307101306495e-138
1484 1.3635185830151215e-138
1485 3.8252508861898621e-139
1486 1.0703286703819451e-139
1487 2.9869830926487566e-140
1488 8.313937225527813e-141
1489 2.3080174544873077e-141
1490 6.390425965974557e-142
1491 1.7647325571837723e-142
1492 4.8605605674927926e-143
1493 1.3352180407678972e-143
1494 3.6582753880824909e-144
1495 9.9967531905431464e-145
1496 2.7245822051978587e-145
1497 7.4062647539224424e-146
1498 2.0079686177780864e-146
1499 5.4296643129514222e-147
1500 1.4643584943462224e-147
1501 3.9389476814219554e-148
1502 1.0567478797602966e-148
1503 2.8276192463237962e-149
1504 7.5462092577616065e-150
1505 2.008607732694997e-150
1506 5.3323639988377702e-151
1507 1.4118963520839826e-151
1508 3.7285864397677238e-152
1509 9.8207348702124937e-153
1510 2.5798955803293194e-153
1511 6.7595633350732202e-154
1512 1.7664181800340272e-154
1513 4.6039095339729803e-155
1514 1.1967912567575584e-155
1515 3.1029044728708732e-156
1516 8.0237386483958739e-157
1517 2.0693955662003882e-157
1518 5.3231490333184333e-158
1519 1.3656899316569927e-158
1520 3.4945717444002381e-159
1521 8.9185486487726827e-160
1522 2.2701407334297996e-160
1523 5.7632803796571252e-161
1524 1.4593016927475709e-161
1525 3.6853504754506242e-162
1526 9.2826264867135393e-163
1527 2.3319612374224577e-163
1528 5.8429228211639665e-164
1529 1.4601495654222633e-164
1530 3.6393423264918969e-165
1531 9.0470469578039923e-166
1532 2.2431026667454953e-166
1533 5.5468935319109108e-167
1534 1.3680717641814193e-167
1535 3.3653194858740636e-168
1536 8.2566160975592457e-169
1537 2.0203948596672745e-169
1538 4.9309294516413156e-170
1539 1.2002720531967977e-170
1540 2.9139961296489848e-171
1541 7.0559682536041743e-172
1542 1.7040511896433214e-172
1543 4.104563951794556e-173
1544 9.8607463528249594e-174
1545 2.3627127219560627e-174
1546 5.6463841644721884e-175
1547 1.3458240888045198e-175
1548 3.1993705512810393e-176
1549 7.5857610733258058e-177
1550 1.7938748766745548e-177
1551 4.2310046886706792e-178
1552 9.95298241520731e-179
1553 2.3351852460710256e-179
1554 5.464467036946726e-180
1555 1.2753595957747375e-180
1556 2.9687653253593384e-181
1557 6.8925107922062976e-182
1558 1.596016628486334e-182
1559 3.6860034726381834e-183
1560 8.4904838334316913e-184
1561 1.9505968110857318e-184
1562 4.4695206848094663e-185
1563 1.0214397725943571e-185
1564 2.3282142779449605e-186
1565 5.2928733645321192e-187
1566 1.2001027462662344e-187
1567 2.7139617777423993e-188
1568 6.1213525885149406e-189
1569 1.377049129945645e-189
1570 3.0896539930608618e-190
1571 6.9139881038497516e-191
1572 1.5431416069636426e-191
1573 3.435115193840101e-192
1574 7.6266743123239051e-193
1575 1.6888359584942354e-193
1576 3.7299078729294377e-194
1577 8.216126436552873e-195
1578 1.8050718519561406e-195
1579 3.9553074300111769e-196
1580 8.6441912591025038e-197
1581 1.8841993986840535e-197
1582 4.0962619887295153e-198
1583 8.881922128523691e-199
1584 1.9208107079374888e-199
1585 4.1430535448975722e-200
1586 8.9128150663615158e-201
1587 1.9123510371112949e-201
1588 4.0924059479047848e-202
1589 8.7347035486806705e-203
1590 1.8594136021637809e-203
1591 3.947864230202447e-204
1592 8.3600097636255875e-205
1593 1.7656707878357968e-205
1594 3.7193842720696958e-206
1595 7.8143118667906077e-207
1596 1.6374528387531024e-207
1597 3.4221987812918519e-208
1598 7.1334567960477889e-209
1599 1.483041176676682e-209
1600 3.0751390245895628e-210
1601 6.3596713203511988e-211
1602 1.311785900483055e-211
1603 2.6986689818820019e-212
1604 5.5372565714780738e-213
1605 1.1331777752991558e-213
1606 2.3129157867204064e-214
1607 4.7084716917477049e-215
1608 9.5600128967963555e-216
1609 1.9359554705447918e-216
1610 3.9101248130935512e-217
1611 7.8766989771719919e-218
1612 1.5825456534887698e-218
1613 3.1712217952922163e-219
1614 6.3380455931881209e-220
1615 1.263404651426107e-220
1616 2.5118167669412562e-221
1617 4.9807163544807995e-222
1618 9.8504038418983796e-223
1619 1.9430081977348134e-223
1620 3.8225537526528645e-224
1621 7.5005125237995181e-225
1622 1.4678668111299563e-225
1623 2.8651062546895462e-226
1624 5.5776747480271036e-227
1625 1.0829889103793568e-227
1626 2.0972644950629248e-228
1627 4.0507997167219551e-229
1628 7.8034510123648705e-230
1629 1.4993085475782254e-230
1630 2.8731195456771971e-231
1631 5.4912946491704208e-232
1632 1.0467769947874073e-232
1633 1.990178190387327e-233
1634 3.7738803510753752e-234
1635 7.1374431553049715e-235
1636 1.3463425422724759e-235
1637 2.5329513402367582e-236
1638 4.7528761284507514e-237
1639 8.894970574173726e-238
1640 1.6603165880220598e-238
1641 3.0909762581448837e-239
1642 5.7392983654713355e-240
1643 1.0628703874582339e-240
1644 1.9631802809821692e-241
1645 3.6165829464113582e-242
1646 6.6450009624890848e-243
1647 1.2177272857057287e-243
1648 2.2256834569654889e-244
1649 4.0572813934803056e-245
1650 7.3767528305236697e-246
1651 1.3376845337952091e-246
1652 2.4193603049409951e-247
1653 4.364211274371563e-248
1654 7.8518022671600463e-249
1655 1.4089361511148029e-249
1656 2.521573560729448e-250
1657 4.5010137833377803e-251
1658 8.0132264289230519e-252
1659 1.4228622516138942e-252
1660 2.5198615042394753e-253
1661 4.4509104562132916e-254
1662 7.8411437119761028e-255
1663 1.37774340638003e-255
1664 2.4144356778441772e-256
1665 4.2200860823416835e-257
1666 7.3567390403891319e-258
1667 1.2791096138731097e-258
1668 2.2181379207092873e-259
1669 3.8364337326744227e-260
1670 6.6179765903089381e-261
1671 1.138626070484225e-261
1672 1.9538687699659367e-262
1673 3.3440135643452856e-263
1674 5.7081981521439245e-264
1675 9.7182579439170782e-265
1676 1.6501984487873299e-265
1677 2.7947457102344972e-266
1678 4.7207042511126897e-267
1679 7.9529757643993141e-268
1680 1.3363213163559132e-268
1681 2.2394970999388668e-269
1682 3.7432469879824981e-270
1683 6.2402908850140803e-271
1684 1.0375751362825793e-271
1685 1.7206504362690349e-272
1686 2.8459293394421007e-273
1687 4.6947659716857499e-274
1688 7.7243537424700553e-275
1689 1.2675606012811844e-275
1690 2.0745966890533521e-276
1691 3.3865461647071392e-277
1692 5.5136436134467443e-278
1693 8.9532096294784466e-279
1694 1.4500306636989027e-279
1695 2.3422540074199142e-280
1696 3.7735418092665791e-281
1697 6.0634906580165033e-282
1698 9.7175018184996551e-283
1699 1.5532627224254015e-283
1700 2.4762448173298029e-284
1701 3.9373190746782671e-285
1702 6.2440448402593368e-286
1703 9.8761979669867991e-287
1704 1.5580160647790777e-287
1705 2.4513902092551209e-288
1706 3.8469038725832213e-289
1707 6.0209995160264303e-290
1708 9.3990556625614505e-291
1709 1.4633837292185221e-291
1710 2.2724304157612795e-292
1711 3.5195029717883512e-293
1712 5.4366384225625616e-294
1713 8.3760244251784376e-295
1714 1.2870748119941231e-295
1715 1.9725499913380406e-296
1716 3.0151617635459543e-297
1717 4.5967574288978793e-298
1718 6.9895775431905958e-299
1719 1.0600067706128146e-299
1720 1.603336658344822e-300
1721 2.4187956366128346e-301
1722 3.6394185289730934e-302
1723 5.4616416068202928e-303
1724 8.1747177372844452e-304
1725 1.2203396010765455e-304
1726 1.8169668954017175e-305
1727 2.6981848269998973e-306
1728 3.9962693115749663e-307
1729 5.9033179036807704e-308
1730 8.6975306098965583e-309
1731 1.2780685012638421e-309
1732 1.8731418557000135e-310
1733 2.7380764903361032e-311
1734 3.9918926658205183e-312
1735 5.8045760517112037e-313
1736 8.4182249582616557e-314
1737 1.2176680747017064e-314
1738 1.7566922412674419e-315
1739 2.5276726006761366e-316
1740 3.627473943608912e-317
1741 5.1921358721456599e-318
1742 7.4121704451687172e-319
1743 1.0553736260814867e-319
1744 1.4985011038365008e-320
1745 2.1244822771173601e-321
1746 3.0138004396316039e-322
1747 4.4465908125712189e-323
1748 4.9406564584124654e-324
1749 0
1750 0
1751 0
1752 0
1753 0
1754 0
1755 0
1756 0
1757 0
1758 0
1759 0
1760 0
1761 0
1762 0
1763 0
1764 0
1765 0
1766 0
1767 0
1768 0
1769 0
1770 0
1771 0
1772 0
1773 0
1774 0
1775 0
1776 0
1777 0
1778 0
1779 0
1780 0
1781 0
1782 0
1783 0
1784 0
1785 0
1786 0
1787 0
1788 0
1789 0
1790 0
1791 0
1792 0
1793 0
1794 0
1795 0
1796 0
1797 0
1798 0
1799 0
1800 0
1801 0
1802 0
1803 0
1804 0
1805 0
1806 0
1807 0
1808 0
1809 0
1810 0
1811 0
1812 0
1813 0
1814 0
1815 0
1816 0
1817 0
1818 0
1819 0
1820 0
1821 0
1822 0
1823 0
1824 0
1825 0
1826 0
1827 0
1828 0
1829 0
1830 0
1831 0
1832 0
1833 0
1834 0
1835 0
1836 0
1837 0
1838 0
1839 0
1840 0
1841 0
1842 0
1843 0
1844 0
1845 0
1846 0
1847 0
1848 0
1849 0
1850 0
1851 0
1852 0
1853 0
1854 0
1855 0
1856 0
1857 0
1858 0
1859 0
1860 0
1861 0
1862 0
1863 0
1864 0
1865 0
1866 0
1867 0
1868 0
1869 0
1870 0
1871 0
1872 0
1873 0
1874 0
1875 0
1876 0
1877 0
1878 0
1879 0
1880 0
1881 0
1882 0
1883 0
1884 0
1885 0
1886 0
1887 0
1888 0
1889 0
1890 0
1891 0
1892 0
1893 0
1894 0
1895 0
1896 0
1897 0
1898 0
1899 0
1900 0
1901 0
1902 0
1903 0
1904 0
1905 0
1906 0
1907 0
1908 0
1909 0
1910 0
1911 0
1912 0
1913 0
1914 0
1915 0
1916 0
1917 0
1918 0
1919 0
1920 0
1921 0
1922 0
1923 0
1924 0
1925 0
1926 0
1927 0
1928 0
1929 0
1930 0
1931 0
1932 0
1933 0
1934 0
1935 0
1936 0
1937 0
1938 0
1939 0
1940 0
1941 0
1942 0
1943 0
1944 0
1945 0
1946 0
1947 0
1948 0
1949 0
1950 0
1951 0
1952 0
1953 0
1954 0
1955 0
1956 0
1957 0
1958 0
1959 0
1960 0
1961 0
1962 0
1963 0
1964 0
1965 0
1966 0
1967 0
1968 0
1969 0
1970 0
1971 0
1972 0
1973 0
1974 0
1975 0
1976 0
1977 0
1978 0
1979 0
1980 0
1981 0
1982 0
1983 0
1984 0
1985 0
1986 0
1987 0
1988 0
1989 0
1990 0
1991 0
1992 0
1993 0
1994 0
1995 0
1996 0
1997 0
1998 0
1999 0
2000 0


==> figures/tikz/data/results_spacing_kde_prior_titles.dat <==
x y
0 8.6416773889722017e-10
1 8.7506973475633029e-10
2 9.0800681478692141e-10
3 9.636761430061951e-10
4 1.0432526609778993e-09
5 1.1484087514030693e-09
6 1.2813420906287694e-09
7 1.4448120156620893e-09
8 1.6421848272912809e-09
9 1.8774885491406551e-09
10 2.1554777633753457e-09
11 2.4817092477586775e-09
12 2.8626292462539606e-09
13 3.3056733167261309e-09
14 3.8193798148731678e-09
15 4.4135181935933117e-09
16 5.099233421815431e-09
17 5.8892079565723362e-09
18 6.7978428369053589e-09
19 7.8414596081064509e-09
20 9.0385249298091688e-09
21 1.0409899871423467e-08
22 1.1979116053169009e-08
23 1.3772680950195491e-08
24 1.5820414840570514e-08
25 1.815582204473581e-08
26 2.0816499273718121e-08
27 2.3844584075139329e-08
28 2.7287246538959468e-08
29 3.1197227597816903e-08
30 3.5633427428551032e-08
31 4.0661547630593214e-08
32 4.6354791021803459e-08
33 5.2794623051255591e-08
34 6.0071598979500636e-08
35 6.8286261117845326e-08
36 7.7550110546882738e-08
37 8.7986657848438233e-08
38 9.9732557481596111e-08
39 1.1293883050977563e-07
40 1.2777218043893018e-07
41 1.4441640695380654e-07
42 1.6307392233655129e-07
43 1.8396737531650919e-07
44 2.0734138702836036e-07
45 2.3346440364438581e-07
46 2.6263067009207758e-07
47 2.9516232906708616e-07
48 3.3141164930013424e-07
49 3.7176338673169844e-07
50 4.1663728188671135e-07
51 4.6649069632021289e-07
52 5.2182139052094274e-07
53 5.8317044511080422e-07
54 6.5112532656161563e-07
55 7.2632309796491745e-07
56 8.0945377463431901e-07
57 9.0126382349212763e-07
58 1.0025598042925449e-06
59 1.1142121497627964e-06
60 1.237159080702267e-06
61 1.3724106509698166e-06
62 1.5210529161134427e-06
63 1.684252218157841e-06
64 1.8632595777684726e-06
65 2.0594151836606453e-06
66 2.2741529677251609e-06
67 2.5090052529053677e-06
68 2.765607459392232e-06
69 3.0457028532133409e-06
70 3.3511473197889779e-06
71 3.6839141435244851e-06
72 4.0460987730152006e-06
73 4.4399235499715487e-06
74 4.8677423785405131e-06
75 5.3320453103214331e-06
76 5.8354630190628525e-06
77 6.3807711377995887e-06
78 6.9708944300617952e-06
79 7.6089107657759941e-06
80 8.2980548715999489e-06
81 9.0417218247053071e-06
82 9.843470258459347e-06
83 1.0707025248078826e-05
84 1.1636280844148406e-05
85 1.2635302221928839e-05
86 1.3708327414641514e-05
87 1.4859768599416452e-05
88 1.609421290534535e-05
89 1.7416422714095068e-05
90 1.8831335424824234e-05
91 2.0344062656706253e-05
92 2.1959888864204724e-05
93 2.3684269342371623e-05
94 2.5522827601843055e-05
95 2.748135209589078e-05
96 2.9565792284839005e-05
97 3.1782254026373912e-05
98 3.4136994283732699e-05
99 3.6636415147459696e-05
100 3.9287057170327593e-05
101 4.2095592019125904e-05
102 4.5068814451294211e-05
103 4.8213633628791783e-05
104 5.1537063786117398e-05
105 5.5046214273997465e-05
106 5.8748279004901784e-05
107 6.2650525331191259e-05
108 6.6760282391312853e-05
109 7.1084928963982953e-05
110 7.5631880874715124e-05
111 8.0408578003283372e-05
112 8.5422470944748771e-05
113 9.0681007380450493e-05
114 9.6191618218839946e-05
115 0.00010196170356916453
116 0.00010799861861375434
117 0.00011430965944698072
118 0.00012090204895079902
119 0.00012778292277813906
120 0.00013495931551620827
121 0.00014243814710201337
122 0.0001502262095620639
123 0.00015833015414723928
124 0.00016675647893222439
125 0.00017551151694667117
126 0.00018460142490237119
127 0.00019403217257719444
128 0.0002038095329123859
129 0.00021393907287502168
130 0.00022442614513203354
131 0.00023527588057622813
132 0.00024649318173820985
133 0.00025808271711107389
134 0.00027004891640725227
135 0.0002823959667589689
136 0.00029512780986550892
137 0.00030824814008194567
138 0.00032176040343518298
139 0.00033566779754423914
140 0.00034997327241270275
141 0.00036467953205226593
142 0.00037978903688735174
143 0.00039530400688210022
144 0.00041122642532252302
145 0.0004275580431784939
146 0.00044430038396257784
147 0.00046145474899556823
148 0.00047902222298202034
149 0.00049700367979327992
150 0.000515399788350435
151 0.00053421101849539211
152 0.00055343764673506149
153 0.00057307976174129406
154 0.00059313726948804482
155 0.00061360989790703886
156 0.00063449720094433315
157 0.00065579856190226969
158 0.00067751319595479712
159 0.0006996401517287169
160 0.00072217831184927012
161 0.00074512639235558642
162 0.00076848294089968143
163 0.00079224633365224399
164 0.00081641477084889503
165 0.00084098627092230006
166 0.0008659586631781218
167 0.0008913295789863819
168 0.00091709644147413552
169 0.00094325645372062808
170 0.00096980658547175455
171 0.00099674355840701227
172 0.001024063830008772
173 0.0010517635761006033
174 0.0010798386721384686
175 0.0011082846733554801
176 0.0011370967938777448
177 0.0011662698849452479
178 0.0011957984123875315
179 0.0012256764335192045
180 0.0012558975736345903
181 0.0012864550022942494
182 0.0013173414096081606
183 0.0013485489827313602
184 0.0013800693827970708
185 0.0014118937225202455
186 0.0014440125447105167
187 0.0014764158019376979
188 0.001509092837595366
189 0.0015420323686081987
190 0.001575222470026998
191 0.001608650561751255
192 0.0016423033976129195
193 0.0016761670570466097
194 0.0017102269395609202
195 0.0017444677622126055
196 0.001778873560270493
197 0.0018134276912388817
198 0.0018481128423912736
199 0.0018829110419441404
200 0.0019178036739779763
201 0.0019527714971884257
202 0.0019877946675245822
203 0.0020228527647445415
204 0.0020579248228903219
205 0.0020929893646551654
206 0.002128024439586939
207 0.002163007666041385
208 0.002197916276768957
209 0.0022327271679892227
210 0.0022674169517774025
211 0.0023019620115587347
212 0.0023363385604787852
213 0.0023705227023910562
214 0.0024044904951782591
215 0.0024382180161001874
216 0.002471681428839652
217 0.0025048570518988269
218 0.002537721427981338
219 0.0025702513939812504
220 0.0026024241511885524
221 0.0026342173353120545
222 0.0026656090859150721
223 0.0026965781148565538
224 0.0027271037733311481
225 0.002757166117105313
226 0.0027867459695537344
227 0.0028158249821104266
228 0.0028443856917621533
229 0.0028724115752281859
230 0.0028998870994896243
231 0.002926797768353384
232 0.0029531301647607059
233 0.0029788719885767189
234 0.003004012089626887
235 0.0030285404957771812
236 0.0030524484358871976
237 0.0030757283574998728
238 0.0030983739391660741
239 0.0031203800973386361
240 0.0031417429878062321
241 0.003162460001674315
242 0.003182529755936392
243 0.0032019520787144613
244 0.0032207279892829889
245 0.0032388596730237407
246 0.0032563504514921283
247 0.0032732047478059604
248 0.0032894280475965422
249 0.0033050268557889544
250 0.0033200086495026194
251 0.0033343818273852133
252 0.0033481556557124438
253 0.0033613402116022578
254 0.0033739463237060902
255 0.0033859855107500865
256 0.003397469918306955
257 0.0034084122541838519
258 0.0034188257228132271
259 0.0034287239590324774
260 0.003438120961634073
261 0.0034470310270611833
262 0.0034554686836140991
263 0.0034634486265214389
264 0.0034709856542152781
265 0.0034780946061337783
266 0.0034847903023562271
267 0.0034910874853558544
268 0.0034970007641343249
269 0.0035025445609793678
270 0.0035077330610632494
271 0.0035125801650756454
272 0.0035170994450593449
273 0.0035213041035920783
274 0.0035252069364322945
275 0.0035288202987214068
276 0.0035321560748100968
277 0.0035352256517514743
278 0.0035380398964802314
279 0.0035406091366735055
280 0.003542943145267164
281 0.003545051128579823
282 0.003546941717977072
283 0.0035486229649895141
284 0.0035501023397805265
285 0.0035513867328440126
286 0.0035524824597972056
287 0.0035533952691205175
288 0.003554130352684638
289 0.0035546923588945763
290 0.0035550854082713021
291 0.0035553131112841772
292 0.0035553785882411195
293 0.0035552844910383759
294 0.0035550330265683911
295 0.003554625981581694
296 0.0035540647487974641
297 0.0035533503540575067
298 0.0035524834843188658
299 0.0035514645162828488
300 0.0035502935454603049
301 0.0035489704154773819
302 0.0035474947474300141
303 0.0035458659691009519
304 0.0035440833438590276
305 0.0035421459990670526
306 0.0035400529538319194
307 0.003537803145938477
308 0.0035353954578171655
309 0.0035328287414041091
310 0.0035301018417620944
311 0.0035272136193404222
312 0.0035241629707621273
313 0.0035209488480375645
314 0.0035175702761146553
315 0.0035140263686871311
316 0.0035103163421942416
317 0.0035064395279570922
318 0.0035023953824091206
319 0.0034981834953908648
320 0.0034938035964915252
321 0.0034892555594329315
322 0.0034845394045043502
323 0.0034796552990692736
324 0.0034746035561787694
325 0.0034693846313382714
326 0.0034639991174878954
327 0.0034584477382686419
328 0.003452731339659247
329 0.0034468508800801793
330 0.0034408074190731444
331 0.003434602104674975
332 0.0034282361596154926
333 0.0034217108664786715
334 0.0034150275519750318
335 0.0034081875704818319
336 0.0034011922870142335
337 0.0033940430597971627
338 0.0033867412226126488
339 0.0033792880671009462
340 0.0033716848251970134
341 0.0033639326518846405
342 0.0033560326084511437
343 0.0033479856464237964
344 0.0033397925923665068
345 0.0033314541337110541
346 0.003322970805791419
347 0.0033143429802425647
348 0.0033055708549165029
349 0.0032966544454582679
350 0.0032875935786731061
351 0.0032783878878033003
352 0.0032690368098189366
353 0.0032595395848118809
354 0.0032498952575655111
355 0.0032401026813556879
356 0.0032301605240199842
357 0.0032200672763133108
358 0.0032098212625484737
359 0.0031994206535000632
360 0.0031888634815297719
361 0.0031781476578709444
362 0.0031672709919893863
363 0.0031562312129177908
364 0.0031450259924409893
365 0.0031336529699903643
366 0.0031221097790873932
367 0.0031103940751588759
368 0.003098503564530352
369 0.0030864360343892676
370 0.0030741893834961313
371 0.003061761653410159
372 0.0030491510599862139
373 0.0030363560248913633
374 0.003023375206884036
375 0.0030102075325943163
376 0.0029968522265427155
377 0.0029833088401349924
378 0.0029695772793737565
379 0.0029556578310324243
380 0.0029415511870449738
381 0.0029272584668741061
382 0.002912781237632694
383 0.0028981215317473137
384 0.0028832818619683371
385 0.002868265233549468
386 0.0028530751534387284
387 0.0028377156363443659
388 0.0028221912075617347
389 0.0028065069024709789
390 0.0027906682626400816
391 0.0027746813284936661
392 0.0027585526285339047
393 0.0027422891651263008
394 0.0027258983968900799
395 0.0027093882177587699
396 0.0026927669328030437
397 0.0026760432309330877
398 0.0026592261546223512
399 0.0026423250668179809
400 0.0026253496152255462
401 0.0026083096941764351
402 0.0025912154043052373
403 0.0025740770102819113
404 0.0025569048968590137
405 0.0025397095235073293
406 0.0025225013779245895
407 0.0025052909287109695
408 0.0024880885775115996
409 0.0024709046109307573
410 0.0024537491525244591
411 0.0024366321151779169
412 0.0024195631541716889
413 0.0024025516212358758
414 0.0023856065198845427
415 0.002368736462313825
416 0.0023519496281363163
417 0.0023352537252116046
418 0.0023186559528185192
419 0.0023021629673989088
420 0.0022857808510853175
421 0.0022695150832066865
422 0.0022533705149466558
423 0.0022373513473085893
424 0.0022214611125205325
425 0.0022057026589915171
426 0.0021900781399087155
427 0.0021745890055427323
428 0.0021592359993059256
429 0.0021440191575865615
430 0.002128937813359402
431 0.0021139906035518401
432 0.0020991754801233274
433 0.0020844897247953337
434 0.0020699299673488823
435 0.0020554922073876621
436 0.0020411718394462404
437 0.002026963681305343
438 0.0020128620053597489
439 0.0019988605728686851
440 0.0019849526709042518
441 0.0019711311517999629
442 0.0019573884748892998
443 0.0019437167503129943
444 0.0019301077846640036
445 0.0019165531282302004
446 0.0019030441235874922
447 0.0018895719552896051
448 0.0018761277003958995
449 0.0018627023795744981
450 0.0018492870085157443
451 0.0018358726493892714
452 0.0018224504620783257
453 0.0018090117549258086
454 0.0017955480347291157
455 0.00178205105572454
456 0.0017685128673069193
457 0.0017549258602364956
458 0.0017412828110923261
459 0.001727576924740417
460 0.0017138018745945095
461 0.0016999518404587207
462 0.0016860215437534199
463 0.0016720062799391339
464 0.001657901947967924
465 0.0016437050766068856
466 0.0016294128474954102
467 0.0016150231148147616
468 0.001600534421467167
469 0.0015859460116803825
470 0.0015712578399733992
471 0.0015564705764391452
472 0.0015415856083206107
473 0.0015266050378776482
474 0.0015115316765629706
475 0.0014963690355467196
476 0.0014811213126501763
477 0.0014657933757698562
478 0.0014503907428935774
479 0.0014349195588299779
480 0.001419386568792042
481 0.0014037990889934451
482 0.0013881649744339401
483 0.0013724925840661434
484 0.0013567907435510268
485 0.0013410687058230644
486 0.0013253361096980533
487 0.0013096029367672055
488 0.0012938794668299746
489 0.0012781762321251791
490 0.0012625039706254536
491 0.0012468735786634458
492 0.0012312960631599269
493 0.0012157824937237306
494 0.0012003439548913624
495 0.0011849914987702398
496 0.0011697360983437756
497 0.001154588601689118
498 0.0011395596873492095
499 0.001124659821090231
500 0.0011098992142631937
501 0.0010952877839751759
502 0.0010808351152606125
503 0.0010665504254276943
504 0.0010524425307376071
505 0.0010385198155572393
506 0.0010247902041074805
507 0.001011261134910622
508 0.00099793953802140172
509 0.00098483181510690193
510 0.00097194382242152039
511 0.00095928085670400555
512 0.00094684764400494866
513 0.00093464833143472033
514 0.00092268648180421668
515 0.00091096507111366543
516 0.00089948648882857464
517 0.00088825254086660949
518 0.0008772644552048739
519 0.00086652289000387734
520 0.00085602794413238423
521 0.00084577916996653169
522 0.000835775588326917
523 0.00082601570540905152
524 0.00081649753155547294
525 0.00080721860171202565
526 0.00079817599740627176
527 0.00078936637008271057
528 0.00078078596562746697
529 0.00077243064991413429
530 0.0007642959352027668
531 0.00075637700722527531
532 0.00074866875279282446
533 0.00074116578776407273
534 0.00073386248521720425
535 0.00072675300367368171
536 0.0007198313152272385
537 0.00071309123343793576
538 0.00070652644085800881
539 0.00070013051606352317
540 0.00069389696007366374
541 0.00068781922204760751
542 0.00068189072415730746
543 0.00067610488554313455
544 0.00067045514526805673
545 0.00066493498419494283
546 0.0006595379457203888
547 0.00065425765530737238
548 0.00064908783876785998
549 0.0006440223392551568
550 0.00063905513293439551
551 0.00063418034330790568
552 0.00062939225418042399
553 0.00062468532125703252
554 0.00062005418237437687
555 0.00061549366637315712
556 0.00061099880062694437
557 0.00060656481724918822
558 0.000602187158006672
559 0.00059786147797380527
560 0.00059358364796782128
561 0.00058934975581030158
562 0.0005851561064653929
563 0.00058099922110959343
564 0.00057687583519213704
565 0.00057278289554865875
566 0.00056871755663411342
567 0.00056467717594368982
568 0.00056065930869282502
569 0.00055666170182931793
570 0.00055268228745192726
571 0.00054871917571079891
572 0.00054477064726550322
573 0.0005408351453764595
574 0.00053691126770498746
575 0.0005329977578962732
576 0.00052909349701804229
577 0.0005251974949258473
578 0.00052130888162346038
579 0.00051742689868408286
580 0.0005135508907948206
581 0.00050968029748326902
582 0.00050581464508101632
583 0.000501953538974562
584 0.00049809665618946231
585 0.00049424373834859332
586 0.00049039458504026483
587 0.00048654904762654422
588 0.00048270702351665263
589 0.00047886845092468385
590 0.00047503330412523571
591 0.00047120158921488817
592 0.00046737334038182536
593 0.00046354861668042991
594 0.00045972749930226603
595 0.00045591008932974024
596 0.00045209650595381268
597 0.00044828688513251123
598 0.00044448137866274785
599 0.00044068015363402514
600 0.00043688339222919004
601 0.00043309129183434421
602 0.00042930406541752489
603 0.00042552194213371614
604 0.0004217451681122914
605 0.0004179740073820083
606 0.00041420874288824799
607 0.00041044967755738207
608 0.00040669713536375837
609 0.00040295146235605603
610 0.00039921302760144081
611 0.00039548222400818782
612 0.00039175946899010553
613 0.00038804520493916465
614 0.00038433989947627529
615 0.00038064404545394456
616 0.00037695816068871179
617 0.00037328278740562243
618 0.00036961849138159833
619 0.00036596586077927349
620 0.00036232550466766859
621 0.00035869805123091557
622 0.00035508414567103494
623 0.00035148444781547036
624 0.00034789962944468353
625 0.00034433037135941729
626 0.00034077736021140964
627 0.00033724128512510452
628 0.0003337228341413994
629 0.00033022269051754063
630 0.00032674152891993245
631 0.0003232800115488392
632 0.0003198387842356806
633 0.00031641847255485446
634 0.00031301967799272912
635 0.00030964297421665971
636 0.00030628890348655428
637 0.0003029579732506692
638 0.00029965065296598368
639 0.000296367371181672
640 0.00029310851292187965
641 0.00028987441740129416
642 0.00028666537610385072
643 0.00028348163125141538
644 0.00028032337468543455
645 0.00027719074718045712
646 0.00027408383820405998
647 0.00027100268613319546
648 0.00026794727893231132
649 0.0002649175552938648
650 0.00026191340623709432
651 0.00025893467715617515
652 0.00025598117030426387
653 0.00025305264769541122
654 0.00025014883440202328
655 0.00024726942222144384
656 0.00024441407368144819
657 0.00024158242635092736
658 0.00023877409741891284
659 0.00023598868850235001
660 0.00023322579064067488
661 0.00023048498943336481
662 0.00022776587027516581
663 0.0002250680236427318
664 0.00022239105038587845
665 0.00021973456697661398
666 0.00021709821066953145
667 0.00021448164452801284
668 0.00021188456227201255
669 0.00020930669290492572
670 0.0002067478050791721
671 0.00020420771116262622
672 0.00020168627097085474
673 0.00019918339513326676
674 0.00019669904806466493
675 0.000194233250517317
676 0.00019178608169245632
677 0.00018935768089407091
678 0.00018694824871185608
679 0.00018455804772429796
680 0.00018218740271694383
681 0.00017983670041496637
682 0.00017750638873310676
683 0.00017519697554995583
684 0.00017290902701723733
685 0.00017064316541829909
686 0.00016840006659332748
687 0.00016618045695189002
688 0.00016398511009621682
689 0.00016181484308116714
690 0.00015967051233906613
691 0.00015755300929951114
692 0.00015546325573586673
693 0.00015340219887144825
694 0.00015137080627936403
695 0.00014937006061064542
696 0.0001474009541856296
697 0.00014546448348362557
698 0.0001435616435656511
699 0.00014169342246454447
700 0.00013986079557600162
701 0.00013806472008314049
702 0.00013630612944601878
703 0.00013458592798618898
704 0.00013290498559488892
705 0.00013126413259183508
706 0.0001296641547598646
707 0.00012810578857887765
708 0.0001265897166806668
709 0.00012511656354434808
710 0.00012368689145020309
711 0.00012230119670787038
712 0.00012095990617296474
713 0.00011966337406439446
714 0.00011841187909289947
715 0.00011720562190964702
716 0.00011604472288212195
717 0.00011492922020302127
718 0.00011385906833643964
719 0.00011283413680427831
720 0.0001118542093145593
721 0.00011091898323215479
722 0.00011002806939134629
723 0.0001091809922486182
724 0.00010837719037312213
725 0.00010761601727137223
726 0.00010689674254186044
727 0.00010621855335447622
728 0.00010558055624882211
729 0.00010498177924473354
730 0.00010442117425753957
731 0.00010389761980981743
732 0.00010340992403059176
733 0.00010295682793211117
734 0.00010253700895347429
735 0.00010214908475949531
736 0.0001017916172822654
737 0.00010146311699190519
738 0.00010116204738199345
739 0.00010088682965412201
740 0.00010063584758495326
741 0.00010040745255806604
742 0.00010019996874176836
743 0.00010001169839294911
744 9.9840927265942313e-05
745 9.968593010430654e-05
746 9.9544976192390413e-05
747 9.9416334942587729e-05
748 9.929828149328266e-05
749 9.9189102291691192e-05
750 9.9087100635112638e-05
751 9.8990602143549295e-05
752 9.8897960136243635e-05
753 9.8807560884442628e-05
754 9.8717828712635878e-05
755 9.8627230920651798e-05
756 9.8534282499342145e-05
757 9.8437550613146907e-05
758 9.8335658823623436e-05
759 9.8227291029046043e-05
760 9.8111195096440356e-05
761 9.7986186163909192e-05
762 9.7851149592828422e-05
763 9.7705043551438728e-05
764 9.7546901213522094e-05
765 9.7375832558210736e-05
766 9.7191025759527349e-05
767 9.6991748156967592e-05
768 9.6777346801294684e-05
769 9.6547248572693213e-05
770 9.6300959871503688e-05
771 9.6038065884892327e-05
772 9.57582294359857e-05
773 9.5461189425172596e-05
774 9.5146758876421311e-05
775 9.4814822604543663e-05
776 9.4465334522327385e-05
777 9.4098314609317553e-05
778 9.3713845566733414e-05
779 9.331206918551599e-05
780 9.2893182456802616e-05
781 9.2457433456171441e-05
782 9.2005117034783473e-05
783 9.1536570352042571e-05
784 9.1052168285579816e-05
785 9.0552318755229551e-05
786 9.00374579981947e-05
787 8.9508045832787351e-05
788 8.8964560947973792e-05
789 8.8407496255451807e-05
790 8.7837354340152034e-05
791 8.7254643043880908e-05
792 8.665987121533826e-05
793 8.6053544657947552e-05
794 8.5436162304867734e-05
795 8.480821264821744e-05
796 8.4170170446977728e-05
797 8.3522493735263317e-05
798 8.2865621149704927e-05
799 8.2199969591590234e-05
800 8.1525932236211352e-05
801 8.08438768985912e-05
802 8.015414476144268e-05
803 7.9457049467898211e-05
804 7.8752876578258162e-05
805 7.8041883386783219e-05
806 7.7324299091428917e-05
807 7.6600325306428176e-05
808 7.587013690478367e-05
809 7.5133883175083292e-05
810 7.4391689274601994e-05
811 7.3643657958440538e-05
812 7.2889871562481379e-05
813 7.2130394216235639e-05
814 7.1365274260218938e-05
815 7.0594546841341925e-05
816 6.9818236658930044e-05
817 6.903636083339701e-05
818 6.8248931869298714e-05
819 6.7455960684455418e-05
820 6.6657459677072742e-05
821 6.5853445803272371e-05
822 6.5043943638175514e-05
823 6.422898839462512e-05
824 6.3408628874778749e-05
825 6.2582930331135769e-05
826 6.1751977215042608e-05
827 6.091587579234132e-05
828 6.0074756607553269e-05
829 5.9228776779805649e-05
830 5.8378122115581104e-05
831 5.7523009025283787e-05
832 5.6663686232540928e-05
833 5.5800436267077017e-05
834 5.4933576733884165e-05
835 5.406346135325434e-05
836 5.3190480768013166e-05
837 5.2315063115986744e-05
838 5.1437674367330724e-05
839 5.0558818427845493e-05
840 4.967903701077488e-05
841 4.8798909280841908e-05
842 4.7919051275406115e-05
843 4.7040115108624567e-05
844 4.6162787965374078e-05
845 4.5287790892434926e-05
846 4.4415877395064671e-05
847 4.3547831847594193e-05
848 4.2684467727077528e-05
849 4.1826625679325667e-05
850 4.0975171426859022e-05
851 4.0130993528440898e-05
852 3.9295000999910389e-05
853 3.8468120806034465e-05
854 3.7651295233053996e-05
855 3.6845479151517363e-05
856 3.605163717889962e-05
857 3.5270740751390917e-05
858 3.4503765114129664e-05
859 3.3751686239052944e-05
860 3.3015477679457602e-05
861 3.2296107370305481e-05
862 3.1594534383283835e-05
863 3.0911705645644228e-05
864 3.0248552631896739e-05
865 2.9605988037531709e-05
866 2.8984902444079679e-05
867 2.8386160985003654e-05
868 2.781060002213676e-05
869 2.7259023842636586e-05
870 2.6732201386717474e-05
871 2.6230863016734395e-05
872 2.5755697338525225e-05
873 2.5307348086258341e-05
874 2.4886411082376661e-05
875 2.4493431284560769e-05
876 2.4128899931947993e-05
877 2.3793251803130343e-05
878 2.3486862598696829e-05
879 2.3210046461279844e-05
880 2.2963053646198876e-05
881 2.2746068355854853e-05
882 2.2559206751011475e-05
883 2.2402515151990544e-05
884 2.2275968442605714e-05
885 2.2179468689349716e-05
886 2.2112843987934002e-05
887 2.2075847548748995e-05
888 2.2068157032166089e-05
889 2.208937414383721e-05
890 2.2139024499264592e-05
891 2.2216557765912652e-05
892 2.2321348090019545e-05
893 2.2452694814042237e-05
894 2.2609823489340781e-05
895 2.2791887187284333e-05
896 2.2997968110449781e-05
897 2.3227079503996234e-05
898 2.3478167865644075e-05
899 2.3750115450980174e-05
900 2.4041743069064734e-05
901 2.4351813161541833e-05
902 2.4679033156674606e-05
903 2.5022059087947997e-05
904 2.5379499465127561e-05
905 2.5749919383943095e-05
906 2.6131844858902369e-05
907 2.6523767362145381e-05
908 2.6924148549737607e-05
909 2.7331425155393004e-05
910 2.7744014030319428e-05
911 2.8160317306712367e-05
912 2.857872766139238e-05
913 2.8997633655204723e-05
914 2.9415425123081898e-05
915 2.9830498589118973e-05
916 3.0241262680639082e-05
917 3.0646143515030458e-05
918 3.1043590033126498e-05
919 3.143207925307177e-05
920 3.1810121418975482e-05
921 3.2176265019193153e-05
922 3.2529101649793014e-05
923 3.286727069965488e-05
924 3.3189463834702977e-05
925 3.349442925998494e-05
926 3.3780975739665482e-05
927 3.40479763564944e-05
928 3.4294371993919555e-05
929 3.451917452573446e-05
930 3.4721469699960575e-05
931 3.4900419705553333e-05
932 3.505526541246678e-05
933 3.5185328277605277e-05
934 3.5290011911208574e-05
935 3.5368803300245899e-05
936 3.5421273687417264e-05
937 3.544707910636105e-05
938 3.5445960575627629e-05
939 3.541774395588844e-05
940 3.5362339476689548e-05
941 3.5279740940819284e-05
942 3.5170024616025076e-05
943 3.5033347825377443e-05
944 3.4869947249025699e-05
945 3.4680136951415594e-05
946 3.446430614923359e-05
947 3.4222916736401016e-05
948 3.3956500583360901e-05
949 3.3665656628674696e-05
950 3.3351047781577983e-05
951 3.3013397654629173e-05
952 3.2653487145926632e-05
953 3.2272150890570619e-05
954 3.1870273601106667e-05
955 3.1448786316616387e-05
956 3.1008662579918739e-05
957 3.0550914562025975e-05
958 3.0076589152557812e-05
959 2.9586764034275199e-05
960 2.9082543759252466e-05
961 2.8565055843473853e-05
962 2.8035446895827475e-05
963 2.7494878796587537e-05
964 2.6944524939529113e-05
965 2.6385566550824323e-05
966 2.5819189096828793e-05
967 2.5246578791797986e-05
968 2.4668919215477351e-05
969 2.4087388049401499e-05
970 2.3503153939626442e-05
971 2.2917373492506326e-05
972 2.2331188409028722e-05
973 2.1745722762141599e-05
974 2.1162080420452881e-05
975 2.0581342620661475e-05
976 2.0004565690096457e-05
977 1.9432778919806184e-05
978 1.886698258774978e-05
979 1.8308146130812625e-05
980 1.7757206463592333e-05
981 1.7215066441192643e-05
982 1.6682593462614867e-05
983 1.6160618210759302e-05
984 1.5649933524542806e-05
985 1.5151293398201272e-05
986 1.4665412102483929e-05
987 1.4192963422155254e-05
988 1.3734580004005894e-05
989 1.3290852809428586e-05
990 1.2862330665543524e-05
991 1.2449519908857505e-05
992 1.2052884115506462e-05
993 1.1672843912264852e-05
994 1.1309776862699798e-05
995 1.0964017423104272e-05
996 1.0635856963152361e-05
997 1.0325543846580914e-05
998 1.0033283567609966e-05
999 9.7592389392597634e-06
1000 9.5035303302073023e-06
1001 9.2662359473332037e-06
1002 9.0473921616454406e-06
1003 8.8469938758142622e-06
1004 8.664994932108343e-06
1005 8.5013085600826483e-06
1006 8.3558078639178372e-06
1007 8.2283263498507534e-06
1008 8.118658494652275e-06
1009 8.0265603565965587e-06
1010 7.9517502308194027e-06
1011 7.8939093513736056e-06
1012 7.8526826426495664e-06
1013 7.8276795231356955e-06
1014 7.8184747647372051e-06
1015 7.8246094110498351e-06
1016 7.8455917580926229e-06
1017 7.8808984010363231e-06
1018 7.9299753504195041e-06
1019 7.9922392212198366e-06
1020 8.0670784979433131e-06
1021 8.1538548786080053e-06
1022 8.2519047001327388e-06
1023 8.3605404471971636e-06
1024 8.4790523461194939e-06
1025 8.6067100447066031e-06
1026 8.7427643783738343e-06
1027 8.8864492221122973e-06
1028 9.0369834271084966e-06
1029 9.1935728400025751e-06
1030 9.35541240191374e-06
1031 9.5216883234753751e-06
1032 9.6915803312188754e-06
1033 9.8642639797311585e-06
1034 1.0038913023099868e-05
1035 1.0214701838264164e-05
1036 1.0390807892013781e-05
1037 1.0566414242543679e-05
1038 1.0740712065679524e-05
1039 1.091290319515592e-05
1040 1.1082202665664764e-05
1041 1.1247841246802109e-05
1042 1.1409067955540734e-05
1043 1.1565152534450223e-05
1044 1.1715387882581532e-05
1045 1.1859092425737898e-05
1046 1.1995612412773387e-05
1047 1.2124324124596081e-05
1048 1.2244635982710018e-05
1049 1.2355990544409796e-05
1050 1.2457866372141184e-05
1051 1.2549779765063633e-05
1052 1.2631286341488555e-05
1053 1.2701982461619635e-05
1054 1.2761506480882113e-05
1055 1.2809539825088721e-05
1056 1.2845807879744529e-05
1057 1.2870080686931641e-05
1058 1.2882173444426522e-05
1059 1.2881946802977888e-05
1060 1.2869306958999175e-05
1061 1.2844205541293795e-05
1062 1.2806639291821592e-05
1063 1.2756649541916895e-05
1064 1.2694321486769866e-05
1065 1.2619783262368761e-05
1066 1.2533204830459189e-05
1067 1.2434796678393704e-05
1068 1.2324808342008068e-05
1069 1.2203526760858611e-05
1070 1.2071274476276106e-05
1071 1.1928407683724317e-05
1072 1.1775314151888646e-05
1073 1.1612411021752027e-05
1074 1.1440142499633699e-05
1075 1.1258977458768273e-05
1076 1.1069406964481095e-05
1077 1.0871941738366923e-05
1078 1.0667109577104101e-05
1079 1.0455452741632171e-05
1080 1.0237525332386919e-05
1081 1.0013890666131325e-05
1082 9.7851186696380492e-06
1083 9.5517833050824456e-06
1084 9.3144600414949761e-06
1085 9.0737233860049712e-06
1086 8.8301444878960148e-06
1087 8.5842888276911538e-06
1088 8.3367140026030196e-06
1089 8.0879676187336656e-06
1090 7.8385852993980444e-06
1091 7.5890888178837758e-06
1092 7.3399843618637961e-06
1093 7.0917609355543109e-06
1094 6.8448889045684479e-06
1095 6.5998186872740563e-06
1096 6.3569795953216549e-06
1097 6.1167788248868349e-06
1098 5.8796005990730673e-06
1099 5.645805460855727e-06
1100 5.4157297149287484e-06
1101 5.1896850158451229e-06
1102 4.9679580989283371e-06
1103 4.7508106495840846e-06
1104 4.5384793058611543e-06
1105 4.331175788401624e-06
1106 4.1290871512908081e-06
1107 3.9323761467651811e-06
1108 3.7411816962630829e-06
1109 3.5556194599147658e-06
1110 3.375782496256069e-06
1111 3.2017420037216685e-06
1112 3.0335481353220869e-06
1113 2.8712308778317442e-06
1114 2.7148009868133107e-06
1115 2.5642509688694969e-06
1116 2.4195561026434341e-06
1117 2.2806754902810534e-06
1118 2.147553131315526e-06
1119 2.0201190112299228e-06
1120 1.8982901972967834e-06
1121 1.7819719346740971e-06
1122 1.6710587361507994e-06
1123 1.5654354593779013e-06
1124 1.4649783658857817e-06
1125 1.3695561566685578e-06
1126 1.2790309796104052e-06
1127 1.1932594045263621e-06
1128 1.1120933620914044e-06
1129 1.0353810434287986e-06
1130 9.6296775761825715e-07
1131 8.9469674486374674e-07
1132 8.3040994352482181e-07
1133 7.6994870966117582e-07
1134 7.1315448816622776e-07
1135 6.5986943496824591e-07
1136 6.0993699015504166e-07
1137 5.6320240223010655e-07
1138 5.1951320403183489e-07
1139 4.7871964114251208e-07
1140 4.4067505388076503e-07
1141 4.0523621420795376e-07
1142 3.7226361908773834e-07
1143 3.4162174201783029e-07
1144 3.1317924460468349e-07
1145 2.8680915017703359e-07
1146 2.6238898153315951e-07
1147 2.3980086499089151e-07
1148 2.1893160296058989e-07
1149 1.996727172904887e-07
1150 1.8192046564267997e-07
1151 1.6557583314858681e-07
1152 1.5054450156632064e-07
1153 1.3673679812059795e-07
1154 1.2406762615104952e-07
1155 1.124563796277509e-07
1156 1.0182684351601275e-07
1157 9.2107081887022943e-08
1158 8.3229315578474999e-08
1159 7.5129791111489753e-08
1160 6.7748642468098258e-08
1161 6.102974722864857e-08
1162 5.4920578462056926e-08
1163 4.9372053654774541e-08
1164 4.4338381857720381e-08
1165 3.9776910125230887e-08
1166 3.5647970216967681e-08
1167 3.1914726433420794e-08
1168 2.8543025358824502e-08
1169 2.5501248192364502e-08
1170 2.2760166259930023e-08
1171 2.0292800214764007e-08
1172 1.8074283356284105e-08
1173 1.6081729422410809e-08
1174 1.4294105141949562e-08
1175 1.2692107770003294e-08
1176 1.1258047771055798e-08
1177 9.975736761164517e-09
1178 8.8303807725368122e-09
1179 7.8084788605214056e-09
1180 6.897727034519787e-09
1181 6.0869274603199204e-09
1182 5.3659028516735579e-09
1183 4.7254159433179336e-09
1184 4.1570939158389261e-09
1185 3.6533576245469453e-09
1186 3.2073554695947024e-09
1187 2.8129017326778034e-09
1188 2.464419196542834e-09
1189 2.1568858569327313e-09
1190 1.8857855322831828e-09
1191 1.6470621741966202e-09
1192 1.4370776812338166e-09
1193 1.2525730196623159e-09
1194 1.0906324572719697e-09
1195 9.4865072001834514e-10
1196 8.2430288590598059e-10
1197 7.1551683600370281e-10
1198 6.2044808864019421e-10
1199 5.3745684952107003e-10
1200 4.6508711760830232e-10
1201 4.0204769399477408e-10
1202 3.4719494859060319e-10
1203 2.9951720711919907e-10
1204 2.5812062862384691e-10
1205 2.2221645133852926e-10
1206 1.9110949232114697e-10
1207 1.6418779363372635e-10
1208 1.4091331504007032e-10
1209 1.2081358014273451e-10
1210 1.0347418957166897e-10
1211 8.8532121244839522e-11
1212 7.5669743831749114e-11
1213 6.4609475354025493e-11
1214 5.5109024346990153e-11
1215 4.6957156180452725e-11
1216 3.9969931997473608e-11
1217 3.3987372280120739e-11
1218 2.8870501298231366e-11
1219 2.4498732648965488e-11
1220 2.0767559761536198e-11
1221 1.7586518634197563e-11
1222 1.4877393201341634e-11
1223 1.2572636610234061e-11
1224 1.0613984332746233e-11
1225 8.9512374607803871e-12
1226 7.5411967484475193e-12
1227 6.3467299828563025e-12
1228 5.3359571017312876e-12
1229 4.4815391428543738e-12
1230 3.7600586199803248e-12
1231 3.151480284324908e-12
1232 2.6386824614583357e-12
1233 2.2070502613053813e-12
1234 1.8441229542696778e-12
1235 1.5392886989774362e-12
1236 1.2835206058687692e-12
1237 1.0691488343672361e-12
1238 8.8966405755517053e-13
1239 7.3954819451419006e-13
1240 6.1412881355167225e-13
1241 5.0945405568627705e-13
1242 4.2218532275291511e-13
1243 3.4950532357761868e-13
1244 2.8903937967497687e-13
1245 2.3878816321243847e-13
1246 1.9707027854547041e-13
1247 1.6247330806059181e-13
1248 1.3381212662401682e-13
1249 1.1009344956088581e-13
1250 9.0485719423094321e-14
1251 7.4293559212757289e-14
1252 6.0936126335590587e-14
1253 4.9928794258698696e-14
1254 4.0867669330436873e-14
1255 3.3416519989420473e-14
1256 2.7295755979372384e-14
1257 2.2273147378618301e-14
1258 1.8156018292954354e-14
1259 1.4784688870460652e-14
1260 1.2026972689034582e-14
1261 9.7735652561538085e-15
1262 7.9341839720456835e-15
1263 6.4343409909998963e-15
1264 5.2126484506363681e-15
1265 4.2185709442494242e-15
1266 3.410553251611231e-15
1267 2.7544625359579096e-15
1268 2.2222937346305624e-15
1269 1.7910949566144728e-15
1270 1.4420765584141983e-15
1271 1.1598733786213199e-15
1272 9.3193452491547386e-16
1273 7.4801925742336572e-16
1274 5.9978101309614659e-16
1275 4.8042456466079207e-16
1276 3.8442378836504283e-16
1277 3.0728959870157171e-16
1278 2.4537935664108127e-16
1279 1.9574052271213405e-16
1280 1.5598255188129603e-16
1281 1.2417205130230331e-16
1282 9.8747076611585426e-17
1283 7.84471546635608e-17
1284 6.2256213365374624e-17
1285 4.9356091973662473e-17
1286 3.9088714211580118e-17
1287 3.0925345631071386e-17
1288 2.4441637374292128e-17
1289 1.9297390615549128e-17
1290 1.5220167657135852e-17
1291 1.199203374893635e-17
1292 9.438843923197947e-18
1293 7.421596259734756e-18
1294 5.8294610075816769e-18
1295 4.5741672047611529e-18
1296 3.5854876178712966e-18
1297 2.8076112592975588e-18
1298 2.1962323324125198e-18
1299 1.7162167780604327e-18
1300 1.3397339505487978e-18
1301 1.0447624132436266e-18
1302 8.1389629927484662e-19
1303 6.3339286200945716e-19
1304 4.9241334342480322e-19
1305 3.8241860963327243e-19
1306 2.9668854623455594e-19
1307 2.299403033795763e-19
1308 1.7802540261154023e-19
1309 1.3768968625095978e-19
1310 1.0638328607982899e-19
1311 8.2110358646870133e-20
1312 6.3310399516506402e-20
1313 4.8764605624182225e-20
1314 3.7522082634089609e-20
1315 2.8841756898347775e-20
1316 2.2146701158671262e-20
1317 1.6988261445383587e-20
1318 1.3017913569773537e-20
1319 9.9652084736030132e-21
1320 7.6205084782016331e-21
1321 5.8214888457110204e-21
1322 4.4425952287787149e-21
1323 3.3868189349499407e-21
1324 2.5792875958591876e-21
1325 1.9622761126442002e-21
1326 1.4913274843171747e-21
1327 1.1322399734771367e-21
1328 8.587297369809847e-22
1329 6.5061950415109687e-22
1330 4.9243647226927258e-22
1331 3.7232817503619447e-22
1332 2.8122514474191572e-22
1333 2.1219490575382346e-22
1334 1.5994413331364367e-22
1335 1.204354205888602e-22
1336 9.059259694641712e-23
1337 6.8074387476068055e-23
1338 5.1100756829603017e-23
1339 3.8319821680218194e-23
1340 2.8705967159828137e-23
1341 2.1481937318055796e-23
1342 1.605932412285819e-23
1343 1.1993160316283606e-23
1344 8.9473117930214577e-24
1345 6.6681300528786586e-24
1346 4.9644153351420037e-24
1347 3.692195702940206e-24
1348 2.7431772707306152e-24
1349 2.0359897719149883e-24
1350 1.5095582197860604e-24
1351 1.1180898366679615e-24
1352 8.2728678956134356e-25
1353 6.1148813709518117e-25
1354 4.5151537131143317e-25
1355 3.3305012492420349e-25
1356 2.4541393495382062e-25
1357 1.8065142601543237e-25
1358 1.328422205168249e-25
1359 9.7585078499229875e-26
1360 7.1611581064010473e-26
1361 5.2497142647834291e-26
1362 3.8445067406719351e-26
1363 2.8125363529719951e-26
1364 2.0554561657044466e-26
1365 1.500620418986397e-26
1366 1.094425089996522e-26
1367 7.9735879168184818e-27
1368 5.8032875550398788e-27
1369 4.2193635916924288e-27
1370 3.0645899197882681e-27
1371 2.2235676321631653e-27
1372 1.611687640241082e-27
1373 1.1669814814648048e-27
1374 8.4411109854600829e-28
1375 6.0994098072649138e-28
1376 4.4027961096968413e-28
1377 3.1748403519433448e-28
1378 2.2870084333890518e-28
1379 1.6457588446485347e-28
1380 1.1830883737455075e-28
1381 8.4961218518918812e-29
1382 6.0950438645992631e-29
1383 4.368028824631342e-29
1384 3.127135594079567e-29
1385 2.2364566639866102e-29
1386 1.5978161949202162e-29
1387 1.1403697993967859e-29
1388 8.1304981063736388e-30
1389 5.7908345358977628e-30
1390 4.1201944782707317e-30
1391 2.9285108189241292e-30
1392 2.0793543580935777e-30
1393 1.4749005522460184e-30
1394 1.0450799759951041e-30
1395 7.3975664013804812e-31
1396 5.2309524799542835e-31
1397 3.6950918178382827e-31
1398 2.6074875970936863e-31
1399 1.8381113860858701e-31
1400 1.2944162498373609e-31
1401 9.1060209371805198e-32
1402 6.3993503849079517e-32
1403 4.4925786847313249e-32
1404 3.1507072462119486e-32
1405 2.2073589838006683e-32
1406 1.544864673201504e-32
1407 1.0800913127754232e-32
1408 7.5436765869561126e-33
1409 5.2633009850688339e-33
1410 3.6684779104157308e-33
1411 2.5542662656203302e-33
1412 1.7766381522821426e-33
1413 1.2344808510345488e-33
1414 8.5688450251605409e-34
1415 5.9417281269255481e-34
1416 4.1158147666758249e-34
1417 2.8480750089161241e-34
1418 1.9687908491772122e-34
1419 1.3595660098367925e-34
1420 9.3789359866440028e-35
1421 6.4633757157545867e-35
1422 4.4495674010777913e-35
1423 3.0600514917020586e-35
1424 2.1022881206352682e-35
1425 1.4428071809776829e-35
1426 9.8918360858563562e-36
1427 6.7748250451231771e-36
1428 4.6352356131606634e-36
1429 3.168094313706185e-36
1430 2.1631017391131734e-36
1431 1.4753951384457323e-36
1432 1.0052921858813107e-36
1433 6.8427208405184652e-37
1434 4.6528376123395817e-37
1435 3.1605271516336692e-37
1436 2.1446365975489613e-37
1437 1.4537859157396738e-37
1438 9.8446381655216964e-38
1439 6.6596532467750386e-38
1440 4.5004509491700451e-38
1441 3.03817653639221e-38
1442 2.0489083636700979e-38
1443 1.3803353879231441e-38
1444 9.2896481738546757e-39
1445 6.2454892835519537e-39
1446 4.1945582111232642e-39
1447 2.8142232147092764e-39
1448 1.8861812084898353e-39
1449 1.2628763883332358e-39
1450 8.4467731394070082e-40
1451 5.6438228572160758e-40
1452 3.7671115027915547e-40
1453 2.5118640666444084e-40
1454 1.6731556658419478e-40
1455 1.1133433534105112e-40
1456 7.4007281259371029e-41
1457 4.9144207584820116e-41
1458 3.2600388864107624e-41
1459 2.16035827742418e-41
1460 1.430149172499528e-41
1461 9.4577853707427733e-42
1462 6.2481309972756591e-42
1463 4.1234749023384518e-42
1464 2.7184987767883668e-42
1465 1.7903893482583772e-42
1466 1.1779270253876736e-42
1467 7.741798146782637e-43
1468 5.082973652087253e-43
1469 3.3338528766842694e-43
1470 2.1843768211072392e-43
1471 1.4297537544641487e-43
1472 9.348619609692421e-44
1473 6.1064146221890927e-44
1474 3.9845350075109286e-44
1475 2.5972966863142469e-44
1476 1.6912898135514947e-44
1477 1.1001884010749997e-44
1478 7.1493843938191664e-45
1479 4.6411199298610669e-45
1480 3.0097435417824184e-45
1481 1.9497940848798249e-45
1482 1.2618291702074915e-45
1483 8.1576474883376251e-46
1484 5.2684378733383853e-46
1485 3.3990014423201732e-46
1486 2.1906519966612298e-46
1487 1.410418486670375e-46
1488 9.0714173660683444e-47
1489 5.828473993931178e-47
1490 3.7409950569593991e-47
1491 2.3986780600541832e-47
1492 1.5364178649423297e-47
1493 9.8310361037153322e-48
1494 6.2840812382217068e-48
1495 4.0127014390040106e-48
1496 2.5596728483417258e-48
1497 1.6311151924572771e-48
1498 1.0383346836555945e-48
1499 6.6030205123189891e-49
1500 4.1946959707210595e-49
1501 2.6620173913444434e-49
1502 1.6876168197173774e-49
1503 1.0687825610423444e-49
1504 6.7617238460699913e-50
1505 4.2734444000235204e-50
1506 2.6980577615535521e-50
1507 1.7016764372668088e-50
1508 1.0721493452315651e-50
1509 6.7481719637021109e-51
1510 4.2429660305380476e-51
1511 2.6650510070512813e-51
1512 1.6722224642211233e-51
1513 1.0481782368736551e-51
1514 6.5633986040222292e-52
1515 4.1055843528388207e-52
1516 2.5655101417326785e-52
1517 1.6014930164880239e-52
1518 9.9868590325088636e-53
1519 6.2213602114801307e-53
1520 3.8716343298121732e-53
1521 2.406887957236071e-53
1522 1.4947548557942157e-53
1523 9.273349520203265e-54
1524 5.747193800901251e-54
1525 3.5581775279705096e-54
1526 2.2006548837499685e-54
1527 1.3596553142798995e-54
1528 8.3918606987087104e-55
1529 5.1741648928365662e-55
1530 3.1869468512069272e-55
1531 1.960929291144517e-55
1532 1.2053178934715706e-55
1533 7.4010583997816418e-56
1534 4.539819808405476e-56
1535 2.7818644007609e-56
1536 1.7028870997164061e-56
1537 1.0413298342318475e-56
1538 6.3612625977893981e-57
1539 3.8819585500770843e-57
1540 2.3665245867607876e-57
1541 1.4411981800437952e-57
1542 8.7677659135225517e-58
1543 5.3285217722059946e-58
1544 3.2350209694083512e-58
1545 1.9620045613108595e-58
1546 1.188708812622764e-58
1547 7.1945479138610319e-59
1548 4.3499482784747529e-59
1549 2.6273457859631587e-59
1550 1.5852688733652318e-59
1551 9.5552309329361267e-60
1552 5.7534984447214293e-60
1553 3.4607909748803514e-60
1554 2.0795592381406442e-60
1555 1.2483023263864919e-60
1556 7.4855001039162003e-61
1557 4.4840910115052494e-61
1558 2.683370084592991e-61
1559 1.6041289842160002e-61
1560 9.5796701425572945e-62
1561 5.7149756149573001e-62
1562 3.4058911586173907e-62
1563 2.0276813460609453e-62
1564 1.2059275129109116e-62
1565 7.1646546011296759e-63
1566 4.2522801629704112e-63
1567 2.5211636655079549e-63
1568 1.4932508332068835e-63
1569 8.8352135106142738e-64
1570 5.2222046785411343e-64
1571 3.0834952735472147e-64
1572 1.8188012404711763e-64
1573 1.0717160963128424e-64
1574 6.308510386210634e-65
1575 3.7095945805845781e-65
1576 2.1791073800735243e-65
1577 1.2787433016122723e-65
1578 7.4961914394043061e-66
1579 4.3898585192949423e-66
1580 2.5681059388663618e-66
1581 1.5008175649449256e-66
1582 8.7618422477320781e-67
1583 5.1099366094594815e-67
1584 2.9770638735481544e-67
1585 1.7326600013602005e-67
1586 1.0073748498293063e-67
1587 5.8508830242076464e-68
1588 3.3947225393746675e-68
1589 1.9676131188547606e-68
1590 1.1392727041265574e-68
1591 6.5897392767731972e-69
1592 3.8076877694365979e-69
1593 2.1978952126846911e-69
1594 1.2673751697739782e-69
1595 7.3005564352979894e-70
1596 4.2010639051620764e-70
1597 2.4149890751496125e-70
1598 1.3868312207983926e-70
1599 7.955813737542009e-71
1600 4.5592999069904705e-71
1601 2.6101428213863511e-71
1602 1.4927357697046927e-71
1603 8.5281369308998251e-72
1604 4.8671860456750872e-72
1605 2.7749444053584425e-72
1606 1.5804588154350576e-72
1607 8.9921726519271706e-73
1608 5.1109148752865626e-73
1609 2.9019185290520478e-73
1610 1.6459791913560294e-73
1611 9.3264426200991786e-74
1612 5.2791045351686118e-74
1613 2.9850874473030197e-74
1614 1.6861896205262122e-74
1615 9.5149896935892939e-75
1616 5.3636791376158405e-75
1617 3.0204372294733835e-75
1618 1.6991409104761592e-75
1619 9.5486403430516156e-76
1620 5.3605114962601916e-76
1621 3.0062388642096526e-76
1622 1.6841985742151997e-76
1623 9.4257444892770825e-77
1624 5.2697569759869828e-77
1625 2.9431884406225296e-77
1626 1.6420943543340277e-77
1627 9.1523096227832689e-78
1628 5.0958408617213834e-78
1629 2.8343505806730912e-78
1630 1.5748668243060746e-78
1631 8.7415140263269173e-79
1632 4.8471006759514548e-79
1633 2.6849115235793823e-79
1634 1.4856977806745958e-79
1635 8.2126540210981867e-80
1636 4.535123700449279e-80
1637 2.5017695628779189e-80
1638 1.3786627090475279e-80
1639 7.589642333265828e-81
1640 4.1738529895989292e-81
1641 2.2930078626592707e-81
1642 1.2584225634388949e-81
1643 6.8992201987521491e-82
1644 3.7785578282420043e-82
1645 2.0673056766308116e-82
1646 1.1298892540888896e-82
1647 6.1690688394351747e-83
1648 3.3647740952420718e-83
1649 1.8333473884291301e-83
1650 9.978980496070708e-84
1651 5.4260043858299831e-84
1652 2.9473157455054602e-84
1653 1.5992845625551923e-84
1654 8.6691672797104986e-85
1655 4.694416063787363e-85
1656 2.5394421892989768e-85
1657 1.3722955020507999e-85
1658 7.408145547610876e-86
1659 3.995065737728056e-86
1660 2.1522410505008325e-86
1661 1.1582717080838933e-86
1662 6.2270527304697554e-87
1663 3.3443151432722599e-87
1664 1.7942559889347889e-87
1665 9.6164365573902627e-88
1666 5.1486870383709865e-88
1667 2.7537935262636053e-88
1668 1.4713595493772125e-88
1669 7.8534196902484154e-89
1670 4.1874666265053303e-89
1671 2.2304704181612107e-89
1672 1.1868453533165376e-89
1673 6.3087650963786274e-90
1674 3.3500179746236771e-90
1675 1.7770615682085432e-90
1676 9.4169522696845737e-91
1677 4.9850649470054146e-91
1678 2.6362332269449743e-91
1679 1.3926737679549426e-91
1680 7.3496645621025452e-92
1681 3.8747010324919401e-92
1682 2.0406166960418637e-92
1683 1.0735869653174103e-92
1684 5.6424222239741056e-93
1685 2.9624190373417878e-93
1686 1.5537457567607978e-93
1687 8.1407792508842563e-94
1688 4.2609315573629046e-94
1689 2.2279000090275e-94
1690 1.1636955923187817e-94
1691 6.0720542155296104e-95
1692 3.1650782311234495e-95
1693 1.6481085574903386e-95
1694 8.5731364684608874e-96
1695 4.4549846976647375e-96
1696 2.3126251984447552e-96
1697 1.199269661679219e-96
1698 6.2127088052328532e-97
1699 3.2151238456898303e-97
1700 1.6621375913805013e-97
1701 8.583981917512241e-98
1702 4.4285665314750076e-98
1703 2.2823913365686402e-98
1704 1.1750858695067925e-98
1705 6.0436826912188405e-99
1706 3.1051762988686131e-99
1707 1.5937618529488283e-99
1708 8.1717138379503469e-100
1709 4.1855778989353854e-100
1710 2.1416587183937196e-100
1711 1.0947064047670744e-100
1712 5.5898172507407618e-101
1713 2.8513472924919148e-101
1714 1.4529650982030154e-101
1715 7.3962708091287629e-102
1716 3.7611701716325188e-102
1717 1.9106701528637414e-102
1718 9.6961876707142859e-103
1719 4.9155131598106623e-103
1720 2.4893689636850972e-103
1721 1.2593957845669435e-103
1722 6.3648439023779348e-104
1723 3.2134077437997319e-104
1724 1.620677011509179e-104
1725 8.1654413738579195e-105
1726 4.1097501049594107e-105
1727 2.0663492291802174e-105
1728 1.0378738912774081e-105
1729 5.2076046790652078e-106
1730 2.6102613161275526e-106
1731 1.3070208721459844e-106
1732 6.5378298832693795e-107
1733 3.266910719315622e-107
1734 1.6307728520837347e-107
1735 8.1320911387543866e-108
1736 4.051012270030566e-108
1737 2.0159392337503666e-108
1738 1.0021757105380681e-108
1739 4.9769452744371615e-109
1740 2.4690757561625839e-109
1741 1.2236536840752952e-109
1742 6.0580825387596749e-110
1743 2.9961558989849927e-110
1744 1.4802878874914622e-110
1745 7.3060143501756816e-111
1746 3.6021966117699704e-111
1747 1.7742175179733241e-111
1748 8.7296909641324154e-112
1749 4.2908509965203765e-112
1750 2.1068836577081416e-112
1751 1.0334518155415196e-112
1752 5.0639856662311246e-113
1753 2.4788329478303232e-113
1754 1.212145097747134e-113
1755 5.9212652457217081e-114
1756 2.8895284814082705e-114
1757 1.408613999488464e-114
1758 6.8597703726960202e-115
1759 3.3371806222603008e-115
1760 1.621819079337362e-115
1761 7.8736780798471839e-116
1762 3.818611364636745e-116
1763 1.8500600458407971e-116
1764 8.9540341146784981e-117
1765 4.329165834444304e-117
1766 2.0909433042899315e-117
1767 1.0088645201971516e-117
1768 4.8626834403160305e-118
1769 2.3413789207591139e-118
1770 1.1262115249900026e-118
1771 5.4115389377588129e-119
1772 2.5976113015940997e-119
1773 1.2456043025631513e-119
1774 5.9667602987096152e-120
1775 2.8552861595435527e-120
1776 1.3649390099743495e-120
1777 6.5182259227700327e-121
1778 3.1095541871802262e-121
1779 1.4819017349687803e-121
1780 7.0549386401152526e-122
1781 3.3552094192184955e-122
1782 1.5940376721306604e-122
1783 7.5653684964722872e-123
1784 3.5868577167710055e-123
1785 1.6988333159613931e-123
1786 8.0378509102084458e-124
1787 3.799108357451015e-124
1788 1.7938080633124623e-124
1789 8.4610219215857626e-125
1790 3.9867795854674203e-125
1791 1.8766107005997411e-125
1792 8.8242683782118036e-126
1793 4.1451073745017056e-126
1794 1.9451156088255135e-126
1795 9.1181684258311608e-127
1796 4.2699457584891824e-127
1797 1.99751322562336e-127
1798 9.3348969038929218e-128
1799 4.3579470123867936e-128
1800 2.0323894042069747e-128
1801 9.4685713432844273e-129
1802 4.406710767210284e-129
1803 2.048788815769705e-129
1804 9.515517225431017e-130
1805 4.4148927923252838e-130
1806 2.0462584286811812e-130
1807 9.4744358099863963e-131
1808 4.3822665646540283e-131
1809 2.0248683026540467e-131
1810 9.3464638326915614e-132
1811 4.3097336888439635e-132
1812 1.9852083657435281e-132
1813 9.1351212434976816e-133
1814 4.1992824994001896e-133
1815 1.9283613811193335e-133
1816 8.8461503384904211e-134
1817 4.0538974977661997e-134
1818 1.8558538325984091e-134
1819 8.4872565467765436e-135
1820 3.8774253813885514e-135
1821 1.7695878382267647e-135
1822 8.0677672021984408e-136
1823 3.6744060567862703e-136
1824 1.6717583292140003e-136
1825 7.5982293798692086e-137
1826 3.4498789899341924e-137
1827 1.5647605216259521e-137
1828 7.0899709594182691e-138
1829 3.209176396160212e-138
1830 1.451093107660316e-138
1831 6.5546503012645182e-139
1832 2.9577150471704439e-139
1833 1.3332625862151139e-139
1834 6.0038192739341676e-140
1835 2.7007978942158838e-140
1836 1.2136937599430103e-140
1837 5.4485220013195218e-141
1838 2.4434353681946701e-141
1839 1.0946507021980939e-141
1840 4.8989479045506142e-142
1841 2.190194275448636e-142
1842 9.7817152221591026e-143
1843 4.3641527954247442e-143
1844 1.9450798603609806e-143
1845 8.6601912679134453e-144
1846 3.851856398578087e-144
1847 1.7114540709235781e-144
1848 7.5964899373356768e-145
1849 3.3683192097796805e-145
1850 1.4919905570458027e-145
1851 6.6019383409844903e-146
1852 2.9182964744264953e-146
1853 1.2886646464971287e-146
1854 5.6846401085469641e-147
1855 2.5050626563044956e-147
1856 1.1027746339077628e-147
1857 4.8496176543662686e-148
1858 2.1304963243394036e-148
1859 9.3498928877787327e-149
1860 4.0990672086976106e-149
1861 1.7952130627419862e-149
1862 7.8541558985120265e-150
1863 3.4326979623727814e-150
1864 1.4987328419156549e-150
1865 6.5368032468887638e-151
1866 2.84812574397162e-151
1867 1.2396682052296912e-151
1868 5.3901930908926834e-152
1869 2.3412928591066459e-152
1870 1.0159204794778784e-152
1871 4.4036850101104458e-153
1872 1.9068886585373925e-153
1873 8.2487279737618882e-154
1874 3.5645210583522707e-154
1875 1.538749571334473e-154
1876 6.6357079285990472e-155
1877 2.8586378299199138e-155
1878 1.2302222237095293e-155
1879 5.2888415595810581e-156
1880 2.2713815961649457e-156
1881 9.7447837386263493e-157
1882 4.1764459514581058e-157
1883 1.7881093847684737e-157
1884 7.6477530653010624e-158
1885 3.2675796907502104e-158
1886 1.3946687713521106e-158
1887 5.9465972007549424e-159
1888 2.5329028039018183e-159
1889 1.0777575764090308e-159
1890 4.5811678203844033e-160
1891 1.9452878553075675e-160
1892 8.2517128489306584e-161
1893 3.4966880940863591e-161
1894 1.4802062722200554e-161
1895 6.2595071899919065e-162
1896 2.6442992522950019e-162
1897 1.1159214328289872e-162
1898 4.7044536352665797e-163
1899 1.9812410770314758e-163
1900 8.3352381286024216e-164
1901 3.5030896904556676e-164
1902 1.4707439110733393e-164
1903 6.168441046925487e-165
1904 2.5844392908793779e-165
1905 1.0817074194299694e-165
1906 4.5227839181604576e-166
1907 1.8890977340666892e-166
1908 7.8823474064913428e-167
1909 3.2855590281338513e-167
1910 1.3680927243323702e-167
1911 5.6908134537811961e-168
1912 2.3647526616891239e-168
1913 9.8163413838812727e-169
1914 4.0706722924472123e-169
1915 1.6863013428679908e-169
1916 6.9784149154518384e-170
1917 2.884901215570719e-170
1918 1.1914001838335114e-170
1919 4.9151518091504878e-171
1920 2.0256703265390026e-171
1921 8.3397523368734394e-172
1922 3.429968236624441e-172
1923 1.4092226015451549e-172
1924 5.7839117598769504e-173
1925 2.3714625711745344e-173
1926 9.7132249683844702e-174
1927 3.9743231611952905e-174
1928 1.6244840998222257e-174
1929 6.6331574966305069e-175
1930 2.7056879699885858e-175
1931 1.1025230281855552e-175
1932 4.4879724774591597e-176
1933 1.8250100388860359e-176
1934 7.4136638033003531e-177
1935 3.0085211896552907e-177
1936 1.2196235981178814e-177
1937 4.9391375393194969e-178
1938 1.9981540996994423e-178
1939 8.0753135441916106e-179
1940 3.2601859126463768e-179
1941 1.3148551029223587e-179
1942 5.2974392257137002e-180
1943 2.1320953694551894e-180
1944 8.5723486870143201e-181
1945 3.4430678900354295e-181
1946 1.3814777717858992e-181
1947 5.5372581856490032e-182
1948 2.2171659653708415e-182
1949 8.8685820822613265e-183
1950 3.5437472048013718e-183
1951 1.4145680168301724e-183
1952 5.6407583179059536e-184
1953 2.2470032861498932e-184
1954 8.9417491016232329e-185
1955 3.5546251477430887e-185
1956 1.4116196508895907e-185
1957 5.6000788113908038e-186
1958 2.2193364175089351e-186
1959 8.7862730850290747e-187
1960 3.4748720053118206e-187
1961 1.3728575746401326e-187
1962 5.418320785214873e-188
1963 2.1362717604701731e-188
1964 8.4139677463672761e-189
1965 3.3105316428288456e-189
1966 1.3012094266459611e-189
1967 5.1091566137105082e-190
1968 2.0040280101061874e-190
1969 7.8525537217911535e-191
1970 3.0737645832934701e-191
1971 1.2019401572744421e-191
1972 4.6951302591293994e-192
1973 1.8321667736712124e-192
1974 7.1422478570375328e-193
1975 2.7813611810823218e-193
1976 1.0820128480088097e-193
1977 4.2049419387425549e-194
1978 1.6324509705019226e-194
1979 6.3310077689188782e-195
1980 2.4527772174852742e-195
1981 9.492834685912926e-196
1982 3.6701709150186803e-196
1983 1.4175200737718515e-196
1984 5.4692113114717066e-197
1985 2.1080103849289605e-197
1986 8.1165850893640593e-198
1987 3.121954022413548e-198
1988 1.1995882878923669e-198
1989 4.6045849329856675e-199
1990 1.7656365739693576e-199
1991 6.7633942161025303e-200
1992 2.5880975657696101e-200
1993 9.893481452166614e-201
1994 3.7780717433321138e-201
1995 1.441264914576805e-201
1996 5.4924989869265177e-202
1997 2.0909743895673603e-202
1998 7.9520664182703169e-203
1999 3.0210912364263579e-203
2000 1.1465691188561527e-203


==> figures/tikz/data/results_spacing_nonce.dat <==
x y
-7.1590921442867845 -14.993537642378318
-15.568278050944587 11.381514194866275
-15.512986231472166 11.526886909439146
-7.3310542964919447 -0.058331487413990434
-7.3647224062719676 -15.10896757212698
5.1453139995059081 3.9765539224853552
-15.447285765519911 11.464860623709617
-10.870179362292776 2.9871126181181249
4.4043435275436531 4.1479507640013313
-7.1487588271613411 -15.395822578516979
-7.1481915152819839 -15.234364746814819
4.4775927063719161 5.1976743396443457
5.1745554061830994 3.4328508853191804
-15.914562284205156 11.382427515410965
-8.4840346996647167 -14.2567604440782
-7.4158158619617556 -0.3234866428667677
4.606305358162242 5.7076401871932116
-7.1539335549821006 -14.933506785236627
-15.738356470612082 11.722678483939015
-15.913327105999441 11.506901552634718
-15.940937992705772 11.480254018257513
5.1012549293525788 2.4906815446308634
-7.5608638096195984 -0.28312372201339636
-15.79296106955988 11.447738116248855
-7.3505049139759882 -15.288161838142431
4.2703879768008379 3.4647305536652837
-15.023351704259422 11.858865969168326
-15.489869633914871 11.4071892832114
-7.4986876712558033 -0.22466470644388134
-15.80316682593519 11.664989000024727
5.181607038684108 4.0664697724069896
-11.33562044077766 3.3308314245298059
-15.985174225243426 11.567416841913289
-7.3461283298046949 -15.291767546515722
-8.2813509267123013 -13.487495925056113
-7.2982159227453778 -15.014486589018381
-15.799378061666355 11.728568731249567
-8.6272255974936076 -14.051492840524835
-7.2038262830939193 -15.332127820924836
-10.57932077476041 3.2937767101694728
-15.664358777040102 11.453762483476128
-11.384734315994757 3.3381620508315546
-16.02232045541362 11.579484502385853
4.5679250592834997 3.8708455354611959
-15.632550934919951 11.411721013318974
-7.7006242299432586 -0.4725303286988114
-15.673034936272121 11.562269734243202
-7.2590011482967585 -15.386757774305297
-6.8995275165856587 -14.9083506818482
-15.810920122090574 11.339211321837839
-15.431755919114073 12.005461625225575
-7.2133838541963433 -15.296007355171776
-15.419238156950588 11.668054430960305
-15.576872542456909 11.819615416820849
-15.906190781570647 11.464351175717182
-7.2759001939278649 -15.14019415678014
-15.720011476797996 11.553869350824767
5.332161937750258 3.754230489029216
-15.968497108999124 11.462767327698376
-15.838521958219069 11.51381372756507
-7.5044441023316102 -0.14413629418140422
-16.067581650275166 11.587171694813707
4.6552472815467754 3.6156012052724162
0.49646719754750918 1.5347615689858796
-10.136207871178097 3.6101852930629272
-3.1349684018841923 -11.238180833209988
-7.6222609719025183 -0.27272706873268504
-15.764408704287932 11.786577961541118
-11.033496127365037 3.6792304651157757
-15.940039941409919 11.579293119014483
4.8879855368460658 3.8513612470619423
-7.0441163548786099 -14.968485389527986
-15.810947339077469 11.469090513693539
-15.605915857993843 11.44763147014126
-7.1457407798627708 -14.892642668164791
5.3800151956836775 3.8327619416021528
-6.8455653302403086 7.8041990678445003
4.3965414015443347 5.5122085039201663
-7.3030419304653353 -15.119646452084886
-15.874114692363811 11.629569800208641
-7.4740799550304526 0.19248855951384017
-15.616656734039516 12.068706355765597
-6.6651076574849322 7.6597853353407572
-7.0894434084549225 -0.71771393361531866
-7.3323548734723918 -15.026098752776981
-15.856981230895299 11.681267875554658
-8.382019631774563 -13.742233617196854
-15.919627086890479 11.452694471544618
-7.2921155026901241 -15.168310086931248
-15.49554653596012 11.406610873151969
-15.844984883371877 11.730968516328266
-16.011179071618926 11.689497929408262
-7.281650052356456 -14.844010734598049
-15.580562749811934 11.49355689358536
-15.656987100117837 11.506744567981876
-7.3309804284888314 -15.323796590391064
4.1854520310971983 4.0398030162660952
-15.483833008949537 11.461449145028309
4.998401321608597 3.8377027304801663
-7.4892003674085599 -0.44502620486699018
-15.901436234725034 11.451843866634189
-7.3287750988474691 -1.0429857568864971
-15.813018781561778 11.828267269887961
-15.631005913488071 11.790025905974485
-7.2822870533595143 -15.329931989421123
-15.961958788847102 11.373331533175348
-7.256433437740502 -15.222989615252958
-7.192200338966674 -15.246420726872447
4.4758623928893524 5.5794400983552075
-15.795868538144955 11.524369225457702
0.39422341464140681 1.2901150957931957
-7.1882245272489502 -15.162426180740756
-15.893261119328441 11.617097954772964
-15.88342931232221 11.440911658394409
-7.2174043316143175 -15.243310993407881
-7.4370524303419785 -15.368490706804973
-7.6093744680390332 -0.3043300464554764
-15.541830284850986 11.654947689419025
-15.72037955739512 11.566138340774177
-15.558015113260273 11.419864213340643
-15.394810608089998 11.794883944434499
-7.1468328062561621 -0.59093901916491887
-16.16919537611896 11.380170503168994
-15.97844810455698 11.492008369255494
-7.2931893489911337 -15.004735564681647
4.1237260124623125 3.6759045680306173
-15.786193759229104 11.885295849188665
-15.788296222981886 11.344803942210842
5.055737274177317 4.0768788756946179
-10.445169195557941 3.4626772629751836
-7.062302004749327 -0.39116148832904452
-7.4755431375661896 -0.13498965445107958
-7.5762278052008751 -15.107641278364838
-15.97531225953478 11.569401695805686
-15.886757407464618 11.568690731184009
-15.516009171732403 11.618230112218754
-8.2525518090853822 -14.178514504002006
-7.2315774276933418 -15.146625665166733
-15.688162711693327 11.545639086715505
-7.3776990469346826 -15.158974576944182
4.9018654108463595 3.8701505761489172
-16.025836247992267 11.517946168053591
5.2955848257442915 3.3527212075783699
-15.914408460735679 11.445622936530155
5.097256796990548 4.5479361486534584
-7.4445310137941654 -14.519953044930439
4.7493607391151187 3.738556808357747
-7.2745999040697384 -15.188841794635215
-7.2480070924019699 -15.128101253028827
-7.6101157789790843 -0.18689122667516295
-7.1911360011317971 -15.049739461740542
-7.1743758749646842 -15.188624178589647
-15.755116781368182 11.580028080849191
-15.566528385093164 11.760319465121089
-15.943105757877689 11.555394141562818
-8.4699244789675259 -14.294279512619411
-7.2099825648624911 -15.135608910548667
-15.891494821702544 11.479038526044635
-7.6808359192959914 -0.68759043741383086
-15.611065879023586 11.457079471019693
-15.358461832651932 11.575596612983469
-2.8688789170034044 -11.375389978717273
-7.1415899936065799 -15.226403112689699
-7.3191215742177436 0.065742128701927624
-7.374008250883942 0.14516507192252798
-7.1833424258759102 -14.912371810985086
0.42512660186511325 1.6106504432262194
-7.4388067376715714 -0.111487544760829
4.5787458651192985 3.5933462481383485
-16.030650791480493 11.334855440582185
-7.7094213563128946 -0.14002731177631267
-8.4918100188101953 -13.285762520944946
5.3164518832482459 3.7341114949565335
-15.286065536955521 11.534932567998682
-7.3492729500943508 -15.223579217548139
-7.2273857337027527 -0.44226437022751763
-8.6558516056183556 -13.915948541683688
-7.2980400297854153 -0.48804524911049235
-7.5069675341282327 0.061615137196635257
-7.1730505684289341 -0.15555906306284986
-7.7336195165649047 -0.70518126179818819
-8.4267103297102448 -13.88949491537668
-11.546586261579492 3.3393909730876619
-8.4602028855837297 -14.205610731969394
-10.154259197167118 3.4848088184200345
-15.775249495606351 11.544637656004193
-7.3565603025111308 -14.769034579166648
4.6100399485139993 5.4469139153808204
-7.4238758059581214 -0.32048986033705085
-10.277270611904692 3.5480718406750089
-15.765485099820271 11.406712774381795
5.1615318691409247 3.8798705116229608
-7.1409748967415547 -15.063951130100087
-15.830143753423831 11.517793702758098
-8.5823761500100879 -14.588507494354168
-7.5814554319727332 -0.34583839226174251
-15.810684626073373 11.510371895181761
-16.030550530865384 11.532275753618944
-11.054718709682648 4.1769661452577909
-7.3229126878210451 -15.164135937562401
-15.50415529951994 11.493700153613565
5.213585230550394 3.4916800917445778
-7.5275046032180652 -0.039827771006403924
-8.1542690660003689 -14.2626105563771
-7.0006195928322219 -0.71418583825219462
-7.1189131587573797 -15.012562487031998
-8.5059313022511525 -14.278052046972816
-15.65772478244873 12.02111464157292
4.7262722456589126 3.6926676022300411
-7.5939578508493195 -0.16811637886867137
-7.396521361153642 -14.93349321983192
-7.4052405899254996 -14.932601927337757
-8.7745271324731018 -13.376279804443936
-11.814258637262167 8.6368267227933444
-7.1614563191442118 -0.86921065553287746
-15.571649552955201 11.592809046822529
-8.4860254693666661 -13.830619530244631
-15.465881999476849 11.877093850252075
-15.518152275285397 11.534146653308682
-6.9684347397132935 -16.152232581242806
-15.887153990615918 11.553615346532881
-7.9437088286871242 0.26569263479799526
-8.1108226019319662 -14.356677916556547
4.0582402581971122 3.4616590523500763
-8.3516451805736764 -14.139271562363076
-9.3465979469683198 -5.873430153675673
-16.076952030728737 11.647572230468274
-16.023252224648125 11.573821829943757
-7.1566160994323278 -14.918733682163342
-15.769060007640181 11.682075831622184
-15.792327689657462 11.681359740096655
-8.5957157774164852 -5.7831912363696318
-7.0627889417243743 -15.121860917332169
-15.749012857297851 11.487111544748764
-7.2390516794622286 -15.060716110380735
-7.5654173568712224 -0.02768479064918003
-8.731071364319078 -5.8549586311897013
5.4567066855504862 3.0871386242286052
-15.937032206792871 11.63348442012307
-7.0893624671141424 -15.210705164685255
-15.609276649673214 11.50248298765365
4.3404187975675539 4.1068304538291276
-15.882499253663857 11.446461843153024
-7.2214368372388167 -15.163072466706005
-3.0055044434250298 -11.299269195956867
-7.5136475794519679 0.045749240089413168
-7.6128051042502198 -0.46648395760512473
-15.933071084870825 11.655013538118839
-7.0047528210154963 -0.51465845746842964
-15.615870921781257 11.709283372566144
5.1609221722981937 4.1410754550277344
-7.3095422857980044 -15.268275748144058
-15.767282635733501 11.688299047953816
-15.554796921773335 11.419490674109012
-7.281365774701908 -15.132643505122939
-7.3884141422423975 0.14088398291845391
-7.2128482731525976 -15.178393141537386
-15.626372562921206 11.600840374043678
-10.135738027363139 3.5408956697759559
-8.6902438137791744 -13.537426038919936
-10.155338658168482 3.4361160863115963
-7.1848837547572062 -0.78083097405129542
-10.19823197655283 3.3349036605817264
-10.414236742245464 3.3062564104560677
-7.5920585590633776 -0.20051796551100567
-11.286555297819636 3.4427165859399373
-10.562498698173338 2.9235091309159502
-7.3587879453433809 -15.407632834504319
-8.4688861045432446 -14.239724842151016
-7.1610521641780052 -15.491607344642691
4.6663473011456968 5.4634221158377123
5.0888012581000961 3.4504303995310597
-7.2457935510581324 -14.80984818978785
4.3108168666283024 5.5018759496071965
-11.410564856249325 3.3532841196947594
-15.851747928312767 11.563546246239193
-7.2911434705907148 -0.66966604416716013
-15.759845582150165 11.732014482012122
-11.525590558515169 8.2046148190447834
-7.1596858002624026 -15.125873475989252
-7.1949094256418196 -15.08663864669977
-11.637551909434684 8.2136023859041547
-7.2170767049150664 -15.134762913881541
-15.970392752450792 11.718001865308075
-8.5602658146706094 -14.045022092264341
-7.8593271982223154 -0.0776881514250852
-7.233452395000743 -15.300488697041892
-8.553824422877323 -14.004237771190448
4.1412756963228459 3.6687415772753629
-7.5334855220832742 -0.33694932191157789
-15.81125687413725 11.63247248275351
-16.176454928733374 11.650726901652506
-8.6070892700596193 -13.691650394102735
-7.3876330648966428 -15.157109350740058
-16.003004298805156 11.550728053311865
-7.1141975762732521 -14.974958350653276
-15.56582718961995 11.484638902946033
-7.2327512699955596 -15.13505717184495
-7.3214838206587611 -14.944393309452641
-7.4326424005508516 -15.036514200655446
-15.921527249193815 11.608715213672031
-15.891311576410798 11.609631137921873
-7.2270284352831142 -15.041869691353016
-7.4406152395064247 -0.70936221681253508
-10.204084468728915 3.526924367030257
-15.766786631260137 11.624485956001092
5.3235852179377163 3.5340819598092588
-16.01457508010083 11.375903931205253
-15.789936447022386 11.668086390611373
-5.8612336796688771 -5.925543447470516
-15.618458738205536 11.716749525574645
-15.63539866472736 11.468373575979694
-15.944223424999805 11.42235471282825
-15.468674693038837 11.986214892542279
-15.597014101749815 11.497081019007737
-11.41090258174841 3.3715142396953972
-15.587227215759263 11.495728863415556
-15.847475594158427 11.433583608754301
-7.3657817610094352 -15.144177541881108
4.4138667728930612 5.3972077135755931
-14.985879280910677 11.99515665662892
-7.3397032823134669 -15.387354993817326
-15.395117052984876 12.110089541730716
-7.5934034496056695 -0.34327739485373282
-15.717963039428351 11.424537769578237
-8.1145371294535114 -14.376123550370666
-15.919528268617633 11.48032752351039
-7.3248241956706019 -15.028082557914741
-16.132951141999477 11.401687269938311
4.8245188994599353 3.7866423051207008
-7.2405380730298985 -15.06319293333693
-15.862427299221173 11.587096403801556
-7.3324331638114364 -15.302664487010162
-7.2236633645054162 -14.967135436592052
-7.1801521139233957 -15.157719938486835
-15.832891425711074 11.577294799720619
-15.893117200465234 11.643103629581503
4.3670078038210542 4.2395787710069959
-7.4380605066535219 -15.148783493769077
-11.053982550899169 3.4746487964605244
-11.469019939170021 3.2356014418909131
-7.1473190366179713 -0.78893120769018044
-7.6459137307050815 -0.014844465444297315
-7.1440772838933215 -15.103561020180766
-15.676964164613356 11.51057703621413
-10.199783500359237 3.4843078103881262
-15.983637709405597 11.58994313089104
-7.456673416010446 -15.218667893328961
-7.027019851485667 -15.203080038113251
-15.613143955515774 11.633177784866923
-7.3060825367129905 -15.258095435179897
-5.1305927862999852 -6.3436584483240965
-7.2706238416287423 -15.173256203266012
-15.947327141330449 11.42898383115131
-16.015716658239864 11.417486113877814
-7.1078926453969693 -0.52594642254067969
-15.909209951547073 11.805658698900704
5.2730191414170413 4.2744095162106248
-7.2657301370495677 -15.289607271149105
-7.2739750032199426 -15.42400508358193
-15.899481987839643 11.414429133570934
-8.3612984231815304 -14.418313411741167
-9.2631591887329368 -5.6241983333772483
-15.586329946160589 11.54871028444099
-8.4864094365051557 -14.181092299011491
-15.559290465928035 11.861710751695046
-10.353533978688363 3.2516201530194735
-15.98470059305099 11.630324894142376
-7.4168489065002534 -15.143810905127779
-15.411930638201552 11.434659681038736
-4.7203065819370496 -10.182955275029444
-7.3859466512387604 -0.26128031391423934
-15.444790389026855 11.32620262921999
-8.3951295546258962 -14.309898756435938
-15.769244980960023 11.523962432067346
4.8902887716456744 3.7961525475567894
-15.566548253300891 11.565637895808123
-7.5152169976050676 -0.15700005393339769
-9.340580195622783 -5.7871522582859276
-15.708929400672435 11.533936732006538
-8.2617388886063559 -13.93902825782579
-15.58307745946604 11.591606065505847
-15.454461327304447 11.408187857062954
-15.586005658396177 11.531346318044523
-15.58361278340336 12.036997155305144
-15.882578959974202 11.441359846366973
-6.8767700366894671 -14.969680731202915
4.6945372771768081 4.1887665941109331
-7.6528785161966955 0.023657638215176253
-7.2041799576821317 -15.009541001044157
-11.482422728113162 3.5074147821214079
-7.368173710926305 -15.117875619000204
-7.3666526002436674 -0.84275986763581312
5.2149703842957473 2.9950202772318368
-15.677500207060369 11.672010966646576
-7.3185972768866607 -15.368465086889652
4.916735412998869 3.9187232830377785
-7.3946522309901592 -15.095322003084624
-15.602114933514375 11.738499148195498
-15.817980930564538 11.491898723634982
-7.2047618829995344 -15.34509544499924
-16.112951390338704 11.373848293610489
-10.399334920788846 3.2602307598392324
-7.2457902344938958 -15.343487912571177
-9.267348171965553 -5.4600720109543524
-7.6316711528660726 -0.41124269616521042
-15.867125464467614 11.308121898010464
5.2945209079041105 4.0425534212826584
-15.843223092920537 11.542631704372765
-11.067516439957299 3.5871026236078682
4.8676720189997544 3.2681043439070767
-7.366193830490559 -15.208711331636232
-7.5681872251639826 -0.23029876524845766
-7.6583419475808858 0.053766937621492546
-8.2519917462410461 -13.979801006583555
-15.76321744287841 11.789893001516157
-8.6824216855686647 -6.0412227247795549
-7.6360955783635571 -0.54761511897454862
-7.18798503915023 -15.371006263835131
-7.2337744504598493 -0.52740335927758475
-10.707440826433158 3.1705848271740598
-7.1916184336322058 -15.2542114529786
-7.3930322148965937 -15.183704768888298
-8.5293975596447584 -13.760517054551627
-8.0691036043165667 8.2470332534625701
-8.4514985006347061 -14.557920612721619
-10.299424245816111 3.4287159821725575
4.5538446332144034 4.3120748004564895
-7.6670233276314734 -0.30334261663667789
-15.900784871081155 11.548554049058984
5.10723264322937 2.8521234252730658
-15.439514399449486 11.456473171164715
-8.3941387647583543 -13.971468917343419
-7.010685800806125 -14.844735424009857
-15.853768186954882 11.556971107540063
-15.548893184494524 12.179774679158252
-7.1789692230393696 -15.136571965766283
-16.00560476303674 11.473892786469131
8.0189745337618756 1.821691401952884
-15.505324944261355 11.665955555683528
-7.4436080013799897 0.0065746111296449304
-7.2731092013567 -14.934114620058198
-15.443521991121768 11.716733113195691
-15.758932557165872 11.381045637572452
-7.2480352771235976 -15.132422008821143
-15.582841194622283 11.468486948590716
-8.5541015869670503 -5.8098369640510539
-11.355505193483722 3.2069337500917907
-15.961853943415663 11.577469237681974
-15.665972577096253 11.666507227867426
-5.1934953727232909 -2.0774058387134389
-7.3254396678861671 -0.42774837076892158
-15.908203314121364 11.71042145538247
5.5430695357700062 3.3388345426811306
-15.853849860001837 11.630991518769656
-7.1325513675680927 -14.890568970712382
-7.134610399063102 -15.241145370254063
4.3010289094079148 0.73370222589203005
-7.2612993703890512 -15.027482352361018
-9.3375209719367884 -5.5438396764847475
-7.3769570588470268 -0.19421026938670383
-15.892709188089146 11.368210610859864
-7.5025907912614915 -0.14928536673215301
-7.0769281906771235 -0.53581020924208345
-8.6175079742436367 -5.7813287785595708
5.0524888355742625 2.7816635676883652
-15.644142075843462 11.799429756880318
-10.779902423014407 3.3453908968380817
-15.941362494306134 11.491923778845759
-15.34414754788085 12.138395535607941
-15.755684924308746 11.594712588193937
4.3378187408332707 5.0300494504550777
-7.2069174525232409 -15.231845443689734
4.8143574475602984 3.7378696139894139
-7.119453562377954 -14.962374308654717
-7.4062452955483247 0.13434392814855986
-15.756943193855687 11.475362711233394
-7.6707693072623249 -0.50020322569406239
-15.760284716018637 11.598615323863447
-7.5452033514728853 0.0057333570530506634
4.2410028223536349 3.3882474880445206
-7.2705585170046794 -14.870156048855605
-7.2060526262879794 -15.076926874933934
5.1004146033374527 4.1129170557673795
4.8322247914934486 3.895901431776573
4.2521757192023246 3.3106344837019042
-7.2443068789090983 -15.483804062999868
-7.621444558177914 -0.3361150361418801
-7.4781090816963731 -0.1222248909827427
6.0726855974483218 3.0018310413200568
-7.4275195783079244 -0.11297038459172458
-7.5416381591240871 -0.43212093085852787
-15.995606186111475 11.472619262503006
-10.399012263664408 3.2142347592283911
-15.692528876002369 11.820085454241349
-15.843067613139588 11.477756751229853
-7.307633279221851 -15.103635896106015
-15.751348375705129 11.496826301589962
-11.489735869161077 8.538862761436576
-7.7554912070169166 -0.85253084911105304
5.3701043661057994 3.8540394443974177
-10.442054936468791 3.103582494456814
4.9827557430914799 2.8021421307073329
-7.3896526816718877 -14.959870322470733
-7.135902199338866 -14.958286258358335
-11.236571027668315 3.5564773167726487
-15.954085099882391 11.594664070515851
-15.451392200817221 11.436024868438817
-7.6195141937139548 -0.12512804382951115
-7.2737909797819267 -15.258108360483551
-15.830527858551537 11.562055106399347
-8.4604415888309763 -14.307273604084809
-7.5887742339058555 -0.20011891783526292
-7.2166365790524436 -15.228298851243677
-8.6988119685846499 -0.53525754957022242
5.4870624096937322 3.9380692287251384
-7.3638848144149582 -15.177926300160399
-6.8669743835898807 7.5977852258795009
-7.3789766764927922 -15.171793243782437
-10.652618565178445 3.4171756014667136
-15.550728437711919 11.499204798713013
-7.4792978306676074 -0.2489459260918471
-15.698963945757088 11.727795052945352
-6.971167206452936 -0.17618805484623065
-15.908869523289155 11.615596721016047
-8.5370273831411119 -14.168838090618094
-0.08289090603202498 -11.085523632362147
-11.597044902138817 8.7064829233817047
-15.935494709262523 11.545595757976621
-15.764464787252443 11.454138416562447
0.37658971968366922 1.3197594295724533
5.5869123427907272 3.6556559333126928
0.63118097589486954 1.3066124433899207
-15.801777115273717 11.482605505626962
-15.813013143667003 11.524936946333067
-15.773546553740019 11.635877419838504
-7.2476749892748851 -15.152253030427122
-15.937514685764274 11.620642104150791
-7.2689535313906921 -0.84102894651346105
-7.6838926852171312 -0.32154816832656852
-15.964479963566214 11.588150841889718
-15.844006645376044 11.456987524786195
-7.4354058012646789 -0.2518807984203234
-8.6258440868618571 -13.931145206533289
5.1746734467997664 3.7573842494440632
5.3894511520892454 2.9271938989383668
-7.2014865634902936 -15.264511245028093
-7.2516120991917763 -15.118601871344945
-15.38815512252045 11.824468969683416
-7.4713825998432748 -14.950270896295626
-7.3805529592441124 -14.825762893331708
-7.1611034936875422 -0.65993229201209092
-15.801720195627775 11.445417994601494
-15.757476568695484 11.505965685678996
-9.4785716142489704 -5.5477079185011577
-9.301145149218323 -5.7234093417156808
-10.300756044245858 3.1468458819415335
-15.832055395791308 11.439841182645482
-7.1810883187693317 -15.069434834333313
4.328639770904692 3.8346127699889339
-7.4584685794913348 0.054108724204347126
5.5032097347581574 3.6879335198916512
-7.397927539801068 0.26411330325923932
-7.3037585171605093 0.25716781127480359
-8.3527845198655708 -14.232476451329816
-15.625909605400278 11.726234789838843
-10.225215858550712 3.5299634276311385
-7.1728807843250983 -14.956263257476591
-15.421962644035267 11.546234071842376
-11.358445576798951 2.9469533948895292
-7.6187200677549836 -0.13659296558316619
5.6362304694195045 3.7633721778074394
-15.671378094773791 11.686763720899734
5.1460051723744735 3.5067580313892224
-15.725894502180591 11.3706975122629
-15.032335116560862 11.775560881555602
-15.678793424176208 11.565491770460563
-11.538060606704908 3.0102442330950829
-7.2283660320746348 -0.62135642681038261
4.9681573289864049 3.9067730327874788
-15.976025051588365 11.566814888173996
-15.478751798308721 11.546002460083326
-10.806091035555813 2.9966579129837898
-15.915900273867209 11.483743097700851
-7.6223406367364595 -0.18121410148355652
-7.265593236184591 -15.317056567415605
5.4321157727356235 3.2791382721109636
-10.498350178409368 3.438747625245957
-15.572958904862022 11.373509757002115
-15.548755580513303 11.470415734326831
-15.931471250686373 11.700598152472088
-7.6280284183154166 -0.20896762491873605
-15.471715774050239 11.528857084911598
5.1216530517539267 3.6477433931344843
-15.813480599967125 11.81051211494297
-7.680364836543859 -0.32360770547611556
-7.2018209709569971 -15.347215424093948
-15.48311661113244 11.661417400872637
-15.691648107759594 11.520345428316162
4.2569088826682133 4.0108820232998568
-15.879734403318603 11.445693834043638
-15.809680427426889 11.629576577989306
-7.213402334990981 -15.393423017185516
-7.3166049801886857 -15.059068475447145
-7.8426014057691456 -0.58016598594468272
-7.177470689619005 -14.828728133202105
-5.7620416045929197 -6.2535429649501308
-7.2770419539363695 -15.134050816440356
0.62234800784433719 1.635150883188532
0.85422745440113679 1.2259258549568424
-7.3174091109380557 -0.6637513548755497
-15.76779625753259 11.319041053033496
-10.669408275725617 3.3007870594994659
4.3930596408458822 4.0009426084152144
-15.955864592741682 11.432327347143989
-15.718854099132834 11.553372703246559
-15.491731943627769 12.156147448135632
-7.6255838249279311 -0.45012188286446014
-10.030137073961564 3.593863977009415
-15.664698056786143 12.12904138353765
4.6361727159719885 5.1750225020942437
-15.416699932914158 11.500030933545863
-15.869876922972418 11.528453969732773
-8.7376895200253486 -5.7247109860299386
-7.1964724268082572 -15.204147950766497
-15.991494131561518 11.483837499351486
-7.3284687498679277 -15.11036358499938
-16.033265975118816 11.512589499981571
-11.434932003686079 8.2439603158083443
-15.9060787760182 11.544777384794381
-7.1303362818401741 -14.90932979487647
-10.317140097176202 3.4469960062370291
-7.6627147173351728 -0.57426287617949179
5.286335950216638 3.1698402665422498
-15.987512253216558 11.527394794314498
5.3221649898659749 4.0158417913944051
-15.889155283000655 11.76601525288206
-7.3191700483247839 -15.184703414037068
-15.745114516389261 11.721250674697808
4.4818694565969004 3.9589449095691363
4.4855772143800214 5.6684935736382913
4.9585865650079555 3.2452816420510411
-7.457998803824462 -0.1420182055255359
-7.3756443331837831 -0.35232515782245422
-7.3698892530322295 -15.263871510998007
-15.472271944461422 11.670831405309835
-15.502543122986316 11.403857892472082
-15.883406778713272 11.675651814363999
-4.7755507774579815 -10.283753882999722
-7.6540602957387689 -0.88839240719911061
-7.4181201197112676 -0.76446505882029459
-15.659208784744553 11.624695215770616
5.1101052814213208 4.1550145067150748
-15.907432866574531 11.478319414206458
-15.723200729773296 11.613602325097672
-7.4793289716082327 -0.099714698228122289
-15.724523253602007 11.500184513424964
-7.1084171333640276 -0.5948375831448629
4.7593147307000718 3.3050346799948329
-15.906117326256167 11.604773174035207
5.1809896486738447 3.6804838439154381
-15.872976230370062 11.468230427612253
-7.9999427262320992 -13.989687062883096
-3.1985972906156706 -11.008689025736317
-8.565299338443026 -14.161618228432214
-15.890837238262023 11.6151653261419
4.3727619238482438 5.0415873449827489
4.852127409695429 3.8608730380335312
-15.771138953465419 11.56140498654821
-7.3292196258382747 -15.280338874813078
-8.2958099964400347 -15.014893588320531
-7.5588633754680714 -0.28009810515632633
-16.12778895052789 11.314461695359425
-10.252942873513634 11.159682422715642
-7.1493393330973971 -15.228926595627092
-7.700621589751079 -0.27937029015357989
-7.3519606405249203 -0.24179468288303718
-8.3685073243015058 -14.3816183704423
-7.3489011746792539 -15.226201672013215
-8.7409549803378361 -5.8449230292623104
-7.1181266323103465 -15.135024499865576
-15.979055365975245 11.464241399435036
5.2097279690216105 4.1694865734445408
4.2099809617599364 3.5424851528492898
-16.016400369798735 11.64658925295635
-15.913272244651228 11.369068371577725
-15.878407948282739 11.486235126960175
-7.3368361768368944 -0.099365918702159522
-7.2635155007641892 -15.20180144478484
-15.987324830477233 11.649180096681244
-15.986400818513424 11.470273960948928
4.7380311281078313 3.40594406562612
-15.83094907207542 11.451020122595176
-15.868579136723401 11.518067979797024
-7.20278800106892 -15.523761431763134
4.1678544322624687 4.2420231014234675
4.2039040345601029 5.239709997300336
-15.746635283004618 11.397216675989327
-7.5059575417284368 -0.11971741241706355
-15.791540411555943 11.599124496730182
-10.240540692818698 3.2730895238751816
-15.532244746054856 11.970652011198769
-7.1384975588937287 -15.101645112097474
-7.3081264165089292 -0.45736112375442645
-8.7207841997984055 -5.4874070905192553
-11.750756747223708 8.2479919970725035
-10.148596629352603 3.3732652032502752
-5.7340137839538947 -6.1107428854994277
-15.464010737961244 11.600974124533819
-11.485913710614508 8.4913250523664772
-7.4651606840774329 -0.24021688483098311
-15.944344807868459 11.699862755032745
-7.2669033262840461 -0.65178132364185604
-7.1607108424372568 -15.226539017619261
-15.591532273717627 11.466055693555544
5.4431170511955331 3.648967299110863
-10.167316791310771 3.2044762126200226
4.5389200896476849 3.5270376117722684
-16.00394176889866 11.536689305357825
-7.2596789690259973 -0.64872106423131937
-7.1826579292317199 -0.50529723818082506
-15.917701996157225 11.54834490285527
-15.566117086433392 11.574128797780439
5.1638302510246135 2.9869327693716854
-7.2920930339607626 -14.767655599098365
-15.554787265680639 11.615461328721818
-15.799660358290438 11.436810274990576
-7.3855923771093197 -0.073310383180509558
-16.072786226904796 11.310770271067129
-15.533625436707132 11.452289756268625
-7.2030582162510148 7.4035462248624091
-7.3097107107643087 -15.008778887856909
-7.2533724034770763 -15.077182594671214
-11.532695395828274 3.2454414856685929
-7.5446121207242784 -0.13835221233672312
-16.006282960737 11.442909516840983
-7.25603959105102 -15.295248051942446
-15.762864423003306 11.408430066910496
-7.3393149421853119 -14.979513944625936
-8.4146098979625013 -14.089324364288665
-15.949734968539065 11.738152359155382
-7.3973419940915672 -0.72730559997917665
-7.7437607369168182 -0.11134136379508439
-8.6552252156842986 -0.57710648384031971
-7.3627323373127194 -0.17267916293930494
-15.485998574764393 11.481304164751283
-7.4239838479042186 -15.30828677806514
-11.427236959213861 3.4007085753751265
-7.6633788384308241 -0.32521421037178039
-7.3484467621211556 0.12364805039978692
3.4896813502210464 3.0554525817714837
-15.655179739621207 11.471165507306392
-7.1969570588649621 -0.38581582227345712
-10.391050163019615 2.8876612457435948
4.8765500895570444 3.4603692291571959
-9.3348174493419904 -5.6604393471329661
-7.0295175449977556 7.8048297322827027
-7.1504624470408 -15.285622851152397
-7.0300074789701847 7.8134717637245013
-7.0197887722603447 -15.392470006515593
-7.5965970963323102 -0.37551849740824339
-7.2673578460168926 -15.005671799952554
-15.793920233151814 11.590901269224553
-15.532829886472083 11.524271904715762
-8.5629896998524409 -13.735808864709096
5.1428033115969036 4.1869373543111434
-7.3124356483109887 -15.148659243894821
-5.8999306440513859 -6.0403514308423443
-7.2779250710835379 -15.049796730617727
-7.6405705030130093 -0.44251711019570056
-7.0951773988816536 7.5514709291392093
4.8157951149119427 3.5083481888734278
-7.1722280942901344 -15.080037683073868
-7.4134782169925302 -15.161962564908517
-7.2996674712196059 -15.50210078326452
-7.2753355702402622 -15.290506583258939
-15.776984610021193 11.357951126453253
-15.852205527447332 11.397731116880404
4.1800901559405661 3.7969768442740714
-7.240820159636872 -15.231938088821186
-15.596238648673371 12.006181703460454
-15.862388989729212 11.669929366828205
-15.882014340098412 11.64868241626256
-7.7132790124856792 -0.36861281039670779
-15.665449377605551 11.736039084300167
-7.1427543984816522 -14.674303678741742
-15.902402217036284 11.628937801833477
-7.2274865227111196 -15.257627404544957
-7.0250415822383303 7.7190194153950369
-15.758483363492649 11.690437625745005
-15.445653126943583 11.51196101716665
-15.498793603601422 11.427760615256044
-16.008060815150081 11.636088541496086
-6.919997887973544 -15.134600606168476
-15.736541482991642 11.513407775595699
-8.8108750154969773 -5.8375121862196329
4.5967272319684005 3.8498755057118936
-15.880091135188275 11.660541047404763
-7.146646019587787 -0.6819160164816459
-15.684902738760453 11.80165749469141
-15.652689962877322 11.82686376867222
-15.96383318512477 11.777595913719303
-8.4559520058163411 -14.461290849881394
-7.370153593843642 -15.109587294699468
-7.2053614205676064 -15.044011159478345
-7.3843198460040238 0.19357111051605089
-7.2301712477431588 -14.923173908847604
-15.767260754193476 11.697992749114885
4.0372869575121753 2.2220763417211624
-15.842756921295132 11.3098944565286
-7.2459994215890076 -0.79163498286365142
-9.4842586941047653 -5.7443427093351502
-7.2524171583947119 -15.339946641803147
-15.745597250314049 11.463513791656142
-8.4791663712017282 -5.9912237092144593
-0.65143114501122201 1.4858837660399657
-7.385992704283213 -0.067543380658299179
-15.7592203709873 11.531192317782745
-7.3228141125333996 0.2830711439776285
0.81379703996041741 1.1611383415350645
-7.4563602536874836 -14.982687402936671
-11.364163190379585 2.8602518772786616
-15.78233914576732 11.671282420635176
-7.3384322220241751 -15.148998117449302
-15.85153166902127 11.643499182123428
-7.0167223753069852 -0.57767592160995118
-10.315773275246185 3.3423976589029767
-15.826011850974147 11.553948224592729
-7.2538077488766142 -15.176675665142694
-15.858931060511473 11.429478275188453
-7.0892564549996502 -15.160926649198323
-7.3785447323151718 0.15343650206966541
-8.5408624669559163 -13.792570189468085
-11.820753971654671 8.4738482682967877
-16.010794264073635 11.496644796356044
4.5314607201926105 4.0170107181330197
-15.976595445075725 11.253195552008622
-7.6322847594063443 -0.024825300661502136
-7.560529892177235 -0.11944785648583822
-7.3440602433518354 -0.82614446615089221
-8.5687168847542967 -14.015872306857638
-7.2242381502859576 -15.359365899051209
4.7347367456202241 2.0435897719139944
-7.3916184349469178 -0.34240420947273525
-9.4503356889970149 -5.8501351006073561
-7.103577769535697 -0.43901956647634882
-15.790809809278539 11.399814569856199
-7.3456101969576055 -15.156381477276312
-15.921551647939712 11.540578294857408
-11.343538125311284 3.4401095938287294
-15.571248288334221 11.460752235905385
-9.2950410224416302 -5.8650207809046355
-7.2617426625550348 -0.62215344159593355
-7.0089221940070034 -0.64268998586826787
-7.1739794756517563 -15.184320901112665
-7.3341602319409223 -0.057536789829738429
-16.02279147660397 11.565289444839712
-11.317132358564303 3.4640485446603164
-7.2209900431938978 -15.286069954179254
-15.697470088438916 11.57584343874953
-7.5056608254481247 -0.12882646013873156
-15.774306480742204 11.599473750218394
-15.715447672696586 11.481368221404141
-8.0177136117846182 8.3061924122523347
4.3477669694702561 5.6675885548597096
-9.3687970086582819 -5.9262588765516684
-15.946865676829056 11.352974124802866
-15.891863771971044 11.503281503820848
-15.939596370189738 11.389396738055192
-7.3756358160697308 -15.142823117434709
-11.416114460660422 3.0474231699204801
-15.835966979506175 11.82049670183817
-7.3280436737192014 0.053512590648985725
4.9723239198823608 3.0550745262595242
-15.750533248987093 11.616922303367797
-15.592971778711886 11.413460163752305
-7.0596112842182679 -0.5819288932961737
-7.5849154377154253 -0.042815585767262965
4.2466718698505117 3.4544237446939969
-16.024421304668458 11.76425025026249
-15.906483169676987 11.401999452909358
-16.034421396546424 11.525567255922214
-7.6124312570013588 -0.4373935011468294
-16.00644566769321 11.446187634980772
-2.6222603318999762 -11.41458051432892
-7.113016243373802 -15.118153747406806
-7.0796461999294875 -15.131686345216661
-7.3631355010241704 -15.505434475866426
-7.2560525169048571 -14.663418811621566
4.3337545327449138 3.7796839330674463
-7.4382308135257595 -0.91553415227230506
4.9005235178774287 2.8981295645812648
-8.4849697174589984 -14.334632945229226
-15.426268548597829 11.791324715171392
-10.707884727545862 2.5525545204399971
-15.591943274458222 11.736129128345825
-7.5330905417943015 -0.039522117387586209
-15.903578271846897 11.577273689389733
-8.4387892230157018 -5.558231789205192
-7.4108912242959182 -0.066683274844606899
-7.3348094250129989 -15.084847929748554
-15.695638212326147 11.471052588614285
-15.882387748532777 11.598294458196612
4.2467358063998475 0.8211705101997584
-16.179880408327971 11.601943091675496
-7.3012706853598761 -14.96784359212301
-15.841919738263721 11.604164137174081
-7.164655504498441 -15.259208724347877
-15.720191891777958 11.369855459695822
-7.1133711052084792 -15.066209124829502
-15.849194956397918 11.36319010000584
-7.0485973578293599 -0.19986054967522701
-15.641353666038521 11.925399728744875
-15.615210829730886 11.609492960963074
-8.4607015979267004 -14.024932232620696
-15.871800130376934 11.274450394199048
-7.636025801625288 -0.46037074291551316
-7.6184338258643312 -0.11935513389013323
-15.585289925239618 11.342752394820444
-15.922910756905525 11.608066479229167
-15.945973543685335 11.565620956518888
-7.8449333627106634 -0.029003710628398637
-6.9445254764633502 -14.717038800215509
-15.66860002676615 11.585766494183265
-8.574699099929072 -14.148764899009173
-7.4514202492056443 0.026707662272220711
-7.1515428005812076 -0.4707647554386391
-15.781753405641039 11.57198131371695
-15.776800376575492 11.433961858879975
-6.9622071886654835 -0.60170692382920354
-7.3366881974802363 -14.616320742640793
-7.112403631894483 -15.094258517206841
4.6250741705038019 3.5420979033607711
-7.5069228023090533 -0.67758447055180726
-7.377684389678584 -14.667982649420962
-7.3498167256697968 -14.708433925658857
-7.5648171212163042 -0.31719495674463538
-8.0852922023887874 7.382541975198011
-8.4103708336605454 -14.062701841254617
-15.728572882388141 11.666676091198822
-7.1624044606712953 -15.104819212985388
-7.5331565711043451 -14.788469217629565
-6.7568742704327676 7.713273456509568
-7.6847450982237513 -0.21176247274098206
-15.85197774200566 11.664266960038608
5.1859438044437969 3.1123157392598424
-7.6611845083039061 -0.35331232516340627
-15.684192369118195 11.557200546877219
-7.1778323161507185 -15.226395481879385
-7.9471289409606607 7.0630890660282368
-7.1888848896960615 -15.089487290866911
-11.434253625179585 3.3498278926659841
4.666181157672094 5.5953921195128631
-7.367583326630986 0.19180404054970693
-7.2191702033305516 -0.5472581430505693
-7.4539050112171799 -15.162957695439481
-7.3188361272923252 -14.812128136757211
5.3884606360383769 3.9438374283997542
-15.74970928053175 11.425342180287238
-15.748787108008168 11.424805545176957
-10.55187505715562 3.1275667783115382
-15.988548952994249 11.618177132167816
-8.4034970963895379 -13.940530717382625
-7.0798439739280701 -14.890926420101636
5.0367307606678517 3.6643287933487598
4.6827027831568371 4.3353442790462076
-7.2413374297059532 -15.042134371237671
-15.939265174669181 11.392865726137938
-15.738982257052701 11.386739010442263
-15.604046283941509 11.793685654426445
-8.3648752526342953 -14.47831327220964
-9.4241759043184494 -5.6720542391588822
-11.57230786004151 3.1900465354206404
-5.8885352815538434 -6.1411446690417071
-7.4190745270136693 -0.19127242203463926
-7.4275518311423951 -0.64794104639755989
-7.6501065009536546 -0.61998114640656843
-7.2173056865447593 -15.026535619987477
-15.907260879854757 11.457890570012831
5.54382375510062 3.3106062274778485
5.4634289302513599 3.2217486888734315
-15.953935070599986 11.443653602828707
-15.726331443096813 11.575385872786201
-8.4146265642140001 -13.902037655651997
-7.5715276094044786 -0.15902380301471472
-7.1983028049225712 -15.066167403095603
-7.294578629826022 -15.216847072284086
-6.9930749714304747 -14.929752995249919
4.1514498429096758 3.6892253263493915
-7.5731015304982634 -0.10763348765531444
5.2621832868775336 2.545065339410475
-7.5467463262893002 -0.33258917622298939
7.8941836733368138 3.5208393920709433
-15.784264115627549 11.662447706920686
-7.43624806893237 -0.095005806561525533
-7.1318448643111418 -15.308902381944725
4.4936230009589169 3.9913651602770348
-15.932329671232313 11.504006723746382
-7.1731796099210756 -15.001146754531248
-15.842624902640344 11.445234140908909


==> figures/tikz/data/results_spacing_prior_titles.dat <==
x y
-15.863804553763892 10.497286130084968
0.60855358668410864 -5.2086206887913278
-1.5049616660281517 -12.873169254923937
5.0389465902107586 -2.5708182015733607
3.6015963742810433 -0.10228141151048552
1.8755566430212827 5.2383354941108475
-0.49369725062380215 -3.0119648155868952
1.9597208053511013 -2.8619840305229425
3.6604444479808493 -5.766843200133005
-1.1462520871492246 -8.9025789143341374
6.7016427350979813 0.45325356113493426
-6.7460474059872277 1.6260561125475865
2.3549411227396204 2.5269941440189809
1.5773985064373826 2.2149743215048465
5.3885551279788695 1.2579021143335629
8.4621088637153861 -2.5323609989328024
6.0155489151767796 2.8375816067799069
2.8347828433222562 -2.5318264089295597
-4.2652218832642053 -2.4764192718103324
5.7199624952703525 0.10922503180624196
1.7939435215397355 -6.5823134246865553
6.4769842769364319 -1.4446732501565718
-2.6547335274434594 -6.28780382325556
5.3324627098981576 1.4911887868682994
-2.3032858731089063 -2.8477954954739091
-7.1513925425542038 2.3110862732495274
2.283834531132424 -8.1888403343597442
-6.4738965681704075 7.1534470613815015
7.5919333314272075 -0.40757212774147605
5.0130173034386036 -3.7677658604004134
-0.69938074102160974 -5.3581696154636953
8.96118954267018 0.42705531432694516
0.78872277551961112 -3.8862156745089034
-3.6027764673667799 -4.9183076081101254
4.811561980673309 0.29231870325253745
-4.1161608459793477 -4.884287729395739
0.69725544352750235 -3.6981066984631537
10.439899561074789 0.8896213169110776
2.8484296664705204 -7.2789041212538317
-1.7668390542324441 -4.0985521045612119
-4.5842867867668229 -7.7441992604986352
1.6410004084094945 -6.4039575659800638
5.885550151423085 -3.7945692083071028
4.6000006423791779 2.4754983867078195
5.3694233127803441 -2.5171639663795502
-1.2669112263061071 -5.0658901535928944
-1.149391314777247 -6.0090805748706995
6.8094057964005836 2.2126437500989189
-5.3408246511785604 5.0968817038777763
6.9636185804122297 -1.2902924783600738
4.1795703802998503 -3.1409586238026259
-3.2058781269106595 -2.3482325416148591
5.2672086946728793 -2.5518251662057829
-0.35086360781086967 -8.0221837939900524
4.0735095092982778 -0.46593714441877215
4.9637562324600575 1.417167320700357
5.8572657279089455 -0.16319354069080808
-2.1554715242960669 -4.5243277695428716
1.5047884233934177 -4.6890830772677115
0.71398514920034339 -3.8075812012578263
2.775237136621965 -6.2065771683346131
4.2116908614624631 -5.8631705231851701
8.3205951972110324 -1.4051954194532255
-5.7577277771602375 -4.5290581886065846
3.6960455950154514 -2.0585933944849266
1.9657677822129471 1.7996095236244378
-1.0841192181194375 -10.915830057134816
2.6094265756466841 -4.5831390779789851
-8.5157754027214683 6.9434458199934719
2.9367898012762348 -1.85169976953071
-10.756548830442314 6.8132027098406471
-2.3621216277103829 -12.087237259433484
-2.6163041757633616 -8.0724040772149195
-2.309154461845583 -10.249550701789307
6.6430025524710077 -0.63221337177323156
-2.7229325827066924 -10.983957925533851
7.0035552339252352 1.4268261308167682
-4.3940082428063256 -7.1086373692663294
1.6560978485542808 -3.9175880192937198
2.7081048620166706 -10.549676493047915
8.137434719792191 1.8115345721034768
-6.6219064432152379 6.0339720160790975
2.6191771058942876 -11.510270405970802
4.9339929150515562 -4.836653696250151
-6.0217070912353394 -1.8446902751444814
2.1434184138025314 -5.8766766190969832
-3.2679525438995642 1.3828867796403577
6.1325410110022487 -3.2446884100406628
7.8460192754249052 0.4846182952098298
2.6177478584857075 -6.2906395722858237
-0.26095830965703704 1.7832628072717853
-4.5720760516063139 -1.6585826974769937
5.402294963059509 -1.8734923519127544
5.4194269064072822 -1.8425218764574078
-0.83087222884161094 -11.747519914992544
3.0777189370685281 -7.1830876275643005
4.2542389617536394 1.7526480006201612
-0.91474600495136771 -11.627883983278281
-2.4895225984573131 -10.324734014122313
-6.8080473301405533 -2.1063836764266202
0.075568000401399146 -10.022052586070131
-1.7060910094211248 -0.96745581600799924
0.9468783617180565 -6.5353241424938808
-5.0624423518545161 -7.4978223044751964
2.0493857164138274 -2.9539181437356716
-3.4316217566376324 -14.842211827036623
-2.424392085618766 2.273563634369685
-10.059500964533868 6.7007268008305996
-3.7679963353927919 -1.6562696078427757
0.38258476607514269 -3.7638706219518903
-1.0488761032508958 -3.7688285004575612
-1.6546276869413588 -8.9173408552847437
6.1612747734534734 -0.15566971985231257
4.2178963237153866 -4.0117855707234842
1.8273511894836336 -3.9305385097219339
-4.7920135920132392 -11.775012988469172
2.2083004084313238 -7.0003505653989517
-3.6078389989980244 -1.4547951258402139
-0.96215762811019634 -6.3304838023996775
-1.3988586519433748 -11.336330568919635
3.4997031717110958 -6.1035729382721184
3.9975414030969247 -2.6719991621648598
1.5209948904582935 -4.4142399613533367
-0.9965725039638148 -10.360694432415372
4.4412106475318263 -3.2296146655274991
-4.9294881247235507 -2.7772210208480077
3.7046688118839306 0.57114111252715061
-3.3108701197945272 -10.265555532718867
-0.63571416119703972 -6.7079224174561993
-7.5045780385448229 1.921533993625099
2.1225347842061066 -8.22396325353413
0.36133799337600692 -6.4982854963372096
4.4290559764039905 -5.8993243311382777
5.1708493474796402 -6.1962610763433537
-8.5942398689321369 4.3321173814649274
0.5904888045638621 -9.6004961291111819
1.2436745062034951 -9.6029913034648597
5.0624696857932108 -3.0013394139606908
-3.8519750183359633 -4.412604986512676
4.132307872769406 -1.9066465743133794
-1.1222682059583102 -9.6572507085709933
-4.5749352162339765 -4.0261623451012332
-0.24117032585780734 -11.810035137473225
2.6719974512576248 -2.7939544241978393
-7.3593108523670629 6.0263635599594254
7.4220536017502221 -0.96823610732469345
-0.77592814705056712 -1.7076597827905289
-2.5361590736729958 -12.327727242440872
-6.0739033595928014 -3.2073651049744516
-4.1553748569937277 -2.7322688016054948
-4.3587675201411527 0.75759242011490169
-6.4759636813061068 -2.5721300732406647
-4.1220974188020936 -7.825156276827796
-1.2802962403000673 -11.217780703263445
1.0789438702857181 -3.0011094619309331
2.8739689267618904 -5.9654857287477405
3.0325845003500977 -6.3498926060678826
0.29232840167155411 -9.19796104440222
-2.2379642654734271 -4.8975177067782507
-5.0073730161128838 -2.1432744111436968
4.1128939184852458 -2.8665431387618323
-0.2245129260070379 -5.6213359429810286
1.6079505657388953 -5.3409259293403633
-8.6932736084291999 7.0171006791694222
-1.5990230005569466 -4.265652643431701
0.1777422018497688 -10.560052799308215
-2.4293999984609913 -4.2764408682726804
-2.77784716298126 -8.4815652031923392
-2.6574604506077648 -4.4342267364540549
-2.2653544872853293 -9.2012189144266223
2.9971716414617133 -2.2304974471724139
-3.681751951460515 -5.9990030445060816
6.296110324559689 -3.8803993713338634
-3.9512755796909009 -8.5600850348755664
0.96010557287302412 -5.8501657670361338
-7.6441670426800998 5.6941259639389443
-3.3910238712456069 -0.55337264170715073
-3.6141596210568641 -2.9898213136789904
-3.1015060675650949 -10.47553234002795
-2.2387003664025 -2.7149818286677365
2.8536597667780188 -4.5050786436694086
4.9796392773596398 -6.4457363488505424
3.2267478726074126 -6.877037526240164
1.5323943124563009 -10.32733010115091
-1.4048777098643157 -5.3062044086957805
-2.0197223244708398 -13.20012402235645
-3.4543701201470909 -10.436045783376704
2.8739837669461674 -6.3081318170985661
3.1485313944009836 -6.1751244524158881
-2.1538816518532586 -7.13652883472668
-0.41065172414018575 -8.2967131697810501
5.2214054940894954 -4.58002728023523
-0.79542937145299508 -8.7090094929510364
3.7416623875909569 -7.2407521845584917
-0.724062708558602 -5.5855418554642888
-4.9984429390857503 -2.1207138085279036
4.2487722333863953 -6.2112363192711202
4.7572267062393294 -0.35737961802057466
6.777875492925471 -1.6903079872561415
-4.2662273975029414 -1.6264904428735358
-4.8061479596240941 -0.17599022356491426
2.6070426276759942 -4.4759483565924638
2.7373532231802362 -6.4235447698614676
1.2853195463711229 -2.6551293253223145
2.5687626775273458 -3.1202007278017727
-3.1926345045907563 -10.898980110817025
-3.7818478273892384 -8.5534355455629818
0.33077654558729408 -8.0064721936597785
-10.199728487473841 6.8768998430521879
2.5913044104916145 -2.835353372166721
-2.1386850957337806 -4.17038338077018
-2.0087180739729091 -1.4090098901522046
-4.2000895786861792 -10.89479705167868
-1.9429878238920366 -2.749284386595598
-1.6190448837376465 -6.8511156453660522
-5.845777345386165 -2.8114373101265615
-3.6283960901566603 -9.8265241394549694
-0.52852374727753504 -6.8071398087190005
-0.63440566988489422 -11.552842284584475
-3.7963629222736359 -0.57125415713484118
-6.0038564615414396 -0.75884022008956997
-0.95441362755353243 -8.5488378323404586
-1.7316646959923112 -5.7705775159499035
-2.7086691885829901 -5.7270763510911626
-6.2886454293761869 5.3848636616885894
-2.8761897894260211 -3.5891188254884061
0.85837316732358127 -11.052185576505019
-3.95911743613871 -1.3890055343181613
-6.1764529702418374 -1.3130285930308307
-2.6765316779566999 -1.0382628557976312
6.7090372053720664 -0.67952967737419279
2.5296396011432938 -6.7630381397997255
-5.735234953611811 3.6105835011909511
-0.34327866719800598 -2.3438188392794834
5.4388938755338208 -5.9785139809493488
2.6053102345276717 -5.2435608129283438
1.8375581659800213 -9.8620112738930938
3.7384972638007246 -5.6800128706649957
-3.5071305346403925 -8.3249190678603942
0.66227899583764593 2.3604221773267966
1.5214317347707804 -3.7411970987495322
-1.9597826232631188 -7.8534317871486632
-6.0759147391845865 2.1656720815154764
0.47646718469152366 -5.0162137055320013
-4.3057231148479005 -3.2468146242284766
6.6171684866444682 -1.4241844582954011
2.116855769465428 -3.2540084136907534
0.73947318544431651 -4.524571518058651
-0.65606710596600482 -9.63800785639169
2.5569700744885395 -7.1687813725916429
4.3461862565712304 -1.9982679983198171
0.29355940704519473 -8.8827696205276307
-1.3833118943164042 -6.6960938585428735
-4.0883694415386316 -2.1435987399460412
2.0458173400998314 -10.909066680697846
1.765425247469748 -4.887452469056325
-4.7426746601370269 -7.9154901647305262
-4.3542233973744642 -8.7927706222366364
-1.7819015571912507 -11.93710512684625
-6.060297625543047 4.8287899024287713
-0.354488401772587 -9.9069047860621993
-3.7034576606310354 -10.214208815849108
-4.5618409036868988 -2.1292115085001724
-4.0780409837795872 -9.4368280679590733
-0.33958058597487395 -8.9848560142616094
-11.735204448019429 6.167369824338941
-9.479696597640535 5.182561132945275
0.42954953404914809 1.7031620115465356
-8.1797469712781012 6.4162619074786971
-1.2528937538113829 -9.784715269690718
5.5849440127708787 -0.68909846618811688
2.4987422385633753 -5.379900790853049
3.4619717226917048 -7.4074075617536117
-4.4318858446777618 -8.7039857014699589
-1.9333824805642972 -8.7780414978299319
0.86417915452728122 -7.6925617976707432
-1.8615624469491465 -4.5702391524284707
-2.0188848699803321 -1.5229539550635338
-2.8885352880970676 -7.1158430903577843
3.3051006805530507 -4.5369945914013563
-4.3111811453800568 -10.33350934668846
-3.6962014609499292 -8.5218373251219237
-8.5365220556516466 5.1653672054048352
2.082205804954159 -5.4133812729645694
3.0808904115816524 -0.75743783509714968
-1.7624283738001489 -5.1959442000778413
-1.999755903621619 -8.0892956283781388
-0.32317921871994582 -9.1127847532168929
1.6194581212971551 -6.4000180396290069
-3.1405595913984943 -9.7975007434467418
-1.2866273860069144 -7.2633354566128485
5.8623925792170404 -1.6336088574762346
-4.1677088691030466 -0.96586277110749619
3.2712352498002319 -3.0361996245613483
0.2934255590339937 -8.1104555352134966
4.0292693014020831 -6.4251603263758685
5.4592347659855855 -8.9923942395873304
6.6011272343170537 -0.71554651492564991
-0.27791449246700611 -0.42134905822004842
5.3887719448186457 1.0467470647427255
-4.0714899666913142 -2.182004627053161
-1.8407383326915039 -5.2690051370884472
-2.2408130630939858 -6.6748370718522043
-5.0148992583912646 -4.6334207987226179
1.8957962934071444 -3.4255559760498908
3.4303175448630734 -8.2627554887269632
-1.9273665417811141 -10.311870373477241
-4.5264404561394693 -7.9775234474279957
-4.9420853542068741 -1.6579044119882671
-0.95448539788949904 -10.323698532947066
-5.4473726833041409 2.9587430980607872
-1.6235607264729786 -10.214298425140354
-5.3572338816255991 -7.9944844195670344
5.2693268021938451 -4.4939623990920996
-2.2239188050156908 -9.6572373562178235
-3.8232337133613306 -0.0087510735243121803
6.4000168036590459 3.3511428944215349
-1.9181402099308893 0.99585348090767012
2.9878839063355733 -6.5816550807504495
-3.6082002950363061 -7.6157632970657652
2.0833842960839197 -9.2206712188235844
-5.8480494888810668 -8.4846956593203533
-2.3502084565935015 -8.3571412130792524
6.7970280932233287 -1.2732679701803573
9.4198785453851634 0.54520716013680337
-3.6685179610500103 -7.4619126352527019
-2.5156514441264575 -3.2736628232484208
3.3261889248512615 -7.4123033220603016
0.24437174653279528 -7.274184935058094
-7.1764382572398233 0.61504642805216281
2.0080129308748198 -4.6840564268048919
-0.5275017449262851 -6.6955918917281947
-7.0285492627938915 1.546705590670207
0.23076422099316449 -11.508978380317762
-4.6498439794564597 -7.9484011969684607
5.577136880231877 -4.5381537328177828
1.3954812546747173 -3.4822569586765999
-7.2201262385040614 1.3863770620417444
4.2563433701331448 -6.9094089462125732
4.0233881606944655 -6.2110509993145619
0.0318351992075942 -7.6164477796772889
3.1226056303445771 -10.242787664849006
-2.0541195577692402 -3.1564260807204758
2.6195721836071084 -6.4965366160910758
-3.4055334716039893 -10.157773247756861
-0.6103764935015159 -7.7071542800195605
-4.1898138660576398 -6.5647879986333502
-3.1399318164328593 -14.32026590597712
-2.8894382790884392 -8.2654077573585063
2.8099298673590503 2.1724210626197231
-1.7986942930631664 -4.7863841398874527
-5.5670737186242381 3.9780199984293825
-2.6465284609270263 -4.5899441946053576
-6.686460336386749 -1.5242538072201419
-2.4338433535299928 -1.5898876260627601
-1.3371798617238977 -4.7449318435275893
1.5384366704323968 -7.3644817812679033
7.2346938518936303 -0.74647341591682237
-1.7441491190981779 -13.12637820945625
-4.2549049859585946 -1.8045435871107334
-3.2370350529300378 -4.8465196065367238
-5.6958807405542808 -8.0600064428651628
-4.641922321209873 -7.5917696102963399
3.1028767223248828 -5.8617575575458787
1.6240108014184877 -7.0308496982534034
3.448117599034938 -6.3264298940648471
-0.69613161469848084 -10.271313919177848
2.9325484933551289 -6.4433297139753121
3.1454332418985764 -6.9854951979710496
2.2307356472880997 -3.1464954855896741
-0.68359913653704574 -9.308843641036443
1.5102845889790102 -8.9060665902954685
-6.0319811622705153 -2.2188304773056027
0.30808779399631853 -10.620146778588211
-3.1389324831743517 -1.9295059189339894
-1.0067268395072402 -8.3304323809194134
3.1830141939318519 -4.7939396473459492
4.3816989815159291 -4.7229766652282406
-2.9586080777625408 -7.4620338180618502
-7.8001246393357873 5.2870594518521026
3.9346236472508496 -0.28089096812566489
0.38359137361997192 -9.9278637828261456
-6.8805089188396042 0.82225478901746973
-8.8709955308974049 0.58597891509309508
4.033554371222607 -5.6323012741519447
-2.9055867782881686 -11.114176132144948
-4.149610075514965 -1.0405090030643604
6.1167537518135067 -0.6239320146791133
0.38674580921884566 -2.158158335532407
6.8348467624431937 -1.304206977243678
-6.4518980853685424 -2.6617709018729001
3.4469617374518258 -2.5416036823664849
4.0949610832230814 -5.9173986522115607
0.66559324047513135 -9.6663684199455826
-3.6785431664951291 3.2284533259877151
-9.1298559626301792 1.9754787281337862
-3.5854410188290911 -7.8488554237374322
-1.5178010095601293 -4.2025622531366569
-2.2657620841273789 -11.918307428387077
-3.0981585329707331 -7.9784251338369145
-1.3015215525100572 -8.6249884653795323
0.063482955577031819 -9.3106520174122771
2.7808825015606264 -6.3913277883426023
-2.4121817725276133 -6.7812631993722885
1.4713099201396327 -4.3385090502079189
-1.5261220347980284 -5.1388306785086675
-5.2329050152642997 3.1357295096667221
1.4798584418985372 -7.778209732283039
-4.3838082789228086 -9.2056901043754902
-6.605461503905679 -2.486782490675854
6.4254887899354909 0.55866341087054738
0.094851257212386297 -8.6573521691532722
-4.8133197141679362 2.7668170920952666
-1.6367175485928558 -10.688507150646041
-1.1037863091753168 -8.2102140050082149
5.2544903670703311 -4.4094129266111315
4.1618287000552447 -6.6208782091340446
-6.3617370211466326 -6.7074462448135908
1.6304796106964081 -2.2649196060870036
-1.3963044523139301 -7.821351796648834
-1.4405799581027654 -9.863786177056074
-1.5657915242253067 -3.3516478786173467
5.3007539957723857 -5.262216745457855
-3.0686168188126239 -3.1723647493624463
-1.0411874719649337 1.0803605043181981
4.4593864366603055 -3.2109628922351936
-1.1728193550010013 -6.6018417790161825
-5.3201570674587373 -2.111694194850827
-4.239940928832949 -4.9242081513869005
-1.0112489693427669 -9.0968204865735274
-2.8744649156636246 -4.7853582383696809
-1.8362676298315679 -9.4146595872169332
2.0847683105359942 -7.3317948213175042
-0.7973395240438621 -4.8371701042704078
-1.6746625096995038 -9.9261119580548538
1.2688850223644077 -7.5638674051680868
-0.70623231810460507 -2.8128736125710163
-2.1025369230576203 -8.8233111795599459
-4.7714393254975622 -10.765826233218124
6.4097035445560238 -1.6307379833248197
-10.418411403057243 7.5084116701843167
-6.5431385132598026 2.3275326312589599
-0.99789199661763228 -3.8319694341232409
4.5308877524471534 -2.4502050392311197
-1.2611059632084729 -9.4396938605710456
2.8499546310120256 -5.4034251778869677
-4.7591414898249935 -10.793267477414622
-3.4254157555200675 -0.18244073392178817
-5.9334252209164315 -6.1838399260025438
-0.46032786063982173 -8.970748790483432
-2.4077084966234712 -8.9399276324864339
-3.0443614619749133 -8.6837218688631577
2.7247092643260689 -3.7608428407502594
-5.8005714596691593 -7.9203413383441159
5.3853920839728424 -4.792966479452895
-3.6859411437796878 -7.3896847288295335
-3.1353172885171388 -12.614867690571213
-2.8600926901983938 -11.594161648255394
2.1804112847420316 -3.3732890971762757
-4.2897441818566913 -2.6388526965862207
-4.455754117017154 3.8530638928112282
-5.0987170369085542 -2.7550502709538933
-2.8362695596619787 -4.4213262676773279
5.5932271319377014 -6.7933908778181031
2.3739146135153715 -7.403728007107504
-4.3452400467971763 -14.090497221240922
1.7087613374352817 -7.5978551028671824
4.3715925567308673 -3.9607441433612496
-3.4604506340888315 -3.7149729325334913
0.70563451643654496 -10.868993389259739
0.3557837002732035 -9.5405225673649525
-2.6716039784691423 -4.5364923902990482
0.52798463648214533 -7.4901349125144749
0.349425325314699 -2.9982873483211656
-4.0363456977768548 -7.8849726274865644
4.1998504573201805 -4.3203165960550312
-6.6751281211805109 4.5091219486681853
3.4852395496258359 -2.107156179236263
-1.4921997073530908 -10.427995720859771
1.3294553391370409 -6.412145148561315
2.2571814125189693 -5.9149632896469742
-4.533894248262361 -7.083362551537272
-4.6144480755204258 1.3554045299708943
0.78748219671228703 -3.4467997593549353
-9.4617018418461356 5.0269915395200755
-5.7423351864207026 -0.65795028640505204
-4.0399239345202087 -1.4763677021173685
-0.97986942690561474 -9.4590790667452929
-1.4412115894640789 -9.6152579011545711
-7.9206138607933214 5.5126478459078854
-0.24107257285954795 3.210368240626337
-2.9682724056679892 -10.355706342472882
-3.5240928248205181 -7.6746249473010328
0.3298606047141795 -2.7997817230564266
-2.441250125752056 -1.9951704174263514
-8.255068169270146 4.8060621014602249
2.8578029599770529 -1.3646266128337936
-4.848307710084315 -10.416576210688715
-3.0556408337691354 -7.5167895563994387
-3.6159538465720487 -7.9644327077404489
4.2672781915142837 -0.47811684309262192
-2.3033089284636525 -5.4077624462493006
0.33221176448497503 -10.005492140355717
3.7515522048418126 -6.5907739915580787
-2.9481011608064813 -4.6441385865224314
-6.8101397102336971 -6.602692621602861
7.6755024798516338 -0.87687799337759964
-1.6673947995441165 -7.7779739138206638
-3.4012682613700651 -9.494782170841841
-2.4775285123548958 -11.658771398382889
-2.681123797804545 -1.7230869291221393
-4.0601993120218296 -4.5707670894529775
-1.9176464843350423 -12.549286955978195
2.3226873684941967 -10.722702830074843
-2.8204802721718156 -11.593840124177165
-4.400545682053731 1.4980610866422108
-4.6819017730044612 -6.0400643951102406
3.3053585374071637 -6.8269754039630897
4.7827100977143093 -1.8422713820492267
-0.72263959323827132 -10.638998091284241
-2.0724198761630759 -4.171057193004776
-10.81972458912615 2.8181556443201585
-3.2947296903740035 -2.6459116215441196
-2.9111703129304773 -7.4610531987254589
-0.40765068756925621 -8.9991800535363939
6.4729940506344272 -0.91494581743518877
1.9583314950480495 -4.3109620197472074
-10.156739016997513 7.7235728274984785
2.5965984218295231 -3.0922153065029749
-1.5392526927896837 -3.0261306016982266
-2.0250008896460989 -8.386150537743374
-0.14857484952957214 -8.9173438401654987
-5.3005936791001451 -3.5863782382678706
0.8464717157109487 -7.9537944971247123
-1.9300815691222222 -9.8634619081604367
-4.490148025794678 -7.0066515482148519
3.7285782551433981 -5.8218250943454146
-5.7779392604147102 -2.8629222655910689
3.2739480987340164 -5.8999990894145871
-2.6808031264476098 -11.561641613807067
-1.9651388703029637 -2.2443778213412919
1.9224654935122913 -7.3997601819804402
5.5080225002573622 -1.1661517190558577
-1.271497184899852 -8.4978552844955999
-0.57090371250536709 -8.1834592306254432
2.4889468135608532 -4.784803792729031
-2.2099492917700454 -7.9282497672113763
1.3503664129919417 -2.9534262086380441
-1.691859891590068 -8.2137732397271925
3.2770686569344387 -6.4492382731945375
-4.8744428784057758 -6.771311981166928
0.51383639269842041 -9.3722741841673134
3.0265111753943956 -6.6984996857341699
-1.1912497431064417 -11.007455312642646
-3.9790466150491257 3.2972714755436079
-2.2615968306960514 -12.275840183383597
4.6717347485037131 -1.6024863982507573
4.2608934234234255 -5.9805672633768481
0.96288996836333263 -3.2057355674853851
-1.7330214713427441 -5.0035663039870721
-1.8833132764284104 -8.3919052753852057
4.9456612532780255 -4.9054971206061024
7.1380018218669106 -1.9928196625337431
1.7234971653997813 -4.5654190739769342
2.2716950796878286 -3.7378578131038807
-8.2248566422930729 4.7789841384107463
-3.7440281055379785 -5.4833950410395387
-2.1781105096002489 -2.5419308252678214
-1.8051921737352108 -14.957699913072812
1.4488049084999357 -7.6042321386014677
-2.3860031509153887 -9.9721132563163017
-1.2052303158017637 -9.6813534712605964
4.7982355368999832 -0.39474463730531067
-2.9912701268934803 -7.4248713226561618
-2.6556042485414939 -2.5739869815468253
-2.2135612397641609 -5.4572106958840543
-0.24246109312363692 -2.7115219854541412
2.0044050010961061 -6.8974711935947406
-2.1882928939767257 -4.4316780585751578
-5.2769185731575208 0.29757782329321208
-5.670081203317169 -2.1894739927159947
0.80255802285196931 -9.4110011799698299
-2.0018880699910571 -8.413703062067805
6.5468883585978608 -1.8926126384338529
-1.8043397192242676 -3.5839456782318817
-4.4116610352321555 -7.0230893454570023
4.4370863339386402 -5.6041251217376482
4.9045424354055216 -0.8923737994709745
-4.6561473463798224 -8.8685888130400947
-3.0812653126807126 -6.5708811070599289
5.3870344321613439 -5.8858414683618472
4.4745610639022351 -5.2106201148674813
-3.3933747833384285 -5.8726419286541454
0.43855353364625488 -1.8077056697917211
-1.1187482950969783 -6.947339241499205
4.3306521531823359 -6.1666457771389362
-4.5905071574258756 1.6145079831765443
-2.8459822685424605 -11.845843203171155
-5.0951038798126245 -3.9902438110519829
-2.3698731018454913 -6.2954822893386462
5.4553057034662675 -1.8355823032243159
1.0410737447830369 -7.6829132682253736
1.9739206905370039 -4.2838650532760632
-1.5334773964835717 -2.7539218000263799
2.6141401927412131 -0.50902727008678972
5.7038892294242265 -1.7974906613704114
-3.1802868924227461 -1.1242665962731027
4.3284998973437467 -3.8204070964809187
5.1789128188749629 -4.6389702240473651
-2.8319360952539507 -2.6767339828885706
-1.4214931215552931 -10.100798733659634
-2.2494334926056641 -4.906709043965173
4.964698657663746 -2.7377912246861027
-4.5996989306320337 3.2094737132215498
2.8740251118542313 -6.1253506300514777
1.8616728651027767 -5.9751030091898345
-2.8487804091171185 -5.3124334230081685
-4.5813130910827171 -11.075156790972828
1.6228889340392563 -2.8356965275114421
-4.4591043768919478 -8.5510913452946635
1.4657036849200011 -8.1633673813137939
3.6109217077246778 -7.7361823806158174
-4.8624171843391641 -8.2295254402277944
1.2840564272825543 0.44846616084596241
-2.220414690046697 -0.67590657568786616
-6.894649304524215 4.9194475162219193
9.380034018794623 0.71128531975598663
-0.86856860515555001 -10.223900917819252
-3.0684219854165407 -6.8741060841801245
4.5201194367354667 -1.1223373782114925
2.3467795266111682 -6.5575225227614542
-3.2712600608939906 -8.2311252748805348
0.30999603850303037 -1.1375919916111885
4.9166339067675926 -0.80807590967474519
2.1847543972180228 -3.9037421029613437
-0.71002365746151141 -10.030540930411551
-1.8387036024588894 -5.4305661230334037
-2.7287713875340232 -5.8384433784330572
5.9851427218661541 0.092004697665148238
-0.26374727886036881 -10.428234548200647
0.90952737581529708 -2.9927688983799694
1.1012579065184627 -2.8377221056787776
-2.2214461383394783 -2.7119249647525296
-6.7867856475011452 -4.394397556164602
-3.5139866398616837 -8.9432615199161649
5.2222905214063724 -0.84077998514892027
-0.22240315519923923 -9.0594688783723321
4.7132634265881528 -6.0216637259444008
1.6835785200760258 -4.0058133599881991
6.099112080984904 -5.2774809070587541
0.29098665690064218 -3.4870296713132443
-8.1614264753659054 6.1918332002673377
-0.87378797280352849 -8.1417433727780093
-3.6955303330738283 -8.4948282547822469
1.0169077202294055 -8.0930925797297224
-1.7336844640384181 -1.3943905803373924
-4.5269862179688323 -2.0645885666202566
0.65438628383359931 -6.5137437591741527
-2.3478076993089894 -1.7106238612861941
0.64914531043255064 -6.2635883053892236
-1.043444986312362 -3.0919082103623565
-3.8757926377378999 -6.9400117716484617
-3.9809224286211706 -7.7185306515319194
6.5377078625856253 -1.9554418798998014
-5.2662104603854454 3.4899483582124118
0.46286910386359781 -3.5190030567889994
-2.6020938246068681 -9.7759558731490959
-5.7653504432082485 -0.19905142914808382
-0.94399116312537201 1.3638251532646621
2.667765208162888 -5.1305094580007227
2.2488455678311854 -4.2398523869865441
0.025932365872901396 -3.2524568630703663
2.0003044238374317 -9.7394938659971615
-4.850481379691959 2.0676832322039229
-1.3959664006493078 -8.6035574855144237
-1.9816308867075396 -7.011485107038963
-1.8515119749504914 -4.456760924900208
-1.9516800234405638 -2.4833097880372663
0.46955392860745371 -2.0739744709100889
-2.5595966559276397 -5.0040123981111995
1.0847516239885018 -2.9849037155963996
5.3682152559268568 -2.197368163768727
0.81761761846281511 -10.820404459434274
-3.8628564868317206 -9.1713839993395077
-5.1484985750260615 1.9603189429469876
-1.6497211223684074 -8.294581332552502
0.085515133182555908 -3.0139789281384552
5.3034935658839819 -0.55336246626797569
-3.1543946484430236 -9.7443364527735881
4.019324959526509 -5.2548940008548914
-0.28066279922341691 -12.905341073410087
1.9088234873067025 -5.9387156556294363
3.7959644908153947 -6.2172768607017339
0.71716391048491912 -4.8872698512756445
-2.2297574175784654 -2.3844478358208017
-0.095868815396408388 -8.1205670621911512
1.6656493854454024 -9.7897741241736274
2.9399301732912897 -5.9520652576807818
0.7517944254393214 -3.5924659832380317
4.2477911543794518 -3.9117344428383998
-2.7485279598082877 -7.471188906588246
-3.4313223063270453 -8.4806066408710787
-7.4066736184970621 6.1048214428318861
-5.7140911699638366 6.4089745686035284
0.014554251441320328 -2.1019142454839592
-4.3087426096091379 -0.95096908776238587
-3.2731834978326013 -1.6774686458158738
-0.4787347463574243 -9.9018147056194348
5.1475010980670817 -6.901049713944043
2.6136991093143433 -8.549541817536646
-2.8223379986795689 -4.4970299220176777
-3.8940006867192234 -7.7762609757184276
-4.3151457678677279 -4.3145790439727598
1.1895497773281936 -6.1336034644581154
-1.6545149299245145 -10.949709488915614
4.0051864342794765 -5.3124345163645046
4.3355666232613661 -6.5755830561651507
0.29155344627571972 2.0781568596040918
-5.0245565931508249 -0.60121459355529006
-1.660681638218543 -6.6886864609607404
-5.4906348668026137 0.71801428886970087
4.970417669585145 -6.1384723809135009
-0.45150148749399144 -8.4835004423629581
-5.1200339417427996 -2.0478154579277463
1.066033487648381 -2.9289265573014776
-2.8557332361495029 -11.78033391666739
-7.1513435890645844 5.928961932884854
-1.1822369789703779 -5.4850297536078045
-0.80906491623568799 -6.8912472411514969
3.9996679478468025 -4.7734003658595245
4.1608336113350637 -6.981540063344605
2.7278326857575879 -7.2101225516766698
-0.42867170110242087 -9.06578420949951
-1.3890277648282014 -4.3404697825176397
5.0783854282181151 -7.0729580348641248
-1.4451766061649971 -10.582430534839556
2.0776860148493079 -6.4413119082108796
-7.1629128375917706 5.1420923795024187
3.3536101561173326 -6.9313853216853953
-1.4993487553646321 -11.356506029000524
-4.3418728147824668 -6.5260247972073842
-8.6642335889806361 6.155934466507075
1.7322653208144245 -1.8610331264631181
5.1348585373934652 -5.0180926601307725
5.0296889349980791 -1.1020972458797784
-7.4721695527995609 5.5198321226601212
-4.4345726653071429 3.7288355762184047
-1.1521556215784929 -9.5471952095564081
2.108573350239257 -7.7987575379876972
1.6255181944278516 -7.4979006408485329
-4.0530556137268947 -8.6338234240393099
-1.5531156542283993 -9.8664500418647645
-3.752961701757318 -4.6958541023423486
-3.2437667565144457 -12.229898197377608
-6.2427194707786047 6.1002712166533826
-5.6794507616218768 -2.9172817002325755
0.032012948379451955 -2.8128478282640694
0.25820214905834477 -10.722353146325577
-4.3192382876692292 -2.4437929500912765
-3.5948908244653723 -9.5651099623478952
1.6890016352323272 -2.682590493480598
-3.5458358651498765 -8.1158402212674723
3.4685192518920362 -5.2399080589004896
-1.0800124499257215 -10.067349551397992
4.5203093022770107 -6.5303261505090653
4.1535340063564359 -2.9219361813596936
-2.8474509110343758 -2.1222474875129564
4.9548132853243736 -1.8315326533726675
-3.1380124442308821 -8.5682253712385812
-6.58559654129804 -0.99475879692718305
3.7012455053252244 -5.6885172147468301
-5.5413178270414249 3.2957460486992098
-2.1439457903200916 -7.6576766503005649
-5.6955088381184513 -3.8118150057150046
-7.0832219618773271 0.98501699772490925
8.3326767489622213 0.30614018218904554
-6.6716522484976357 -3.4971964531109667
-2.8121841147784963 -9.066311020797043
-10.985024342147302 1.9390769190911441
-6.4600091373844499 -2.192543401064547
-2.3463185510737619 -4.8073163401525019
-1.0435869656390582 -10.56047381098848
-1.223345448051016 -8.2125113721199785
-2.827888189565448 -3.7068906845552423
-3.9249835451259401 -7.0518151841058829
-4.7017863929832737 -7.7043367994422356
4.9175023332555696 -5.4636534489260029
4.0586293425500983 -6.8311212020639998
-4.0122209257445078 -8.2859501868199761
-2.2239544997300258 0.38051177458308255
-2.7997236412521254 -11.49466974212223
-0.41411984989529321 -8.8692076075424016
-0.61335061704388105 -11.060262059228553
-0.3825469936230485 -10.653517486044537
2.544458855441277 -5.2756670752788777
-2.5036631351817267 -4.6682163511746273
3.7732528719413656 -6.6222744793220816
5.7761928544103487 -1.1732012714020232
-3.0267778129765905 -8.8226859653591294
-3.3647222209232148 -12.032242435058963
-2.3412872382246936 -4.4522840169210474
-4.8842023305957829 -2.5275780467485349
-2.6529527050795267 -2.2549248259629255
-0.87226100547795293 -7.9614132959156487
-3.3474307302790884 -5.9214975079312726
-7.07635669456723 3.8939934657858575
-1.3151907767962339 -4.5884543394541657
3.1417790731197117 1.3811542693799819
-1.9636668708361389 -10.768909937251577
3.879004358556351 -6.1515553058357497
-2.8302161463019417 -7.7353890547096702
3.565012554924865 -2.3676656197119268
-0.7136320811590211 -3.070241128271562
-6.3450367702333201 6.2833635455796086
-3.9850636981757179 -2.0733704260233128
-4.0593353676671855 -0.95733121591627712
-1.845423478901459 -11.914934388215972
1.5662615186777753 -6.8611409994826946
-1.8153057748248098 -9.5883871407499459
-8.6768896439872378 6.1493619849411996
8.6829710607003818 0.46317019367350182
-1.073877647330858 -9.4473960879572463
-6.7439531039057972 -2.5609837535783724
3.0135255607676443 -0.99217445792987391
-4.5133449801503778 3.2982863318323052
-6.0769182899016601 7.3870617569006223
4.6601277915350074 -5.7369663303089631
-2.6740678451269426 -3.2245767526965552
2.9615143494082554 -6.6800869176185671
0.89685274160149531 -8.1682741887646202
4.959980919524809 -7.5888397906796339
-2.6044263981130165 -2.6994422713522619
-1.2758265369796431 -11.279376127865838
-2.8670112694851126 0.17004083432656344
-1.3361763766497847 -6.9511851173342194
9.1710782244324278 1.6971738307322055
-7.2265843998016468 0.98071530780067728
3.0187326980552642 -4.4095554231398832
1.7124375085813237 -2.4299024264911622
0.33146470925517596 -8.4464875821052878
9.5794117125656939 0.92195046582609075
1.9555256394394143 -7.5495932430063419
-2.7408515025833875 -5.3681795872618032
5.055521663445079 -7.9330775705832339
-1.9997405509155128 -9.7656575384104407
0.70632102593417667 2.0065161212284606
2.8035131594368772 -9.5156000781896779
2.9548186575968316 -9.2739565922282559
6.2784563237464583 -0.058636311743997332
2.3462572452182742 -6.5525905629754986
-4.8256282877967234 -8.1677951572902749
6.3844651621730746 -0.96504949729621381
-1.6462921590175685 -5.5302362963659064
-0.24260464495164719 -13.111035509915252
3.5761361483786476 -6.4452843794986903
-5.2350117295084431 -2.9752436793350472
-0.55810483104608477 -6.2798203310625844
-3.8826847020120772 -13.390869743314395
-3.7997120188975391 -5.3029426772992281
-5.2308700871975464 -2.6840806743533592
-1.1177687842016903 -3.9999571989225382
-7.2466817935151537 0.60043909929590689
2.1262489464358407 -3.0542833543564099
-2.5936600650474797 3.3754289790438681
-2.4904068472882313 -4.5363924128676967
-2.23018212298894 -9.1483422063909874
-1.5929509308087715 0.35925470737578458
1.1798064392635124 -2.0138217528867348
4.316505047771507 -5.3772493661373177
-1.0549074569011077 -3.3241403767722422
0.46025921952139415 -3.5224644989323322
-2.7792977897991378 1.8859861342250219
0.47439406752641811 -2.9779927196293876
-4.8487160484338681 -2.1723785324980218
4.2976291434589093 -6.2796262980722473
4.6206180386489928 -1.8254725138684371
-0.22271851224819972 0.69564600350540107
-1.4653460811228873 -5.8531250583933865
1.0855579744294546 -3.0668549413723261
-1.9698604363580687 -11.069904770407597
-4.0462058792236402 -4.6212858562914478
0.30429150233379887 2.0043457887735365
-1.3560309015185776 -3.6061509640498293
-10.798208006528025 2.6324197284035651
-4.7034621224547122 -1.0509673966823259
-0.55761576867473317 -1.3059770166192795
-2.4811387685191941 -7.9490409892420013
-4.1765021740331099 -2.7284293223291787
0.37901168366333493 2.0628749986417985
3.8870354078778071 -4.3148985495508576
3.5055637880189421 -5.9045242204894821
-3.2982081405307442 -11.927735315722783
1.5601588856721851 -7.5823003717929556
0.70341419940274474 -2.9092723646365326
-2.5394608153607816 -6.3577728255934156
2.5249884936581246 -2.5880359685838554
-6.1805339549668661 3.2624246547231794
-5.093835015843772 1.3622799810306241
-3.4277301516541105 -6.9202424838352474
-1.4028586237791449 -8.672338574902632
-2.5214121617615528 -11.705399316195166
6.1503722075299656 -1.2857561465605427
-0.25071715776047493 -7.8809478537842566
4.3800779511215095 -8.1180742867250171
3.0191992878028242 0.62849689602069969
-1.7623922524445845 -5.6757974283057022
2.0742113415133763 -6.1585675848212604
4.0296473971097804 -5.7173144987498929
2.0884784797234985 -6.7574054224546503
1.5651716507662841 -5.8496617509176954
4.56904708133324 -4.9574005872316533
-2.4366433138101016 -11.714614142682221
1.9462554075740801 -8.7495784878902541
5.0753451714971405 -4.9151601035256922
3.6083603398031014 -5.82158337661477
-3.8826989449891882 2.5827265746727415
-9.0074223504616349 1.4916884699805195
1.4382269255388722 -3.5728342759453566
-0.21735862964174674 -6.2859072917251586
-1.0695371761429144 -10.957533719870922
-3.6231582007101109 0.83801340758305398
-3.2760865177569838 -4.2349665729445913
0.74606294663271855 -4.7827771914144899
2.5329765307891439 -7.6868147461694853
2.4067745743251878 -3.7102310753096521
-2.6792986351315902 -8.165279127225034
-5.0703782578437808 -6.3078260506574706
-4.9049721160986541 -0.13347089227685968
-3.0843680213482143 -9.0721162621214599
4.0307064222443314 -4.9753201407685896
3.0184763214681687 -6.7125403609662957
0.72471306456410112 -9.7143818727590556
-2.3449460547446157 -4.2245179930410481
5.8098745243825762 -2.3144114217970859
-1.5088983733137011 -8.0818989616072034
6.0114034291736065 -1.6392932778567086
-3.1013535387856006 -11.871983979659936
-4.8797637775784706 1.9361481016456719
-7.3223836416907719 6.1239798541472847
-2.9014737787030089 -7.7942839706450782
-1.4135018240560786 -10.281215298477198
-1.8887400378642045 -11.491103549653698
-2.4785266504195329 -7.8664817041247881
-5.5267370998043575 -0.32309841737291595
-2.4769588117627359 -4.717284017974543
4.468754353555096 -0.09302203126518703
6.028400020473593 -1.7984386051221486
-0.81137621456140507 -4.0224991584968821
2.399083025275778 -5.8102455435709395
3.446939598442166 -3.7900062157248433
5.0170211518871746 -5.3915530282856432
-3.5609894159689706 -8.8117553497019561
3.2192085431892421 -6.2933961124714655
-9.6196860358495009 -0.25629544168562496
-0.51263321816559604 -3.3454699543883861
-2.3816764868617 -8.2798972584835226
4.9254353058741085 -9.5322406690419772
1.9751275316684578 -7.6739107110243845
-4.447833449632598 -0.63728063906215116
8.1345555680232895 -0.17685924280803259
3.1722570600682878 -5.0093814136842854
8.7221725763664359 1.3721902543617812
4.9662194736744532 -3.490812223523347
5.182651284263577 -4.6765699417949147
-2.8479647478426884 -9.9294140407398981
-4.5911813400185624 -2.9891135160933051
0.65305870916104314 -7.4564175837389763
-3.0587585290170547 -7.5593868983476193
1.2979299739846062 -1.1746881341753577
4.8405195704975181 -5.5229362303777645
-2.4253346548132511 -8.1513978375313645
6.4240818903123564 -4.3548779352238203
3.3518714720488507 -8.1124783014534074
4.061062971618763 -8.6005815515947539
2.8996175879834989 -6.1861590871062848
-2.6730677527926003 -10.863808623641503
-13.062875965921641 9.0264281017007075
-1.7264994237222893 -7.788316952525391
-3.2039776571002871 1.6893285793139217
-3.3470057764599641 2.046673880405812
-2.1037790276498445 -4.0846220327656351
5.8166761638739546 -0.91274266097009915
3.1470321826144887 -4.3831510968423197
0.81965570323398973 -8.8310944612854811
0.25399565681347036 -3.6607678711471165
1.5433220593065211 -5.9483259037629601
1.6968040616889688 -2.8956521901694185
-2.3569974707844112 -7.185317222233305
0.78324828289539195 -2.2996986319846515
4.387309468817663 -3.307527496074091
-3.4138009317438023 -1.5778837357539748
3.7695448997922076 -5.931112142553058
1.8565298894579894 -8.4433139247089457
0.022658365416159232 -5.8226916960973885
-2.166143668826642 -4.5134511671729429
-0.48665625865485029 -8.3343374245279271
-2.7163577509677723 -12.184279473726249
-2.2779554390335996 -9.6316966245535998
-1.6567824766802635 -9.808622228215043
0.35135221319478394 -10.554332835465804


==> figures/tikz/data/spectrum_cumulative_fraction_baseline.dat <==
x mean lo hi
1 0.062605902411775147 0.062605902411775147 0.062605902411775147
2 0.10536844541815663 0.10536844541815663 0.10536844541815663
3 0.14655320357894017 0.14655320357894017 0.14655320357894017
4 0.18334501060695382 0.18334501060695382 0.18334501060695382
5 0.21470020288326541 0.21470020288326541 0.21470020288326541
6 0.24304963976480853 0.24304963976480853 0.24304963976480853
7 0.26984721747535306 0.26984721747535306 0.26984721747535306
8 0.29510436544195234 0.29510436544195234 0.29510436544195234
9 0.31899873513556154 0.31899873513556154 0.31899873513556154
10 0.34262232937674864 0.34262232937674864 0.34262232937674864
11 0.3636885434181879 0.3636885434181879 0.3636885434181879
12 0.38286786627394959 0.38286786627394959 0.38286786627394959
13 0.40022623506859556 0.40022623506859556 0.40022623506859556
14 0.41716728210519904 0.41716728210519904 0.41716728210519904
15 0.43328452420884156 0.43328452420884156 0.43328452420884156
16 0.44895260599674081 0.44895260599674081 0.44895260599674081
17 0.46389069303745245 0.46389069303745245 0.46389069303745245
18 0.47801116350593292 0.47801116350593292 0.47801116350593292
19 0.4916453100817576 0.4916453100817576 0.4916453100817576
20 0.50500588536124769 0.50500588536124769 0.50500588536124769
21 0.51741548565804818 0.51741548565804818 0.51741548565804818
22 0.52972323051735482 0.52972323051735482 0.52972323051735482
23 0.54122300737577445 0.54122300737577445 0.54122300737577445
24 0.55252975492912937 0.55252975492912937 0.55252975492912937
25 0.56343600150472306 0.56343600150472306 0.56343600150472306
26 0.57391729906878441 0.57391729906878441 0.57391729906878441
27 0.58411766780794283 0.58411766780794283 0.58411766780794283
28 0.59415658090964796 0.59415658090964796 0.59415658090964796
29 0.60351317969041163 0.60351317969041163 0.60351317969041163
30 0.61277426209406616 0.61277426209406616 0.61277426209406616
31 0.62172829089574067 0.62172829089574067 0.62172829089574067
32 0.63049384213313231 0.63049384213313231 0.63049384213313231
33 0.63882048047502227 0.63882048047502227 0.63882048047502227
34 0.64708863662366967 0.64708863662366967 0.64708863662366967
35 0.65512710238437299 0.65512710238437299 0.65512710238437299
36 0.66262999827854852 0.66262999827854852 0.66262999827854852
37 0.67003856412771579 0.67003856412771579 0.67003856412771579
38 0.67734489661112462 0.67734489661112462 0.67734489661112462
39 0.68450516975004505 0.68450516975004505 0.68450516975004505
40 0.69139219594100076 0.69139219594100076 0.69139219594100076
41 0.69793882038079491 0.69793882038079491 0.69793882038079491
42 0.7043816020557091 0.7043816020557091 0.7043816020557091
43 0.71074314534475458 0.71074314534475458 0.71074314534475458
44 0.71702762767807171 0.71702762767807171 0.71702762767807171
45 0.72301566804905637 0.72301566804905637 0.72301566804905637
46 0.72893138860120721 0.72893138860120721 0.72893138860120721
47 0.73465496797870022 0.73465496797870022 0.73465496797870022
48 0.74016291625809827 0.74016291625809827 0.74016291625809827
49 0.74557364512415203 0.74557364512415203 0.74557364512415203
50 0.75080829335162214 0.75080829335162214 0.75080829335162214
51 0.75602809264282855 0.75602809264282855 0.75602809264282855
52 0.76112624415931551 0.76112624415931551 0.76112624415931551
53 0.76617947432330846 0.76617947432330846 0.76617947432330846
54 0.77105214654071985 0.77105214654071985 0.77105214654071985
55 0.77577634103999682 0.77577634103999682 0.77577634103999682
56 0.78042442800550127 0.78042442800550127 0.78042442800550127
57 0.78504017660069847 0.78504017660069847 0.78504017660069847
58 0.78948819819459215 0.78948819819459215 0.78948819819459215
59 0.79384054075017185 0.79384054075017185 0.79384054075017185
60 0.79811564485035835 0.79811564485035835 0.79811564485035835
61 0.80221915223199036 0.80221915223199036 0.80221915223199036
62 0.80630480621382783 0.80630480621382783 0.80630480621382783
63 0.81034333806255732 0.81034333806255732 0.81034333806255732
64 0.81430424503635035 0.81430424503635035 0.81430424503635035
65 0.81808658428585257 0.81808658428585257 0.81808658428585257
66 0.82182995147416271 0.82182995147416271 0.82182995147416271
67 0.82550288047684273 0.82550288047684273 0.82550288047684273
68 0.82913164561959507 0.82913164561959507 0.82913164561959507
69 0.83267519426626646 0.83267519426626646 0.83267519426626646
70 0.83614929546002148 0.83614929546002148 0.83614929546002148
71 0.8396111247480188 0.8396111247480188 0.8396111247480188
72 0.84301271755432172 0.84301271755432172 0.84301271755432172
73 0.8463596167706926 0.8463596167706926 0.8463596167706926
74 0.84958704590564049 0.84958704590564049 0.84958704590564049
75 0.852800943576416 0.852800943576416 0.852800943576416
76 0.85597278227890172 0.85597278227890172 0.85597278227890172
77 0.85906981736481136 0.85906981736481136 0.85906981736481136
78 0.86213304518586853 0.86213304518586853 0.86213304518586853
79 0.86513716850753009 0.86513716850753009 0.86513716850753009
80 0.86806324092123155 0.86806324092123155 0.86806324092123155
81 0.87097078387774018 0.87097078387774018 0.87097078387774018
82 0.87386154485817669 0.87386154485817669 0.87386154485817669
83 0.87672491959524457 0.87672491959524457 0.87672491959524457
84 0.87952785352553753 0.87952785352553753 0.87952785352553753
85 0.88227111924763713 0.88227111924763713 0.88227111924763713
86 0.88494585796364611 0.88494585796364611 0.88494585796364611
87 0.88757500936000955 0.88757500936000955 0.88757500936000955
88 0.89016780799804873 0.89016780799804873 0.89016780799804873
89 0.89267649146458716 0.89267649146458716 0.89267649146458716
90 0.89517114261695152 0.89517114261695152 0.89517114261695152
91 0.89761446518360744 0.89761446518360744 0.89761446518360744
92 0.8999970988470084 0.8999970988470084 0.8999970988470084
93 0.90234149149882381 0.90234149149882381 0.90234149149882381
94 0.9046639811286824 0.9046639811286824 0.9046639811286824
95 0.90696427781439981 0.90696427781439981 0.90696427781439981
96 0.909213624654716 0.909213624654716 0.909213624654716
97 0.91140993004871884 0.91140993004871884 0.91140993004871884
98 0.91359206138340454 0.91359206138340454 0.91359206138340454
99 0.91572123571596242 0.91572123571596242 0.91572123571596242
100 0.91783999190359467 0.91783999190359467 0.91783999190359467
101 0.91988742389735068 0.91988742389735068 0.91988742389735068
102 0.92190778248559813 0.92190778248559813 0.92190778248559813
103 0.92385407929243124 0.92385407929243124 0.92385407929243124
104 0.92579637687826399 0.92579637687826399 0.92579637687826399
105 0.92771844116058344 0.92771844116058344 0.92771844116058344
106 0.92961465420400247 0.92961465420400247 0.92961465420400247
107 0.93147203175689275 0.93147203175689275 0.93147203175689275
108 0.93332127612743743 0.93332127612743743 0.93332127612743743
109 0.93510934659266076 0.93510934659266076 0.93510934659266076
110 0.93686155692523554 0.93686155692523554 0.93686155692523554
111 0.93860070485636538 0.93860070485636538 0.93860070485636538
112 0.94030906358083821 0.94030906358083821 0.94030906358083821
113 0.94200847769593032 0.94200847769593032 0.94200847769593032
114 0.94366899330227239 0.94366899330227239 0.94366899330227239
115 0.94529667611887114 0.94529667611887114 0.94529667611887114
116 0.94690028106292368 0.94690028106292368 0.94690028106292368
117 0.94848362315161983 0.94848362315161983 0.94848362315161983
118 0.95006017376978691 0.95006017376978691 0.95006017376978691
119 0.95158421875705246 0.95158421875705246 0.95158421875705246
120 0.95308661915066817 0.95308661915066817 0.95308661915066817
121 0.95455157340446806 0.95455157340446806 0.95455157340446806
122 0.95601215018150776 0.95601215018150776 0.95601215018150776
123 0.95743265633015184 0.95743265633015184 0.95743265633015184
124 0.9588251648774766 0.9588251648774766 0.9588251648774766
125 0.96020422051490473 0.96020422051490473 0.96020422051490473
126 0.96156669811643991 0.96156669811643991 0.96156669811643991
127 0.96290448696395958 0.96290448696395958 0.96290448696395958
128 0.96423434512297757 0.96423434512297757 0.96423434512297757
129 0.96554395802835324 0.96554395802835324 0.96554395802835324
130 0.96682382670167 0.96682382670167 0.96682382670167
131 0.96809766670831776 0.96809766670831776 0.96809766670831776
132 0.96933974834142655 0.96933974834142655 0.96933974834142655
133 0.97056636617953551 0.97056636617953551 0.97056636617953551
134 0.97175100277704562 0.97175100277704562 0.97175100277704562
135 0.97290691313740751 0.97290691313740751 0.97290691313740751
136 0.97404326411847419 0.97404326411847419 0.97404326411847419
137 0.97516535653515701 0.97516535653515701 0.97516535653515701
138 0.97627179135241493 0.97627179135241493 0.97627179135241493
139 0.97735305033180186 0.97735305033180186 0.97735305033180186
140 0.97843390514049189 0.97843390514049189 0.97843390514049189
141 0.97947947382512723 0.97947947382512723 0.97947947382512723
142 0.98051446650912877 0.98051446650912877 0.98051446650912877
143 0.98151854790115289 0.98151854790115289 0.98151854790115289
144 0.98250675115557307 0.98250675115557307 0.98250675115557307
145 0.98348551639751602 0.98348551639751602 0.98348551639751602
146 0.98443559803644309 0.98443559803644309 0.98443559803644309
147 0.98536687686190261 0.98536687686190261 0.98536687686190261
148 0.98627532903489312 0.98627532903489312 0.98627532903489312
149 0.98716653730353821 0.98716653730353821 0.98716653730353821
150 0.98804285995996832 0.98804285995996832 0.98804285995996832
151 0.98889797892312559 0.98889797892312559 0.98889797892312559
152 0.9897377886703661 0.9897377886703661 0.9897377886703661
153 0.99054921517533912 0.99054921517533912 0.99054921517533912
154 0.99133414364957573 0.99133414364957573 0.99133414364957573
155 0.99210070683498741 0.99210070683498741 0.99210070683498741
156 0.99285287459974036 0.99285287459974036 0.99285287459974036
157 0.9935955445743393 0.9935955445743393 0.9935955445743393
158 0.99432030022439177 0.99432030022439177 0.99432030022439177
159 0.99503596670314842 0.99503596670314842 0.99503596670314842
160 0.99573615134211291 0.99573615134211291 0.99573615134211291
161 0.99639921560503641 0.99639921560503641 0.99639921560503641
162 0.99704176251042786 0.99704176251042786 0.99704176251042786
163 0.99767098475537008 0.99767098475537008 0.99767098475537008
164 0.99827761461067255 0.99827761461067255 0.99827761461067255
165 0.99886505971501727 0.99886505971501727 0.99886505971501727
166 0.99943843331579429 0.99943843331579429 0.99943843331579429
167 0.99999999999999978 0.99999999999999978 0.99999999999999978


==> figures/tikz/data/spectrum_cumulative_fraction_hierarchical.dat <==
x mean lo hi
1 0.058251387771013637 0.050048021712802919 0.066369755369916003
2 0.10839608482062982 0.098230621595637155 0.1164005293537016
3 0.15332929309737836 0.14317288373485204 0.16161280711328696
4 0.19243006692522596 0.1822639493645028 0.20518284450643931
5 0.227552119310965 0.21883001945441632 0.24496786353735756
6 0.25982537185570675 0.24905542618572848 0.27799195186758424
7 0.28945478255888263 0.27634591708267242 0.30575626690794527
8 0.31670857771228261 0.30270484803587228 0.33188823049028876
9 0.34168383357506976 0.32719509879937703 0.35719807970435685
10 0.36481381019433984 0.34981277854205728 0.38227438444810796
11 0.38658570322384761 0.37166914680087504 0.40525884269137913
12 0.40708587698265686 0.39240010541681597 0.42680450005207382
13 0.4264794758022708 0.41179038343107655 0.44614678962988397
14 0.44486079480331697 0.42974401340587587 0.4643750372031667
15 0.46228275160183679 0.44685386659390686 0.48142244270607409
16 0.47896487500660884 0.46364052593570071 0.49784955418483862
17 0.49486438987893705 0.47987910006635515 0.5134264169650854
18 0.51003727459653536 0.49510534637943426 0.5277985587252344
19 0.52462933889530317 0.51001624457753303 0.54180841949817171
20 0.53858127602154726 0.52393059569020051 0.55493834251582952
21 0.55194353550612374 0.53763643891966406 0.56760020805361966
22 0.56471914221260144 0.55079737344387347 0.57996991335946524
23 0.57699290058772112 0.56333991954399776 0.59216850887998063
24 0.58885876674840243 0.57561582274100787 0.60341379773028192
25 0.60032705728811164 0.58741387372411069 0.61468094053983668
26 0.6113632245441617 0.59847523998621643 0.62560128435271167
27 0.62202293565753852 0.60920839319499154 0.63628984415659284
28 0.63229126751010511 0.61975650128346038 0.64641258617384911
29 0.64220321705181338 0.63005216771256267 0.65629795179231276
30 0.65177597408545362 0.63987640072641905 0.66590213108877028
31 0.66104068102215496 0.64939936904308415 0.67521036070409912
32 0.66998654627345089 0.65814552033745233 0.68403157331929965
33 0.67865082022353818 0.66681963414703638 0.6926592789431687
34 0.68700337378373422 0.67514632994849866 0.70068357982655682
35 0.69508604001457508 0.6833185830442341 0.70863098903131361
36 0.70291466220383159 0.69108352118764949 0.71631010464890843
37 0.7105004874025822 0.6987348688502093 0.72387346487544202
38 0.71786516568597192 0.70619502712675752 0.73114890856732673
39 0.72501477319593832 0.71332253973172599 0.73819293312398748
40 0.73194017182831472 0.72033007703804297 0.74504655903192973
41 0.73865971604539993 0.72716091781439962 0.75174651740487342
42 0.74519361657475036 0.73368434592930276 0.7581385456405898
43 0.75155152922133173 0.74012988212971864 0.76427729988713211
44 0.75772112262696478 0.74654138212223031 0.77012596935281286
45 0.76369827759197773 0.75268837000755295 0.77588780241610245
46 0.76949669202996995 0.75858417118265298 0.78159166393703705
47 0.77512959301112827 0.76431057724797691 0.78706896885884481
48 0.78063729227954415 0.76997566230200143 0.79237995111732928
49 0.78598379059858214 0.77560160380954724 0.79769029361796195
50 0.79118890312509649 0.78079440806536438 0.80268038046023138
51 0.79624187397950563 0.78594392833290538 0.80751659451709845
52 0.80116867769215461 0.79105555228186886 0.81230113941370718
53 0.8059714739050905 0.79593071555677686 0.81686578779532271
54 0.81064912489225893 0.80075918972487881 0.82134420835130029
55 0.81521699698256045 0.80547170632554344 0.82573712150942236
56 0.81967728796432748 0.81009986944504031 0.83005382847098175
57 0.82400902150626099 0.81458219018604128 0.83420365961353904
58 0.82823857356168773 0.81900319074369132 0.8382908514366143
59 0.83235261321743292 0.82326881325854406 0.84225506742095524
60 0.83635887712297563 0.82742427933476326 0.84613011575253816
61 0.84026617736932818 0.8314711886369095 0.84993529582505689
62 0.84407529174968976 0.83537103664133072 0.85359682152456751
63 0.84779343576021693 0.83922981579397404 0.85723579495743796
64 0.85141146548231561 0.84301627431687731 0.860750570914246
65 0.85495056971462946 0.846741326332344 0.86414887740825208
66 0.85839462641280417 0.85038189595331781 0.86740831438035348
67 0.86176452942105197 0.85399153526385863 0.87063171698253861
68 0.86505885556661644 0.8575362221107935 0.87383094152507601
69 0.86826697845277079 0.86092543955596401 0.87695283734584195
70 0.87140223793704341 0.86427831511924746 0.87996808575786101
71 0.87446141219744589 0.86746612399190559 0.8828643194986463
72 0.87745413182438559 0.87056992577475867 0.88574602351247156
73 0.88037441876016009 0.87360743701479726 0.88848790761435403
74 0.88323480041681535 0.87660963263451475 0.89118944827942725
75 0.88603568618333683 0.87953805743038149 0.89380336581713737
76 0.88877760948801421 0.88237820550431978 0.89637062754494234
77 0.89144848986451664 0.88513628914813147 0.89888782490893882
78 0.89406205179465692 0.88784233459648654 0.90136046684696736
79 0.89661913414771854 0.89050553089658768 0.90374677843538131
80 0.89912828654361987 0.89314120534791008 0.90611370342219233
81 0.90157598429350105 0.89573796498287894 0.90841012417141298
82 0.9039699104488309 0.89829036982409816 0.91063644993225168
83 0.90631339588792315 0.90080593092504191 0.91284752091519439
84 0.90860875766556559 0.90327208399394443 0.91501639576227956
85 0.91085599211297674 0.90565933272121424 0.91717416951360076
86 0.9130561081954357 0.90796191752319466 0.9192652249572979
87 0.91520452912565775 0.91023109003377123 0.92134094294211655
88 0.91730641378404021 0.91242132224704364 0.92335828355019223
89 0.91936582064576144 0.91458647357633249 0.92530245005351608
90 0.92138084362897943 0.91669525773070948 0.92719399548021897
91 0.92335364849789214 0.91874943515438068 0.92907698765459934
92 0.92528473709040171 0.92078987910898558 0.93089368101074499
93 0.9271789384921777 0.92279845311214215 0.93270044467369073
94 0.92903624698641907 0.9247602853102258 0.93444899427520711
95 0.93085555023384292 0.92665128862310997 0.9361507539869105
96 0.93264351424922709 0.9285019078620782 0.93781640073031114
97 0.93439255005501809 0.93031784885541791 0.93941903952399797
98 0.9361068242724303 0.93211499818617016 0.9409989051201888
99 0.93778931087065232 0.93388903992537464 0.94252753013643964
100 0.93943839755832326 0.93564141988372396 0.94405003624727579
101 0.94105602303685287 0.93735246104759229 0.94555541747834815
102 0.94264038271477046 0.93903289332072848 0.94701969863322144
103 0.94419396519569132 0.94068204928685961 0.94844336082573655
104 0.94571611778979259 0.94229991123975143 0.94984764425617041
105 0.94720915422323071 0.94390109981788395 0.95121041566276598
106 0.94867375985592906 0.94547254759555166 0.95259801396197274
107 0.95011001309638377 0.9470183340979289 0.95397558135162874
108 0.95151912966328556 0.94854241362395852 0.95530312581805754
109 0.95290032976642092 0.95001895258905744 0.95661009588522461
110 0.95425350229693895 0.9514504651140715 0.95790592327478641
111 0.95558096249167745 0.95286261785407089 0.95914845729927023
112 0.95688727418976394 0.95422811874849134 0.96037563953049587
113 0.95816796955162176 0.95558065836648209 0.96157167872892935
114 0.95942032616873918 0.95690448065805334 0.96275325990971095
115 0.96065013976885227 0.95819831818692514 0.96391463156048673
116 0.96185764182055911 0.95946224950558234 0.96506124098367507
117 0.96304141437831903 0.96071577190676882 0.96615585272249205
118 0.96420492077922371 0.96194233791690287 0.96723957277550976
119 0.96534745127306754 0.96314828250213336 0.96830550936932724
120 0.96646705579571557 0.96431447425797179 0.96935861164696047
121 0.96756515424754996 0.96547201748803013 0.97039446627544046
122 0.96864377478048302 0.96659874917413613 0.97139284703789475
123 0.96970269088276861 0.96771197003689824 0.97236417241061546
124 0.97074068564021077 0.96881612462570676 0.97331450706756351
125 0.9717612541668359 0.96989816412539254 0.97424783143545735
126 0.97276437082046807 0.97095616095935999 0.97517983541775499
127 0.9737474609832506 0.97200896350398402 0.97606868117791112
128 0.97471024456301347 0.97301231379514974 0.97693533988045889
129 0.97565463845926348 0.97399904451917729 0.97777112971117885
130 0.97658193541540683 0.97497759185174393 0.97859801613343511
131 0.97749160780779609 0.97590180318438347 0.97942004153314
132 0.97838572510928568 0.97681963195446886 0.98023087270826281
133 0.97926199292563931 0.97772874033880264 0.98102568687744762
134 0.98012203159043987 0.97862268348723003 0.98181184057561954
135 0.98096609449517491 0.97949894001540039 0.98258945343245241
136 0.98179329457194087 0.98036399554813347 0.98333843134806631
137 0.98260517978206696 0.98122044176877754 0.98408479748148781
138 0.9834001217510443 0.98205377330487154 0.98480983793073762
139 0.98417999129327383 0.9828738485812103 0.98552536985158778
140 0.98494420303386165 0.98367751971693884 0.98621678542395952
141 0.9856943590992826 0.98446589087084835 0.98688744897976233
142 0.98642810666826353 0.98524119139674604 0.98755410789355647
143 0.98714822463263685 0.98600234093422301 0.98819840785086233
144 0.98785388803197205 0.98673987044883205 0.98883357506804925
145 0.98854569463024422 0.98746882603819031 0.98945878513144347
146 0.98922053503592 0.98817983744077109 0.99007311357380268
147 0.98988157938656141 0.98888667037650657 0.99067620179069105
148 0.99052773108284098 0.98958700949947465 0.99126509598448587
149 0.99116091504376069 0.99027146989084835 0.99184848737529974
150 0.99177907495624551 0.99092796115560522 0.99241862402047665
151 0.99238292089741353 0.99157843770978427 0.99297023707345977
152 0.99297330627838731 0.99221251080115336 0.99350757927859934
153 0.99355003196532354 0.99283333116320616 0.99402950725647521
154 0.99411283071107492 0.99343169556172251 0.99453636366939246
155 0.99466211092868473 0.99401564185410229 0.995030442439511
156 0.99519735844092549 0.9945950713617655 0.99552205560027929
157 0.99571984289052484 0.99516035398203795 0.99600322768630056
158 0.99622651891419067 0.99570546175184993 0.99648727119224512
159 0.99672086204716837 0.99624850486226113 0.99698959120793429
160 0.99719981557805593 0.99677369773523539 0.99745526005845719
161 0.99766351353159322 0.9972895025764551 0.99790773986958436
162 0.99811243710016373 0.99778091862349172 0.99834714485588749
163 0.99854526208651206 0.99826556905872776 0.99876665386744734
164 0.99895972903002828 0.99871965939359952 0.99917866117199639
165 0.99934944901836875 0.99915523728820033 0.99957024975658515
166 0.99970513911131054 0.99957909222766506 0.99984870731130937
167 1 0.999999999999999 1.0000000000000007


==> figures/tikz/data/spectrum_cumulative_fraction_nonce.dat <==
x mean lo hi
1 0.3731737270413194 0.32404230652606481 0.46355233277880215
2 0.62484946594776247 0.57741275399382386 0.71854713805112613
3 0.76610865235822545 0.71727151961208124 0.81735564977656416
4 0.82082958820203533 0.78114979181095157 0.85999542478309654
5 0.85783065983127627 0.82966947696141902 0.89231846009568505
6 0.88427508556612266 0.85849136682152838 0.91082282491992683
7 0.9044802840430386 0.88191542543371826 0.92783346852316262
8 0.9191919820350678 0.89885827436061505 0.93657401404938445
9 0.92988371576211204 0.91452257818517568 0.94268992210721592
10 0.93820110515053057 0.92621355399309624 0.94789576311310753
11 0.94452986510639292 0.93422452796565136 0.95255340724962523
12 0.9494331374853715 0.93949822379320969 0.95674266262259078
13 0.95328571373465021 0.94412281275612531 0.95966430086942778
14 0.95645061430346001 0.94852492175220382 0.96211429554082872
15 0.95910830920675538 0.95214390418160433 0.96386267842525908
16 0.96139650330923976 0.95530574794802192 0.96550965695384783
17 0.963393023743643 0.95810034990762727 0.96704156197022484
18 0.96519190804339261 0.9607077486896447 0.9685531683313755
19 0.96678495785855134 0.96296658397226276 0.96990711793435902
20 0.96822071230854378 0.96476812053827321 0.97111085733056146
21 0.96952738998768506 0.96637018849247247 0.97226336748304509
22 0.97074298795277936 0.96783902529678034 0.97334087871645258
23 0.97186872350264009 0.96921181176327398 0.97424716815861756
24 0.97291438289281018 0.97048449945797532 0.97508274846340526
25 0.9738922872502378 0.97160464328947127 0.97586999070445979
26 0.97481114021742088 0.97265164808840954 0.97664172704682017
27 0.97566469815324253 0.97366954461174671 0.97744349712625478
28 0.97646025667343717 0.97461503585457521 0.97817455291114908
29 0.97721509102785731 0.97551874343166134 0.97884754545714181
30 0.9779326037355166 0.9763205171281214 0.97951195800076696
31 0.9786129067972853 0.97705266310074967 0.9801323703361271
32 0.97926133147624994 0.97771372737743456 0.98073165482334446
33 0.97987556470667481 0.97833310037869925 0.98131803349710611
34 0.9804588513314737 0.97891984123782516 0.98188492539514549
35 0.98101765428173482 0.97950538433935996 0.98243471549217753
36 0.98155464267327419 0.98007762427188838 0.98293127993841301
37 0.98206934314892602 0.98061033146641408 0.9834225428396034
38 0.98256383830906702 0.98112746143656204 0.98388976564224973
39 0.98303831391132179 0.9816165487672871 0.98433589164713653
40 0.98349512771614489 0.98208451299649591 0.984766875923894
41 0.9839345796684843 0.98254953329300998 0.98519017699253431
42 0.98435913515647189 0.98300217804072376 0.98559020870406533
43 0.98476855269021712 0.98342286797583234 0.9859559786671761
44 0.98516376685744877 0.98383692682343016 0.9863056539728009
45 0.9855462195623198 0.98422826990697321 0.98665406326087857
46 0.98591488744237454 0.98461608016174584 0.98699375362388719
47 0.9862725781010141 0.98499106296117667 0.98732294731653258
48 0.98661645001450238 0.98535212961341223 0.98764395343682532
49 0.98695062752081109 0.98571207097530422 0.9879603554151849
50 0.98727460158460867 0.98605496799481074 0.98826672646261016
51 0.98758746748588278 0.98638410226749407 0.98855912647164246
52 0.98789178053357007 0.98670591913277694 0.9888422994520657
53 0.98818723419047161 0.98702086052542892 0.98912132412694609
54 0.98847527082185183 0.98732554224339686 0.98938706896041473
55 0.98875619391065894 0.9876274934452729 0.98964207261610027
56 0.98902957833919813 0.98792850680688415 0.98989677279563915
57 0.98929502042530659 0.98822007401897127 0.99013334912921891
58 0.98955359031428014 0.98850622029625579 0.99036663747554543
59 0.98980470075521643 0.98877561670084979 0.9905909480654923
60 0.99004933089480218 0.98904088753531094 0.99081200282376602
61 0.99028767152526564 0.98929885041246823 0.99102545328771674
62 0.99052015242721114 0.98955601590948017 0.99123958961057623
63 0.99074683068966929 0.9898060621826994 0.99144935252484445
64 0.99096774404367227 0.99004696884566823 0.99165315117299069
65 0.99118327268307982 0.99028257819727783 0.99185213939180383
66 0.9913939170174233 0.99051168948261514 0.99204973424126641
67 0.99159915979198221 0.99073807818792237 0.99224163153223655
68 0.99179875577087273 0.99095782667117271 0.99243065759203031
69 0.99199358296816231 0.99117498008948901 0.9926112916931964
70 0.99218438528834196 0.99138415357396026 0.99278846798077447
71 0.99237065498621801 0.99158789645219736 0.99296265131802597
72 0.99255237628376169 0.99178587213024971 0.99312896990561861
73 0.99272954876441422 0.9919808606917957 0.99329124455358164
74 0.99290264180434817 0.99217286211270173 0.99345153066005232
75 0.99307236099374729 0.99236306198726376 0.99360955929760963
76 0.99323790922217514 0.9925401132810916 0.99376383979743321
77 0.99339969968627384 0.99271534115810278 0.99391231377548661
78 0.99355759450053127 0.99289036141341336 0.99405828080765657
79 0.9937128310571981 0.99306264332581851 0.99420297099652299
80 0.99386516683275883 0.99323195242888984 0.99434252384380828
81 0.99401407975169409 0.99339943470030545 0.99448065762552229
82 0.9941601839093831 0.99356015227163363 0.99461808031484866
83 0.99430279568812652 0.99371810370529601 0.99475101138158095
84 0.99444228589437045 0.99386886679672903 0.99487951184235257
85 0.9945786393599465 0.99401571048084969 0.99500357702956055
86 0.99471210801378418 0.99416187820963231 0.99512528879091677
87 0.99484302392263757 0.99430373859799126 0.99524678269610733
88 0.99497121757150964 0.99444388551891083 0.99536317153560316
89 0.99509702755009566 0.99458314257585601 0.99547879858843225
90 0.99521996068681573 0.9947196839924608 0.99559083733144205
91 0.99534056068742061 0.9948538580891193 0.99570275732661839
92 0.99545835484354284 0.99498607222450908 0.99581091468083183
93 0.9955735221324451 0.99511409398614958 0.9959167705504689
94 0.99568655291755204 0.99524067834171914 0.99602160953152052
95 0.99579730538693345 0.99536587863085346 0.99612371897538099
96 0.99590564302344975 0.99548856365161531 0.99622302486695125
97 0.99601196518723012 0.99560952296676497 0.99632170136609965
98 0.99611656355260902 0.99572683388292682 0.99641772095589087
99 0.99621878624210114 0.99584186644685935 0.99651229611027214
100 0.99631911151889863 0.99595407762931776 0.99660506171125141
101 0.99641756060801545 0.9960647328592116 0.99669512625892009
102 0.99651410497484216 0.99617286287783169 0.99678367949949864
103 0.99660892763016162 0.99627670371239074 0.99687102707465347
104 0.99670181315599182 0.99637856768426969 0.99695624199582999
105 0.99679300079825017 0.99647932272630424 0.99704084765885004
106 0.99688254579710067 0.99657892017859417 0.99712503489349147
107 0.99697041511338103 0.99667614368438529 0.99720633440173012
108 0.99705658050509172 0.99677128072842036 0.99728683224276871
109 0.99714090708519321 0.99686550060794221 0.99736590389335211
110 0.99722375575890421 0.9969585021135402 0.99744427921821455
111 0.99730500656023868 0.99704999960504759 0.99752202253164624
112 0.99738466540649651 0.99714056065258405 0.99759873212923655
113 0.99746292196026531 0.9972294115042275 0.99767261093426818
114 0.99753962425781451 0.99731426333243633 0.99774468529549587
115 0.99761488183057212 0.99739807801934843 0.99781580385687763
116 0.99768865325624889 0.99748059698415514 0.99788488011090493
117 0.99776093584051206 0.99756215688586702 0.99795327807033751
118 0.99783178734214895 0.99764099006601781 0.99801990833746923
119 0.99790134728213387 0.99771961306560164 0.9980844387786264
120 0.99796962530089162 0.99779554501460688 0.99814863377151286
121 0.99803661803371879 0.99786879917795024 0.99821168327362608
122 0.99810240239128123 0.9979402926396177 0.9982735206249248
123 0.99816683586444921 0.99801104958475428 0.99833337871566663
124 0.99823012017898771 0.99808019841481455 0.99839219819532721
125 0.99829214647708098 0.99814840584779807 0.99844868591828528
126 0.99835311316227604 0.99821515297913099 0.99850444830482732
127 0.99841287949926893 0.99827814802886894 0.99855940299276058
128 0.99847145941922821 0.99834017648720008 0.9986131923959678
129 0.99852894125921576 0.9984015415340286 0.9986657210347033
130 0.99858527305606459 0.99846165735073256 0.99871784039510314
131 0.99864058313283266 0.99852079387726256 0.99876852756682089
132 0.99869474209491615 0.99857835066490142 0.99881773685386599
133 0.99874782656653893 0.99863564949699268 0.99886682330101262
134 0.99879980937342938 0.99869018463039816 0.99891530516802551
135 0.99885082090697364 0.99874394573712333 0.99896238808085658
136 0.99890078997070542 0.99879731373680325 0.99900788205986601
137 0.99894978635742493 0.9988504424194623 0.99905274278194844
138 0.99899775855045914 0.99890238787525987 0.99909625818366876
139 0.99904475597840869 0.99895300180415469 0.9991390650696651
140 0.99909085863644376 0.99900291038224798 0.99918146535030017
141 0.99913595420209744 0.9990519749317216 0.99922240180743271
142 0.99918015720314002 0.99910001715960428 0.99926217334489309
143 0.99922351389960251 0.99914734147756867 0.99930149004816604
144 0.99926595679965002 0.99919329574575266 0.99934053708102322
145 0.99930740975037058 0.99923844852714105 0.99937812230695366
146 0.99934802209244888 0.99928266165865409 0.99941423140054164
147 0.99938781909786556 0.99932661596137917 0.999449766093229
148 0.9994266890668575 0.99936965017567336 0.99948509461042434
149 0.99946462714477435 0.99941097360464159 0.99951942906721869
150 0.99950178982666404 0.99945192966724139 0.9995533998112176
151 0.99953810243647567 0.9994924498979042 0.99958677675803786
152 0.99957354801856202 0.99953136590037561 0.99961906789728883
153 0.99960809975596743 0.99956905562339249 0.99965092593237759
154 0.99964183641491711 0.99960601534146809 0.99968180596095613
155 0.99967481680328518 0.99964229304521834 0.99971145421410457
156 0.9997069702361675 0.99967711538720883 0.99974046919232951
157 0.9997382966699323 0.99971142799609281 0.99976875381753283
158 0.99976877234130668 0.99974439437355445 0.9997954430288738
159 0.9997983241200763 0.99977660332536744 0.999821880187998
160 0.99982703673250117 0.99980826673422496 0.99984715942258251
161 0.99985484232439903 0.99983893127920465 0.99987157474473354
162 0.99988179685776035 0.99986865181409512 0.99989552370833856
163 0.99990777630757421 0.99989770905489406 0.99991884012174392
164 0.99993279203385266 0.99992515268008608 0.99994138909755403
165 0.99995653617178148 0.99995093763240028 0.99996192115110649
166 0.99997909963608644 0.99997590709259754 0.99998153156649483
167 1 0.99999999999999922 1.0000000000000013


==> figures/tikz/data/spectrum_cumulative_fraction_prior_titles.dat <==
x mean lo hi
1 0.09987076991165178 0.084062116243831336 0.11746712534315178
2 0.18565403098507333 0.16136649899196995 0.20353117570851037
3 0.26011399523906065 0.23711691393163425 0.27967353163384534
4 0.3172024379684219 0.29824983453893583 0.33653671862272638
5 0.36470777877684873 0.34791952046481989 0.38407888642904403
6 0.40514992705236935 0.38664186114040205 0.42577485221568917
7 0.44123801598755269 0.42326815716671173 0.46095778205006338
8 0.47321166509812107 0.45586704296624803 0.49363583226648405
9 0.50155333107255684 0.48606148956543593 0.52255194522738402
10 0.52721695367189059 0.50959934649237737 0.5484695462797623
11 0.55095180821705625 0.53237837537604482 0.57193959943256023
12 0.5728845036722765 0.55486374292208618 0.59429006655176742
13 0.59304820956062521 0.57572885664128082 0.61465090179767945
14 0.61176659365549435 0.5937537407113278 0.63418387952076571
15 0.62921034858153735 0.61052235263688492 0.65165219007110298
16 0.64549233783952009 0.62686913931913779 0.66854531013163065
17 0.66070351906576985 0.64229765971446029 0.68436115026987854
18 0.67504681878475647 0.65632049602148179 0.69837098359192329
19 0.68848794559661552 0.6698379676195465 0.71152000597001819
20 0.70112300536681804 0.68217660210088793 0.72412321341503016
21 0.71304981396181677 0.69382052116676685 0.73533153732962953
22 0.72440497154812045 0.7048809269599372 0.74559261269612076
23 0.73511901438748029 0.71577286609249269 0.75555051627028569
24 0.74527797692514919 0.72630441929873901 0.76530269773316006
25 0.75490829164269013 0.73640733722705876 0.7746297053565443
26 0.76411778179199086 0.74606459728289032 0.78322106520140178
27 0.77292935140787178 0.75548787990582522 0.79161582365924976
28 0.78126671767966271 0.76379560418598347 0.79939147493534213
29 0.78918343232114774 0.77185920300915101 0.80679926941314772
30 0.79678678392850399 0.7796454087572855 0.81400032800321043
31 0.80401539513583287 0.78727072150642452 0.82091109618550639
32 0.81094729940335908 0.79483130206957109 0.82777784257625087
33 0.81758067376599253 0.80211277844355433 0.83432062068370005
34 0.82394055267028254 0.80906449247489076 0.8403063907547117
35 0.83001648158971975 0.81570526855008252 0.84575226325631891
36 0.83583027220697315 0.82197742468820356 0.85113277681507959
37 0.84140026978765792 0.82794876931238415 0.85625081701811856
38 0.84678163578538035 0.83381384178628015 0.86121168561647443
39 0.85193968156251898 0.83916267190888993 0.86589329186982433
40 0.8568879209730389 0.84413822100521474 0.87051077572106716
41 0.86165158558073929 0.84891376713442013 0.87486830987575159
42 0.86623526903830184 0.85358626631070067 0.87913492022745532
43 0.87066251256451366 0.85805485552830874 0.88320089856261941
44 0.87491612126150897 0.86240348100675357 0.88708167598215859
45 0.87902522420522233 0.86667363735737035 0.89085217047720422
46 0.88296582221755482 0.87062810669508284 0.89450530230329162
47 0.88675828807086576 0.87449073380861719 0.89796280475347134
48 0.89040545435531948 0.87827096682759798 0.90132455968782355
49 0.89392150641648827 0.88197890933783718 0.90447656718201852
50 0.89731677093011497 0.88560055086885203 0.90744086702338533
51 0.90059754785843216 0.88905872011856502 0.91037371085856156
52 0.90376917320289196 0.89239001027559772 0.91317419868524785
53 0.90682901382754155 0.89559999842577009 0.91582353734200672
54 0.909786018892768 0.89878273592749991 0.91842912677203681
55 0.9126357367147625 0.90181032097737823 0.92096291331041591
56 0.91539489842420041 0.90476148968785852 0.92347584538529193
57 0.91804609418684013 0.90763815985518792 0.92589015632782856
58 0.92061116263608955 0.91048597389054831 0.92827348654828401
59 0.92308261790749679 0.91309688693086766 0.9305993697299787
60 0.92547166645185486 0.91570018851883694 0.93291438889288569
61 0.92777909639184886 0.91826859248172099 0.93512465196334216
62 0.93000613209008054 0.92063283426725717 0.93721816802452662
63 0.9321661659838586 0.92296396420137405 0.93928080395098357
64 0.93425838660339533 0.92522250234162617 0.94123216156379752
65 0.93628066002805554 0.92747082204935294 0.94312360066397793
66 0.93822725562978571 0.92961709396612813 0.94491032708102085
67 0.94011734738011699 0.93165714633191177 0.94664894344015282
68 0.94194610331972994 0.93367835383822384 0.94834763554795409
69 0.94371124185058275 0.93557618840577472 0.95004047860253538
70 0.94541917807891185 0.93742702343488937 0.95163505199325227
71 0.94706680202481441 0.93922946195896295 0.9531490061247444
72 0.94866099308928598 0.9409964348698141 0.95462102561276041
73 0.95021256820822364 0.9427519682452884 0.95605515571281507
74 0.95171082309919952 0.94447607544396162 0.95745011442526351
75 0.95316059353822469 0.9460941243994111 0.95881335501376008
76 0.95456348295211424 0.94768192735731649 0.96003285037988229
77 0.95592136458830135 0.94921082627761677 0.96123021855852075
78 0.95723715452701796 0.95070797098130899 0.96238560901528913
79 0.95851253250438129 0.95215428328534157 0.96351875963741807
80 0.95975053599998605 0.95354143610662623 0.9645850097617068
81 0.96094712729639287 0.95490696182853574 0.96562546547185402
82 0.96210316852134181 0.95625759903318264 0.96662939602161702
83 0.96322628827196655 0.95759019198707884 0.96762119374128408
84 0.96431883736487412 0.9588630247986889 0.96858113099235377
85 0.96537991552158986 0.96012469828114844 0.96951782970533928
86 0.9664097237902024 0.96135459339891371 0.9704331968686124
87 0.9674138497643564 0.96256586683017564 0.97132084665780349
88 0.96838297083772606 0.96369871536177254 0.97217827996535155
89 0.96932112208715193 0.96480291487140368 0.97300392890306731
90 0.97023020562665907 0.96587396338132847 0.9738162038228152
91 0.97111637611142354 0.9669149921097252 0.97460038624305212
92 0.97197469430039218 0.96791498563150946 0.97534641145581658
93 0.9728091933204317 0.9688889199241969 0.97605550680115116
94 0.973618892690716 0.96983099374065496 0.97675642194251899
95 0.97440760727372966 0.97075158847908538 0.97745565604013285
96 0.97517297031310235 0.97164239757809545 0.97812305040740011
97 0.9759165726803043 0.97251174677712926 0.97877836555814601
98 0.97663829867829477 0.97333449078873635 0.97939367200994953
99 0.97733873434453034 0.97413762663495385 0.9799966556908537
100 0.97802184066368403 0.97492612796216782 0.98058825232092672
101 0.97868825795970071 0.9756963120894655 0.98116871390171312
102 0.97933669407324075 0.97644125963042516 0.98173139997079395
103 0.97996663398082096 0.97716114163796597 0.98227714466884042
104 0.98057998115138845 0.9778763090814494 0.98281705929370533
105 0.98118032999859894 0.9785754072593813 0.98334214027464695
106 0.98176549021293691 0.97924252415932955 0.9838594584027307
107 0.98233554734884831 0.97989245219473542 0.98436264638296955
108 0.98289009741064259 0.98052774801408804 0.98485153799382541
109 0.9834308838086333 0.98115643020257448 0.98532573773636389
110 0.98395878801564651 0.9817665258641266 0.98579064260064075
111 0.98447631673982816 0.9823603254225648 0.98625201189289868
112 0.98498232594296697 0.98294675769989093 0.98670219345829779
113 0.98547568767385341 0.98351547507311965 0.98714458278315098
114 0.98595704765013947 0.98406861541395574 0.98758367152373139
115 0.98642659078759065 0.98460190412515003 0.9879907956204691
116 0.98688343515141863 0.98513203656482973 0.98839271515628147
117 0.98733057176620631 0.98564557715530621 0.98878379834612407
118 0.98776724281968087 0.98615313586792175 0.98917038409603841
119 0.9881935431157578 0.98663949938224749 0.98954323900609575
120 0.98861014291935689 0.98710958789317016 0.98990437641428952
121 0.98901705226243419 0.98757081672438729 0.99027051968120372
122 0.98941563163622503 0.98801616045232843 0.99063077450986481
123 0.98980526892032938 0.98845295060635741 0.9909805770641037
124 0.99018512202544495 0.98887608608849575 0.99132652340386118
125 0.99055605150959991 0.98929578222648062 0.99165866297778671
126 0.99091912760264633 0.98970256753850572 0.99198324555285899
127 0.9912734134885155 0.99010078137167368 0.99229665687986235
128 0.99161864750356887 0.99049291541483542 0.99260880000432439
129 0.99195587110360184 0.99086427411131384 0.99290740683801837
130 0.99228621471609035 0.99122555976171078 0.99320459958688712
131 0.99260795250029066 0.99158270275800109 0.99349909062755748
132 0.99292339154660014 0.99193226140521262 0.9937869879513842
133 0.99323194146928262 0.99227725056812999 0.99406376858212164
134 0.99353316387278601 0.99261476105485091 0.9943333185094807
135 0.99382772752832904 0.99294204230814742 0.99459784538123364
136 0.99411538762117346 0.99326061528563969 0.99485547845599209
137 0.99439593942426296 0.99357688010492451 0.99510948099591312
138 0.99467030543774415 0.99388972515861818 0.99535924558216704
139 0.99493860972927295 0.99419037852725023 0.99560363848464584
140 0.99520105104752743 0.99448608704824293 0.99584162917849084
141 0.99545741502629936 0.9947708363480795 0.99607770920802519
142 0.99570749287343319 0.99504984202082758 0.9963001461336094
143 0.99595185359461991 0.99532556782114623 0.99651936192101087
144 0.99619028969111711 0.99559377684839312 0.99673496113983862
145 0.99642251052082986 0.99585376452048646 0.99694366634420917
146 0.99664922815467416 0.99610594765940175 0.99714300590114069
147 0.99686986717353621 0.99635661879591231 0.99733986541453312
148 0.99708505895619015 0.99659917052002245 0.99753283921182634
149 0.99729373207749461 0.99683358557236401 0.99771444196491288
150 0.99749719952689286 0.99706725851544253 0.99789260867091012
151 0.99769472766996758 0.99729465450778443 0.99806720643056723
152 0.99788655645620394 0.99751832886120151 0.9982363351025153
153 0.99807231922467732 0.99773340300222402 0.99840164792871977
154 0.99825260252366843 0.99793641400476807 0.99856047943543669
155 0.99842700989834798 0.99813507466626217 0.99870982158033683
156 0.99859577879666162 0.99833022073637157 0.99885786551735223
157 0.99875904601187826 0.99852241137623421 0.99900458488153887
158 0.99891689867684097 0.99870787413136941 0.99914252764317935
159 0.99906884969608978 0.99888645453837532 0.99927382164878475
160 0.99921486204719057 0.9990560134190084 0.99940072135399327
161 0.99935421207749597 0.99920791387763175 0.99951636471799643
162 0.99948716970269502 0.99935305626978677 0.9996251381530854
163 0.99961292391399947 0.99949522654892731 0.99972511847665801
164 0.99973045254541271 0.99963438530470206 0.99982297145199639
165 0.9998364651883499 0.99976515057165627 0.99990837561863788
166 0.99992909482182457 0.99988603339003956 0.99999062403412775
167 1 0.999999999999999 1.0000000000000009


==> figures/tikz/data/spectrum_variance_fraction_baseline.dat <==
x mean lo hi
1 0.062605902411775147 0.062605902411775147 0.062605902411775147
2 0.042762543006381472 0.042762543006381472 0.042762543006381472
3 0.041184758160783534 0.041184758160783534 0.041184758160783534
4 0.036791807028013664 0.036791807028013664 0.036791807028013664
5 0.031355192276311575 0.031355192276311575 0.031355192276311575
6 0.028349436881543129 0.028349436881543129 0.028349436881543129
7 0.026797577710544553 0.026797577710544553 0.026797577710544553
8 0.025257147966599301 0.025257147966599301 0.025257147966599301
9 0.023894369693609217 0.023894369693609217 0.023894369693609217
10 0.02362359424118711 0.02362359424118711 0.02362359424118711
11 0.021066214041439296 0.021066214041439296 0.021066214041439296
12 0.019179322855761689 0.019179322855761689 0.019179322855761689
13 0.017358368794645966 0.017358368794645966 0.017358368794645966
14 0.016941047036603474 0.016941047036603474 0.016941047036603474
15 0.016117242103642529 0.016117242103642529 0.016117242103642529
16 0.015668081787899267 0.015668081787899267 0.015668081787899267
17 0.014938087040711647 0.014938087040711647 0.014938087040711647
18 0.014120470468480497 0.014120470468480497 0.014120470468480497
19 0.013634146575824665 0.013634146575824665 0.013634146575824665
20 0.013360575279490109 0.013360575279490109 0.013360575279490109
21 0.012409600296800476 0.012409600296800476 0.012409600296800476
22 0.01230774485930668 0.01230774485930668 0.01230774485930668
23 0.011499776858419655 0.011499776858419655 0.011499776858419655
24 0.011306747553354894 0.011306747553354894 0.011306747553354894
25 0.010906246575593678 0.010906246575593678 0.010906246575593678
26 0.010481297564061378 0.010481297564061378 0.010481297564061378
27 0.010200368739158409 0.010200368739158409 0.010200368739158409
28 0.010038913101705087 0.010038913101705087 0.010038913101705087
29 0.0093565987807636593 0.0093565987807636593 0.0093565987807636593
30 0.0092610824036545684 0.0092610824036545684 0.0092610824036545684
31 0.0089540288016745229 0.0089540288016745229 0.0089540288016745229
32 0.0087655512373916965 0.0087655512373916965 0.0087655512373916965
33 0.0083266383418899685 0.0083266383418899685 0.0083266383418899685
34 0.0082681561486473709 0.0082681561486473709 0.0082681561486473709
35 0.0080384657607032953 0.0080384657607032953 0.0080384657607032953
36 0.0075028958941755469 0.0075028958941755469 0.0075028958941755469
37 0.0074085658491673022 0.0074085658491673022 0.0074085658491673022
38 0.0073063324834088464 0.0073063324834088464 0.0073063324834088464
39 0.0071602731389204177 0.0071602731389204177 0.0071602731389204177
40 0.0068870261909556793 0.0068870261909556793 0.0068870261909556793
41 0.0065466244397941534 0.0065466244397941534 0.0065466244397941534
42 0.006442781674914134 0.006442781674914134 0.006442781674914134
43 0.0063615432890454333 0.0063615432890454333 0.0063615432890454333
44 0.0062844823333171483 0.0062844823333171483 0.0062844823333171483
45 0.0059880403709847117 0.0059880403709847117 0.0059880403709847117
46 0.0059157205521508539 0.0059157205521508539 0.0059157205521508539
47 0.0057235793774930667 0.0057235793774930667 0.0057235793774930667
48 0.0055079482793980094 0.0055079482793980094 0.0055079482793980094
49 0.0054107288660537314 0.0054107288660537314 0.0054107288660537314
50 0.0052346482274700833 0.0052346482274700833 0.0052346482274700833
51 0.0052197992912063652 0.0052197992912063652 0.0052197992912063652
52 0.0050981515164869292 0.0050981515164869292 0.0050981515164869292
53 0.0050532301639928988 0.0050532301639928988 0.0050532301639928988
54 0.0048726722174113439 0.0048726722174113439 0.0048726722174113439
55 0.004724194499276981 0.004724194499276981 0.004724194499276981
56 0.0046480869655044169 0.0046480869655044169 0.0046480869655044169
57 0.0046157485951972268 0.0046157485951972268 0.0046157485951972268
58 0.0044480215938936278 0.0044480215938936278 0.0044480215938936278
59 0.0043523425555797492 0.0043523425555797492 0.0043523425555797492
60 0.0042751041001865024 0.0042751041001865024 0.0042751041001865024
61 0.0041035073816319901 0.0041035073816319901 0.0041035073816319901
62 0.0040856539818375139 0.0040856539818375139 0.0040856539818375139
63 0.0040385318487295386 0.0040385318487295386 0.0040385318487295386
64 0.0039609069737930585 0.0039609069737930585 0.0039609069737930585
65 0.0037823392495022613 0.0037823392495022613 0.0037823392495022613
66 0.0037433671883101371 0.0037433671883101371 0.0037433671883101371
67 0.0036729290026800451 0.0036729290026800451 0.0036729290026800451
68 0.0036287651427523346 0.0036287651427523346 0.0036287651427523346
69 0.0035435486466713849 0.0035435486466713849 0.0035435486466713849
70 0.0034741011937549997 0.0034741011937549997 0.0034741011937549997
71 0.0034618292879973673 0.0034618292879973673 0.0034618292879973673
72 0.0034015928063029222 0.0034015928063029222 0.0034015928063029222
73 0.0033468992163708466 0.0033468992163708466 0.0033468992163708466
74 0.0032274291349479196 0.0032274291349479196 0.0032274291349479196
75 0.0032138976707755131 0.0032138976707755131 0.0032138976707755131
76 0.0031718387024857139 0.0031718387024857139 0.0031718387024857139
77 0.0030970350859096398 0.0030970350859096398 0.0030970350859096398
78 0.00306322782105721 0.00306322782105721 0.00306322782105721
79 0.0030041233216615885 0.0030041233216615885 0.0030041233216615885
80 0.0029260724137014707 0.0029260724137014707 0.0029260724137014707
81 0.0029075429565086431 0.0029075429565086431 0.0029075429565086431
82 0.0028907609804365063 0.0028907609804365063 0.0028907609804365063
83 0.0028633747370678544 0.0028633747370678544 0.0028633747370678544
84 0.0028029339302929075 0.0028029339302929075 0.0028029339302929075
85 0.0027432657220995559 0.0027432657220995559 0.0027432657220995559
86 0.0026747387160089746 0.0026747387160089746 0.0026747387160089746
87 0.0026291513963634756 0.0026291513963634756 0.0026291513963634756
88 0.0025927986380391908 0.0025927986380391908 0.0025927986380391908
89 0.0025086834665383885 0.0025086834665383885 0.0025086834665383885
90 0.0024946511523643937 0.0024946511523643937 0.0024946511523643937
91 0.0024433225666558814 0.0024433225666558814 0.0024433225666558814
92 0.0023826336634010215 0.0023826336634010215 0.0023826336634010215
93 0.002344392651815358 0.002344392651815358 0.002344392651815358
94 0.0023224896298585681 0.0023224896298585681 0.0023224896298585681
95 0.0023002966857173634 0.0023002966857173634 0.0023002966857173634
96 0.0022493468403162169 0.0022493468403162169 0.0022493468403162169
97 0.0021963053940027935 0.0021963053940027935 0.0021963053940027935
98 0.0021821313346857022 0.0021821313346857022 0.0021821313346857022
99 0.0021291743325578898 0.0021291743325578898 0.0021291743325578898
100 0.0021187561876322681 0.0021187561876322681 0.0021187561876322681
101 0.0020474319937559982 0.0020474319937559982 0.0020474319937559982
102 0.0020203585882474879 0.0020203585882474879 0.0020203585882474879
103 0.0019462968068331547 0.0019462968068331547 0.0019462968068331547
104 0.0019422975858327273 0.0019422975858327273 0.0019422975858327273
105 0.0019220642823194411 0.0019220642823194411 0.0019220642823194411
106 0.0018962130434190716 0.0018962130434190716 0.0018962130434190716
107 0.0018573775528902686 0.0018573775528902686 0.0018573775528902686
108 0.0018492443705446298 0.0018492443705446298 0.0018492443705446298
109 0.0017880704652233172 0.0017880704652233172 0.0017880704652233172
110 0.0017522103325747235 0.0017522103325747235 0.0017522103325747235
111 0.0017391479311298869 0.0017391479311298869 0.0017391479311298869
112 0.0017083587244728388 0.0017083587244728388 0.0017083587244728388
113 0.0016994141150920899 0.0016994141150920899 0.0016994141150920899
114 0.0016605156063421091 0.0016605156063421091 0.0016605156063421091
115 0.0016276828165987139 0.0016276828165987139 0.0016276828165987139
116 0.0016036049440525323 0.0016036049440525323 0.0016036049440525323
117 0.0015833420886961676 0.0015833420886961676 0.0015833420886961676
118 0.001576550618167076 0.001576550618167076 0.001576550618167076
119 0.0015240449872655456 0.0015240449872655456 0.0015240449872655456
120 0.0015024003936157382 0.0015024003936157382 0.0015024003936157382
121 0.0014649542537999286 0.0014649542537999286 0.0014649542537999286
122 0.001460576777039736 0.001460576777039736 0.001460576777039736
123 0.0014205061486440847 0.0014205061486440847 0.0014205061486440847
124 0.0013925085473247974 0.0013925085473247974 0.0013925085473247974
125 0.0013790556374281729 0.0013790556374281729 0.0013790556374281729
126 0.0013624776015351908 0.0013624776015351908 0.0013624776015351908
127 0.0013377888475197002 0.0013377888475197002 0.0013377888475197002
128 0.0013298581590179654 0.0013298581590179654 0.0013298581590179654
129 0.0013096129053756416 0.0013096129053756416 0.0013096129053756416
130 0.0012798686733167682 0.0012798686733167682 0.0012798686733167682
131 0.0012738400066477471 0.0012738400066477471 0.0012738400066477471
132 0.0012420816331087463 0.0012420816331087463 0.0012420816331087463
133 0.0012266178381089273 0.0012266178381089273 0.0012266178381089273
134 0.0011846365975101043 0.0011846365975101043 0.0011846365975101043
135 0.0011559103603618721 0.0011559103603618721 0.0011559103603618721
136 0.0011363509810666268 0.0011363509810666268 0.0011363509810666268
137 0.0011220924166828062 0.0011220924166828062 0.0011220924166828062
138 0.001106434817257901 0.001106434817257901 0.001106434817257901
139 0.001081258979386931 0.001081258979386931 0.001081258979386931
140 0.0010808548086900559 0.0010808548086900559 0.0010808548086900559
141 0.0010455686846353313 0.0010455686846353313 0.0010455686846353313
142 0.0010349926840015466 0.0010349926840015466 0.0010349926840015466
143 0.0010040813920240972 0.0010040813920240972 0.0010040813920240972
144 0.00098820325442019389 0.00098820325442019389 0.00098820325442019389
145 0.0009787652419429129 0.0009787652419429129 0.0009787652419429129
146 0.00095008163892707615 0.00095008163892707615 0.00095008163892707615
147 0.00093127882545947845 0.00093127882545947845 0.00093127882545947845
148 0.00090845217299046692 0.00090845217299046692 0.00090845217299046692
149 0.00089120826864506181 0.00089120826864506181 0.00089120826864506181
150 0.00087632265643015266 0.00087632265643015266 0.00087632265643015266
151 0.00085511896315725413 0.00085511896315725413 0.00085511896315725413
152 0.00083980974724048993 0.00083980974724048993 0.00083980974724048993
153 0.00081142650497295816 0.00081142650497295816 0.00081142650497295816
154 0.00078492847423658886 0.00078492847423658886 0.00078492847423658886
155 0.00076656318541171403 0.00076656318541171403 0.00076656318541171403
156 0.00075216776475298347 0.00075216776475298347 0.00075216776475298347
157 0.00074266997459894468 0.00074266997459894468 0.00074266997459894468
158 0.00072475565005249252 0.00072475565005249252 0.00072475565005249252
159 0.00071566647875669054 0.00071566647875669054 0.00071566647875669054
160 0.00070018463896449272 0.00070018463896449272 0.00070018463896449272
161 0.00066306426292353179 0.00066306426292353179 0.00066306426292353179
162 0.00064254690539147829 0.00064254690539147829 0.00064254690539147829
163 0.00062922224494226843 0.00062922224494226843 0.00062922224494226843
164 0.00060662985530245584 0.00060662985530245584 0.00060662985530245584
165 0.00058744510434474131 0.00058744510434474131 0.00058744510434474131
166 0.00057337360077704754 0.00057337360077704754 0.00057337360077704754
167 0.00056156668420550161 0.00056156668420550161 0.00056156668420550161


==> figures/tikz/data/spectrum_variance_fraction_hierarchical.dat <==
x mean lo hi
1 0.058251387771013637 0.050048021712802919 0.066369755369916003
2 0.050144697049616181 0.045720536030129925 0.055740200444254304
3 0.044933208276748557 0.040566631795987414 0.048324139275255029
4 0.039100773827847587 0.034698140992914135 0.043570037393152343
5 0.035122052385739039 0.031919684093604177 0.039785019030918252
6 0.032273252544741747 0.028104438502201182 0.037321465575761804
7 0.029629410703175884 0.026811202274572631 0.03337936669801881
8 0.027253795153399988 0.024651418214655871 0.029750355658435184
9 0.024975255862787128 0.02294087277600719 0.027071369494649857
10 0.023129976619270055 0.021413322090417984 0.025076304743751106
11 0.021771893029507817 0.020401751887808888 0.024301310464628401
12 0.020500173758809241 0.019226821351391529 0.022573912474480581
13 0.019393598819613958 0.018126478756764135 0.020745994005665326
14 0.018381319001046129 0.01732723474121426 0.019818061937595541
15 0.017421956798519822 0.016357710570920916 0.01899391834875816
16 0.016682123404772056 0.015575788846731381 0.017738221634967716
17 0.015899514872328234 0.014809221049923209 0.017196904325425193
18 0.015172884717598353 0.014372141760149053 0.016285930157222277
19 0.014592064298767787 0.013655118830811021 0.015569692736665888
20 0.013951937126244112 0.013129405849987128 0.015182691663962774
21 0.0133622594845765 0.012346237439387052 0.014171446098773358
22 0.012775606706477712 0.011823111404507623 0.013423290811913026
23 0.012273758375119665 0.01159971500202021 0.012950814806314924
24 0.011865866160681342 0.011109413242581424 0.012724737478476956
25 0.011468290539709077 0.010877980935084668 0.012232776075025544
26 0.011036167256050174 0.010464195537520603 0.011546154160337259
27 0.010659711113376711 0.010264514776876515 0.011065617041554451
28 0.010268331852566632 0.0098619525146583266 0.010789387856036243
29 0.0099119495417082943 0.0093047662434937901 0.010389627763919959
30 0.0095727570336402307 0.0090579696522605224 0.010023357685139653
31 0.0092647069367013009 0.0088236400039897207 0.0097830919731606743
32 0.0089458652512960247 0.0084988223168587784 0.0095245600585786971
33 0.0086642739500872364 0.0080634687484653338 0.0091033169735014463
34 0.0083525535601959629 0.007600058996490338 0.0089099159541181343
35 0.0080826662308409562 0.0074555976961072227 0.00855085938973826
36 0.0078286221892563887 0.0071135529962048066 0.0084823086036602165
37 0.0075858251987507242 0.0070815224707501791 0.0078941491386442224
38 0.0073646782833896298 0.0069454401298746152 0.0077659509069487476
39 0.0071496075099664958 0.006598368267163637 0.0076555030701915541
40 0.0069253986323763216 0.0064851127668404847 0.0072547217983789528
41 0.0067195442170852986 0.0061808261425344664 0.0070282387382078031
42 0.0065339005293502924 0.0061554868489809315 0.0068545979064138351
43 0.0063579126465813625 0.005990541953279453 0.0067612365740753466
44 0.0061695934056332198 0.0058486694656807803 0.0066144637352910625
45 0.0059771549650129221 0.0056208477531090179 0.0063104557318131365
46 0.0057984144379921963 0.0053584698847451723 0.0060710050731343588
47 0.0056329009811582871 0.0052574535681818033 0.0059124932943809515
48 0.0055076992684158941 0.0051904874327949324 0.0058180959207925816
49 0.0053464983190379791 0.005093351152430552 0.0057327942352474659
50 0.005205112526514317 0.0049473710928325263 0.0055306914970984708
51 0.0050529708544091801 0.0048209517044992545 0.0053495714679424131
52 0.0049268037126489186 0.004604511900965281 0.0051731963265386422
53 0.0048027962129359005 0.0044941167632890321 0.0050556724610256324
54 0.0046776509871684314 0.0044051121420046729 0.0049275205430314249
55 0.0045678720903015091 0.0043498884259228435 0.0047935899515128295
56 0.0044602909817671307 0.0042611293265117324 0.0046664491228128125
57 0.0043317335419333523 0.0040225219674068502 0.004587365930589624
58 0.0042295520554269097 0.0039964625790528327 0.0044505514513256093
59 0.0041140396557451317 0.0039209977740085177 0.0043301523755667768
60 0.0040062639055426855 0.0038368250506455284 0.0043135555162877861
61 0.0039073002463526569 0.0037396073886640457 0.0041744115555015981
62 0.0038091143803614196 0.0036175152631611027 0.0040331610895934763
63 0.0037181440105271651 0.0035370590886647777 0.0039848202383467373
64 0.0036180297220987879 0.0034946193329585167 0.0038355901795964834
65 0.0035391042323138083 0.0033915669282247691 0.0037531020109540757
66 0.0034440566981746613 0.0032594369721014363 0.0036405696209737626
67 0.0033699030082479232 0.0032161176176802773 0.0036096393105408287
68 0.0032943261455642883 0.0031348833942397699 0.0035470518720501724
69 0.0032081228861544995 0.003062738583831312 0.0034199426475200801
70 0.0031352594842725657 0.0030028347281805408 0.0033528755632834229
71 0.0030591742604025329 0.0028962337407852741 0.0032777174656192501
72 0.0029927196269396122 0.0028695766240489362 0.0032149634639425401
73 0.0029202869357744842 0.0027418841018824283 0.0030841619486096207
74 0.0028603816566553485 0.0026940982800762354 0.0030665505704189247
75 0.0028008857665213788 0.0026139175377100747 0.0030031761767856887
76 0.0027419233046773891 0.0025672617278049412 0.0028998985430654122
77 0.0026708803765024144 0.0024835652509533467 0.0028454200501939844
78 0.0026135619301403028 0.0024538363080272175 0.0027628788408531535
79 0.0025570823530616997 0.0023863115884139616 0.0027036614105322076
80 0.0025091523959012746 0.0023669249868110208 0.0026646729789413367
81 0.0024476977498811272 0.002296420749220692 0.0026403435464895869
82 0.0023939261553299722 0.0022263257608386481 0.0025552904454454566
83 0.0023434854390921786 0.0022110709829426824 0.0025155611009437021
84 0.0022953617776425169 0.0021688748470852005 0.0024661530689025117
85 0.0022472344474111618 0.0021260968318508057 0.0024063136180888099
86 0.0022001160824588854 0.0020842012218220012 0.002313785579503817
87 0.0021484209302220056 0.0020008304152724513 0.0022866617687579559
88 0.0021018846583824007 0.001981424053275766 0.0022350679652745698
89 0.0020594068617212661 0.0019402078995327476 0.002165151329288806
90 0.0020150229832180191 0.0018668947416064772 0.0021340409255856943
91 0.0019728048689127186 0.0018350002290624446 0.0020774191019274323
92 0.0019310885925096324 0.0017970904449976504 0.0020409143092643463
93 0.0018942014017760678 0.0017913276873181359 0.0020085740031566194
94 0.0018573084942412584 0.0017485496015163312 0.001973425153942636
95 0.0018193032474238268 0.0017017597117033655 0.0019390331086090761
96 0.0017879640153842455 0.0016656467434006288 0.0019079212062735403
97 0.0017490358057909241 0.0016026387936867903 0.0018680170495311615
98 0.0017142742174123212 0.0015798655961908026 0.0018304518042508396
99 0.0016824865982218709 0.0015286250162507987 0.0017805260009542258
100 0.0016490866876709756 0.0015225061108361218 0.0017649400636674786
101 0.0016176254785296332 0.0015053812310724013 0.0017216964738665907
102 0.0015843596779176678 0.001464281154873306 0.0017033100652116345
103 0.0015535824809207871 0.0014236621925151555 0.0016499321118819655
104 0.0015221525941013446 0.0014042834304339043 0.0016259840601203894
105 0.001493036433438126 0.001362771406595581 0.001601188578132473
106 0.0014646056326981735 0.0013398025101428828 0.0015840233305012769
107 0.0014362532404547407 0.0013212070905626982 0.0015457865023772602
108 0.0014091165669018629 0.0013104710569885028 0.0015240795260296593
109 0.0013812001031353379 0.0012843688824020682 0.0014830844382104191
110 0.0013531725305179667 0.0012459500760922898 0.0014315125250140503
111 0.0013274601947385961 0.0012252239932986806 0.0014121527399993563
112 0.001306311698086557 0.0012138251146167731 0.0013745484676679241
113 0.0012806953618576704 0.0011960391984335212 0.0013525396179907584
114 0.0012523566171174366 0.0011672799809046698 0.001323822291571202
115 0.0012298136001130556 0.0011511786156984389 0.001293837528871844
116 0.0012075020517069066 0.0011259693440307859 0.0012812705210011597
117 0.0011837725577598908 0.0010946117388169619 0.0012535224011865206
118 0.0011635064009047778 0.0010833284106531013 0.0012331427966199152
119 0.0011425304938437115 0.0010659365938175266 0.0012110744338561959
120 0.0011196045226480572 0.0010491761490247539 0.0011924825087155
121 0.0010980984518344412 0.0010287206091857801 0.0011616614111666535
122 0.001078620532932995 0.00099838076245424719 0.0011418840912778389
123 0.001058916102285701 0.0009713253727206704 0.0011140585909182093
124 0.0010379947574421335 0.0009503346569480996 0.0011041545888084707
125 0.0010205685266250755 0.00093332436789384421 0.0010822670579066439
126 0.0010031166536321832 0.00093121608750612876 0.0010781904386579519
127 0.00098309016278262293 0.00088884576015615762 0.0010595274769488563
128 0.00096278357976278383 0.00086665870254773827 0.0010448750590706585
129 0.00094439389625000083 0.00083578983072001034 0.0010174742926840087
130 0.0009272969561433111 0.00082688642225627149 0.00099766315919494887
131 0.00090967239238927248 0.00082202539970490068 0.00097868981469095406
132 0.00089411730148958497 0.00081083117512286839 0.00095880683694806986
133 0.00087626781635366524 0.00079481416918481278 0.0009477121707606017
134 0.00086003866480065705 0.00078615369817192321 0.00092552375824257749
135 0.00084406290473495983 0.0007776128568328241 0.00091167392276862355
136 0.00082720007676598706 0.00074897791561391418 0.00088642651085197265
137 0.00081188521012594663 0.00074149862872022816 0.00087766858792853578
138 0.00079494196897749077 0.0007250404492498599 0.00085267353118831965
139 0.00077986954222952732 0.00070555064107232955 0.00083520832452765815
140 0.00076421174058769901 0.00068604435383108002 0.00082704221612048072
141 0.00075015606542100073 0.00067066355580278601 0.00080887554429777983
142 0.00073374756898096378 0.0006666589137941097 0.00078414533700250585
143 0.0007201179643733102 0.00064429995730585414 0.00077841483969937173
144 0.00070566339933525739 0.00063471472363457629 0.0007719473649549167
145 0.00069180659827201851 0.00062521006339417008 0.00074533143547899966
146 0.00067484040567584937 0.00061254268836843202 0.00073013131701822511
147 0.00066104435064146276 0.00058614905320515784 0.00072395953245406102
148 0.00064615169627949681 0.00057045213092191105 0.0007003391229681036
149 0.00063318396091973403 0.00056835223022406469 0.00068446039137367166
150 0.00061815991248490585 0.00056313881316079372 0.00067085873504602554
151 0.00060384594116797568 0.00055161305298308619 0.0006504765541790916
152 0.00059038538097375137 0.00053734220513959857 0.00063504659027569855
153 0.00057672568693619385 0.00052192797787581422 0.0006208203620527592
154 0.00056279874575144236 0.00050685641291720225 0.00060319005047916434
155 0.00054928021760989134 0.00049407877011852571 0.00058994961159207905
156 0.00053524751224064691 0.0004871221298998805 0.00057942950766323438
157 0.00052248444959940364 0.00046751014002446726 0.00056528262027247473
158 0.0005066760236658841 0.00046130644371032031 0.00054987074822700601
159 0.00049434313297754711 0.00045543753278678832 0.00054304311041124937
160 0.00047895353088767356 0.00043876899169153615 0.00052519287297422888
161 0.00046369795353731557 0.00041020935417163194 0.00051580484121971338
162 0.00044892356857045005 0.00039691199153193122 0.00050263338586469268
163 0.0004328249863483036 0.00038963132313582196 0.00048465043523604939
164 0.00041446694351624256 0.0003711811318834351 0.00045409033487177271
165 0.00038971998834051323 0.00033531595882505612 0.00043832151291906072
166 0.00035569009294174141 0.00024923257092704739 0.00042385493946472106
167 0.0002948608886894813 0.00015129268869097841 0.0004209077723347711


==> figures/tikz/data/spectrum_variance_fraction_nonce.dat <==
x mean lo hi
1 0.3731737270413194 0.32404230652606481 0.46355233277880215
2 0.25167573890644301 0.2174607882168505 0.28559579491773485
3 0.14125918641046303 0.095959787948309505 0.16878928937763907
4 0.054720935843809757 0.037178726627809917 0.069397442867552214
5 0.037001071629241093 0.023474291747976373 0.058879899264880221
6 0.02644442573484633 0.01850436482424176 0.036528601736264654
7 0.0202051984769159 0.012661420898834472 0.027289721228749782
8 0.0147116979920293 0.0087405455262218792 0.023779521511792179
9 0.010691733727044232 0.0061159080578314364 0.015664303824560671
10 0.008317389388418488 0.0052058410058916146 0.012208273822369765
11 0.006328759955862363 0.0042634297274567945 0.0089205755534093028
12 0.00490327237897861 0.0030228254618719099 0.0076589081062160671
13 0.0038525762492787187 0.0025709032770039075 0.0060371439040032455
14 0.0031649005688098187 0.0020849252068423987 0.0044021089960785374
15 0.0026576949032951973 0.0017483828844303165 0.0036925489300394972
16 0.0022881941024844076 0.0016469785285888007 0.0033171995695782776
17 0.0019965204344031917 0.0015319050163769641 0.0027946019596053698
18 0.0017988842997496526 0.0014419838733649851 0.0026073987820174368
19 0.0015930498151588391 0.0012819601946908918 0.0022588352826180837
20 0.0014357544499924587 0.0011768402381057495 0.0019504964308019181
21 0.0013066776791413363 0.001118907224629312 0.0018333583561011453
22 0.0012155979650942195 0.00096906499153353882 0.001480623163812261
23 0.0011257355498607007 0.00090628944216497001 0.0013833058930549525
24 0.0010456593901701627 0.000835580304787678 0.0012726876947013372
25 0.00097790435742753151 0.00078724224105457556 0.0011335458298304703
26 0.00091885296718313626 0.00075639006905056302 0.0011002274788356687
27 0.0008535579358216577 0.00071861876668331175 0.0010428305755334436
28 0.00079555852019458329 0.00066189894069899609 0.00097691896209458283
29 0.00075483435442012651 0.00065067884555223394 0.00090370757708614722
30 0.0007175127076593736 0.00061234714424541245 0.00087728531051429733
31 0.00068030306176854974 0.00058673734481474408 0.00079538512238175568
32 0.00064842467896478715 0.00055749357323429147 0.00073961580614462273
33 0.00061423323042478705 0.00051694794571148267 0.00070230531558689144
34 0.00058328662479887651 0.00049886447914175612 0.00067670682049296947
35 0.00055880295026117385 0.00048519619408206804 0.00062362069239108064
36 0.00053698839153934778 0.00046757784485120803 0.00061563063063756998
37 0.00051470047565194241 0.0004380804044874478 0.0005736338177295587
38 0.00049449516014089877 0.00042279322621074271 0.00055923449670982543
39 0.00047447560225475282 0.00040752329666087368 0.00052993297422851144
40 0.00045681380482306478 0.00040666104180470987 0.0005106535734417262
41 0.00043945195233949138 0.00038432644813461963 0.00048951745504466522
42 0.00042455548798752573 0.00037954458923386851 0.00046976190434158568
43 0.00040941753374533116 0.00036017296361433722 0.00045820224989999312
44 0.00039521416723150242 0.00034967530562474364 0.00043316931806655477
45 0.00038245270487118305 0.00034840928807768854 0.00042026794727216554
46 0.00036866788005457672 0.00033306808467232769 0.00040050841697154507
47 0.0003576906586395946 0.00032308485015353482 0.00039497611617324898
48 0.0003438719134883461 0.00031982552242001321 0.00038059820739062594
49 0.00033417750630878982 0.00030483213491673452 0.00036329404921050628
50 0.00032397406379746453 0.00029639381007219671 0.0003551400389042231
51 0.00031286590127421987 0.00028948701575516866 0.00034637501528134921
52 0.00030431304768716825 0.00028120442184564307 0.00033284714587794882
53 0.00029545365690151674 0.00026915456562762901 0.00031789450474070674
54 0.00028803663138033135 0.00026510361765485184 0.0003080133091033532
55 0.00028092308880702606 0.00025500365568551306 0.00030391340586589683
56 0.00027338442853925725 0.00025108746819461452 0.00030101336161124999
57 0.00026544208610836963 0.00023657633357979107 0.00029156721208713411
58 0.00025856988897370812 0.00023328834632647101 0.00028614627728448474
59 0.00025111044093605907 0.00022431058994683644 0.00027297513335206865
60 0.00024463013958585667 0.00022105475827371025 0.00026621608834657474
61 0.00023834063046352375 0.00021345046395074846 0.00025890597065054722
62 0.00023248090194537586 0.00021155991481907357 0.00025716549701193422
63 0.00022667826245827971 0.00020819376819385791 0.00025004627321925394
64 0.00022091335400296547 0.0002024466400994019 0.00024128890341992859
65 0.00021552863940750084 0.00019689680454712218 0.00023560935160964015
66 0.00021064433434345831 0.00019315701262551596 0.00023039148220773867
67 0.00020524277455885514 0.00018785419416063694 0.00022638870530719226
68 0.00019959597889057871 0.00018410560529689846 0.00021974848325039854
69 0.00019482719728955891 0.00017802055431093063 0.00021715341831633178
70 0.00019080232017977102 0.00017433169854752425 0.00020917348447124955
71 0.0001862696978760049 0.00017059590417652673 0.00020474490779843536
72 0.00018172129754354249 0.000166318587592693 0.00019965257911490027
73 0.00017717248065261836 0.00016227464796300363 0.00019498856154593678
74 0.00017309303993395239 0.00016006370878888338 0.00019200142090604509
75 0.00016971918939919981 0.00015627130380342787 0.0001901998745620403
76 0.00016554822842774927 0.00015108941657427025 0.00018264982644361095
77 0.00016179046409877732 0.00014688420953454004 0.00017580032716111194
78 0.0001578948142573458 0.00014314384977725142 0.00017502025531061709
79 0.00015523655666693456 0.00014173059636176559 0.0001722819124051377
80 0.00015233577556071596 0.00013939582113473424 0.0001693091030713164
81 0.00014891291893518645 0.00013347588193353692 0.00016748227141565676
82 0.00014610415768891643 0.00013257811873731835 0.0001607175713281964
83 0.00014261177874355988 0.00013124464550076127 0.00015795143366236958
84 0.00013949020624395793 0.00012648331339965956 0.00015076309143298664
85 0.0001363534655759989 0.00012406518720802648 0.00014735920037902168
86 0.00013346865383767137 0.00012171176135618486 0.00014616772878257075
87 0.00013091590885336583 0.00012132173523875124 0.00014292980264111855
88 0.00012819364887215533 0.00011638883949586972 0.00014014692091960374
89 0.00012580997858598143 0.0001156270528290283 0.00013925705694512776
90 0.00012293313672005212 0.00011203874300975592 0.00013654141660484899
91 0.00012060000060482973 0.00010989582338545605 0.00013417409665848374
92 0.00011779415612223105 0.00010815735421348561 0.00013221413538975447
93 0.0001151672889023558 0.00010504282211029823 0.00012802176164047898
94 0.00011303078510692044 0.00010390736749463552 0.0001265843555695981
95 0.00011075246938126365 0.00010192311906169638 0.00012520028913436739
96 0.00010833763651642013 9.9305891570280723e-05 0.0001226850207618959
97 0.00010632216378034511 9.8509725263955814e-05 0.00012095931514962994
98 0.00010459836537902314 9.6019589791212278e-05 0.00011731091616182945
99 0.00010222268949197896 9.4575154381289485e-05 0.00011503256393250741
100 0.00010032527679757314 9.2765600979280308e-05 0.00011221118245842554
101 9.844908911669996e-05 9.0064547668700548e-05 0.00011065522989384774
102 9.6544366826902203e-05 8.8553240578594458e-05 0.0001081300186200634
103 9.4822655319422704e-05 8.7347575154816002e-05 0.0001038408345590877
104 9.2885525830173514e-05 8.5214921176569175e-05 0.00010186397187898556
105 9.1187642258269564e-05 8.4265417960076238e-05 0.00010075504203458932
106 8.9544998850445506e-05 8.3675425526034291e-05 9.9597452289894721e-05
107 8.7869316280456735e-05 8.1299508238656031e-05 9.7223505791093186e-05
108 8.6165391710660774e-05 8.0207550914281587e-05 9.5137044035023058e-05
109 8.4326580101527638e-05 7.7440161554383156e-05 9.4219879521848201e-05
110 8.2848673710966359e-05 7.6793085170096515e-05 9.3001505597991045e-05
111 8.1250801334451563e-05 7.539332323130926e-05 9.149749150742136e-05
112 7.9658846257900603e-05 7.3676737536268621e-05 9.0561047536462386e-05
113 7.825655376869433e-05 7.32029105654248e-05 8.885085164347203e-05
114 7.6702297549274159e-05 7.056538275944099e-05 8.4851828208780546e-05
115 7.525757275753823e-05 6.9089669740236986e-05 8.3814686912058261e-05
116 7.3771425676742209e-05 6.8192434965755797e-05 8.2518964806697993e-05
117 7.2282584263314457e-05 6.6079507967437457e-05 8.1559901711917248e-05
118 7.0851501636902945e-05 6.5528267925880334e-05 7.8833180150747627e-05
119 6.9559939984823827e-05 6.4486901074720609e-05 7.8622999583827379e-05
120 6.8278018757686416e-05 6.2931863524923819e-05 7.5931949005199377e-05
121 6.6992732827174416e-05 6.1738918736425734e-05 7.3254163343405371e-05
122 6.5784357562389262e-05 6.1441456210133347e-05 7.1493461667458929e-05
123 6.4433473168147565e-05 5.9858090741803111e-05 7.075694513657027e-05
124 6.3284314538503234e-05 5.8764909912978794e-05 6.9148830060286194e-05
125 6.2026298093191087e-05 5.6487722958094177e-05 6.8207432983495499e-05
126 6.0966685195105521e-05 5.5762386542060701e-05 6.679617994678187e-05
127 5.9766336992915076e-05 5.4954687933213734e-05 6.5108414846447071e-05
128 5.8579919959192019e-05 5.3481993420390456e-05 6.3718233954129102e-05
129 5.7481839987694053e-05 5.2477910697517268e-05 6.2398306780010257e-05
130 5.6331796848724734e-05 5.1472120980239584e-05 6.1278192635311435e-05
131 5.5310076768077386e-05 5.0687171717745361e-05 5.9882287805536416e-05
132 5.4158962083493681e-05 4.9209287045134443e-05 5.909538519729791e-05
133 5.3084471622717458e-05 4.7858393348125869e-05 5.7298832091259264e-05
134 5.1982806890492774e-05 4.722250148808156e-05 5.6163127194783593e-05
135 5.1011533544281012e-05 4.6821890418793017e-05 5.5227511721757306e-05
136 4.9969063731808685e-05 4.5493979009414952e-05 5.4822940338249247e-05
137 4.8996386719473518e-05 4.4792135877375738e-05 5.3128682659010026e-05
138 4.7972193034185988e-05 4.3515401720334785e-05 5.2295050996987943e-05
139 4.6997427949589703e-05 4.280688599632862e-05 5.1588840999545484e-05
140 4.6102658035103349e-05 4.2166680826047329e-05 5.0755027730330969e-05
141 4.5095565653600797e-05 4.0936457132593412e-05 4.951625677032285e-05
142 4.4203001042633614e-05 3.9771537460342537e-05 4.8089372807250118e-05
143 4.335669646249508e-05 3.931670327295301e-05 4.7324317964382915e-05
144 4.2442900047557125e-05 3.8526800319588416e-05 4.618144975877998e-05
145 4.1452950720408672e-05 3.758522593045532e-05 4.5152781388446254e-05
146 4.0612342078479363e-05 3.6109093588014985e-05 4.421313151299798e-05
147 3.9797005416586069e-05 3.5534692687397684e-05 4.3954302725054713e-05
148 3.8869968992054229e-05 3.5328517195340731e-05 4.3034214294187106e-05
149 3.7938077916749436e-05 3.4334456794399886e-05 4.1323428968185284e-05
150 3.7162681889627826e-05 3.3733576751204369e-05 4.095606259980308e-05
151 3.6312609811744721e-05 3.3121789688278673e-05 4.0520230662822256e-05
152 3.5445582086314245e-05 3.2291139250994192e-05 3.8916002471419911e-05
153 3.4551737405481798e-05 3.137962809713619e-05 3.7689723016895586e-05
154 3.3736658949592086e-05 3.0337022033285631e-05 3.6959718075565524e-05
155 3.2980388368000702e-05 2.9648253148428226e-05 3.6319203491532966e-05
156 3.2153432882408184e-05 2.9014978224952529e-05 3.5491660475135402e-05
157 3.1326433764732606e-05 2.8220210588659193e-05 3.4551192899316354e-05
158 3.0475671374448208e-05 2.6689211340973579e-05 3.3221195546075466e-05
159 2.9551778769500732e-05 2.6337538645287592e-05 3.2390374257406214e-05
160 2.871261242486887e-05 2.5123250324470889e-05 3.1663408857528622e-05
161 2.7805591897983828e-05 2.4415322151005636e-05 3.0664544979716868e-05
162 2.6954533361326015e-05 2.3948963605045025e-05 3.0087686553388046e-05
163 2.5979449813820302e-05 2.3316413405382482e-05 2.9057240798939351e-05
164 2.5015726278434071e-05 2.2548975810111844e-05 2.7659893135082941e-05
165 2.3744137928844105e-05 2.0532053552502818e-05 2.6095321511807757e-05
166 2.2563464304945488e-05 1.9610415388316311e-05 2.5493653872966448e-05
167 2.0900363913588561e-05 1.846843350479056e-05 2.4092907401692395e-05


==> figures/tikz/data/spectrum_variance_fraction_prior_titles.dat <==
x mean lo hi
1 0.09987076991165178 0.084062116243831336 0.11746712534315178
2 0.085783261073421532 0.077203455873146767 0.094636862668534744
3 0.074459964253987321 0.063308931434988142 0.086157002741080263
4 0.057088442729361262 0.050538631616543109 0.064143459757090543
5 0.04750534080842686 0.041342340537082169 0.055566772836330401
6 0.040442148275520617 0.033215494302966851 0.044387222541569314
7 0.036088088935183331 0.02997717321350327 0.041144752491298398
8 0.031973649110568415 0.028754119546416438 0.035467105486406837
9 0.028341665974435742 0.025642945105755412 0.030722135612329803
10 0.025663622599333795 0.022619656093913244 0.028103763046694107
11 0.023734854545165614 0.021117196643377613 0.025722316477238296
12 0.021932695455220315 0.019698038200718148 0.023912151637353638
13 0.020163705888348635 0.018223584177347648 0.021392787553397297
14 0.018718384094869155 0.017180935871170398 0.021027380174441713
15 0.01744375492604305 0.015988056608035164 0.018660757037896311
16 0.016281989257982601 0.015122392471415738 0.017911453398558
17 0.015211181226249886 0.014137090934582951 0.016305252156628501
18 0.01434329971898668 0.01346963696360119 0.015458663544084357
19 0.013441126811858946 0.012134264861536086 0.01436739358938224
20 0.012635059770202456 0.011607851072861091 0.013799323725590696
21 0.011926808594998705 0.010941251150499603 0.012855554276129055
22 0.011355157586303805 0.010261075366491264 0.012749830029111448
23 0.010714042839359814 0.0097086113436113536 0.011861710714718468
24 0.010158962537668917 0.0093090928408463731 0.010904032940217096
25 0.0096303147175409581 0.0087744223763746403 0.010472711660995235
26 0.0092094901493007027 0.0082310701646546008 0.0098907094267756471
27 0.0088115696158809469 0.008046613505840362 0.0095507866335483756
28 0.0083373662717908838 0.0077756512760923779 0.0091566642421237465
29 0.0079167146414851151 0.0070549165921749667 0.0084264245881544263
30 0.0076033516073562221 0.006688865763714795 0.0083316016581672127
31 0.007228611207328945 0.0064042484960647661 0.0079547773085871919
32 0.0069319042675261289 0.0062431360665918196 0.0075605805631465996
33 0.0066333743626335664 0.0059323716505798024 0.0072918766047075593
34 0.0063598789042899062 0.0057962675568170117 0.0069517140313364468
35 0.0060759289194372732 0.0054458725016072107 0.0066407760751917072
36 0.0058137906172532998 0.0053602057177049639 0.006391342406021132
37 0.0055699975806848337 0.0050836476157119555 0.0059916049966880942
38 0.0053813659977223847 0.0049608685983558391 0.0059299777064967781
39 0.0051580457771385835 0.0046816062533498832 0.0056864778048749598
40 0.004948239410519948 0.0045346623104653852 0.0055548945257854858
41 0.0047636646077003474 0.0043554776982125667 0.0052747835154558524
42 0.0045836834575626014 0.0041701624326374196 0.0050500452994493659
43 0.004427243526211844 0.0040332384331191965 0.0048467295001617854
44 0.004253608696995358 0.003880777419539151 0.004704380725710282
45 0.004109102943713281 0.0037310016604330306 0.0044932311933145027
46 0.0039405980123325725 0.0035139361622191279 0.0043260196384765264
47 0.0037924658533108765 0.0033748561261502798 0.0041510756712015281
48 0.0036471662844537798 0.0033157870349951463 0.0040618152471034409
49 0.0035160520611686435 0.0031495660028837422 0.0039511452810877855
50 0.0033952645136267954 0.0029642998413668244 0.0037330766992283307
51 0.0032807769283170972 0.0029328438351762581 0.0036395986297373759
52 0.0031716253444598981 0.0028004878266862749 0.0035875743955616477
53 0.0030598406246495321 0.0026493386567588212 0.0033816713053753779
54 0.0029570050652265485 0.0026055894300300465 0.0033079279629751215
55 0.0028497178219943986 0.0025267448688539363 0.0032045073797087511
56 0.0027591617094379507 0.0024628870586862095 0.0030898837766481606
57 0.0026511957626397082 0.002385889854566768 0.0030067072652219897
58 0.0025650684492493992 0.0021853004767737132 0.0029353918057275314
59 0.0024714552714073827 0.0021533100473733369 0.0028635330300588392
60 0.0023890485443579441 0.002055375610210105 0.0026888522227345875
61 0.002307429939994071 0.0020463726050984408 0.002589780296823148
62 0.0022270356982316405 0.001941442791187736 0.0025077661581812288
63 0.002160033893778029 0.0018606020908996071 0.0024744514696736324
64 0.0020922206195368568 0.0018127016617110121 0.0023337581838424209
65 0.0020222734246601887 0.0017532464543972867 0.0022483197077267539
66 0.0019465956017302108 0.0016568079076050854 0.0021818319876682913
67 0.0018900917503311605 0.0015989161781420349 0.00207749578702371
68 0.0018287559396129487 0.0015582839314221325 0.0020260563825758365
69 0.0017651385308528516 0.0015231851416041657 0.0019244305016090121
70 0.0017079362283290043 0.0014797956022812651 0.0018716309552928221
71 0.0016476239459026004 0.0014353204492043305 0.0018024385240736265
72 0.0015941910644715191 0.0013950155048025226 0.0017669729108511709
73 0.0015515751189377003 0.001382668366701688 0.0017555333754742759
74 0.0014982548909759353 0.0013254296526459147 0.0017241071986731681
75 0.0014497704390251675 0.0013129557457985394 0.0016180489554494825
76 0.0014028894138895577 0.0012194953661222277 0.001587802957905368
77 0.0013578816361871429 0.0011536422910255772 0.0015373951796331981
78 0.0013157899387165912 0.0011407173063501073 0.0015225041576418961
79 0.0012753779773633836 0.0011331506221288832 0.001446312304032538
80 0.001238003495604687 0.0010662501242887418 0.0013900560428897523
81 0.0011965912964067885 0.0010404557101471945 0.0013655257219095261
82 0.0011560412249490061 0.0010039305497629529 0.00135063720464685
83 0.0011231197506246138 0.00099179771966702236 0.0013325929538961587
84 0.0010925490929076629 0.00095993725106965336 0.0012728328116100437
85 0.0010610781567156637 0.00093669871298555322 0.0012616734824595387
86 0.0010298082686126574 0.0009112685644349414 0.001229895117765271
87 0.0010041259741539483 0.0008868498450924306 0.0012112734312619176
88 0.0009691210733696479 0.00085743330754810482 0.001132848531596879
89 0.00093815124942596406 0.00082564893771573959 0.0011041995096311703
90 0.00090908353950702335 0.00081227491974791117 0.0010710485099248125
91 0.00088617048476451101 0.00078418242023695463 0.0010410287283967544
92 0.00085831818896860634 0.00074602521276445784 0.00099999352178427054
93 0.00083449902003955513 0.00070909534533457699 0.00097393429268742907
94 0.00080969937028421853 0.00070091514136784493 0.00094207381645802096
95 0.00078871458301369574 0.00069923409761381609 0.00092059473843045508
96 0.00076536303937276787 0.0006673943672672152 0.00089080909901011966
97 0.00074360236720192934 0.00065531515074589489 0.0008693491990337585
98 0.00072172599799044267 0.00061530645180354134 0.00082274401160711938
99 0.0007004356662355239 0.00060298368090420853 0.000803135846217518
100 0.00068310631915373529 0.00059159663007304615 0.00078850132721402914
101 0.0006664172960167571 0.00058046158078644725 0.00077018412729765
102 0.00064843611353993598 0.00056268606908081405 0.00074494754095970784
103 0.00062993990758017609 0.00054574469804643437 0.00071988200754075744
104 0.00061334717056761297 0.00053991462486491259 0.00071516744348342105
105 0.00060034884721037857 0.00052508098094166387 0.00069909817793185577
106 0.00058516021433814851 0.00051731812808378144 0.00066711689994825821
107 0.000570057135911314 0.00050318798023884755 0.0006499280354058443
108 0.000554550061794302 0.00048889161085591075 0.00063529581935267677
109 0.00054078639799079865 0.00047419974253844411 0.00062868218848641038
110 0.00052790420701302602 0.00046490486427684706 0.00061009566155209919
111 0.00051752872418164007 0.00046136929225793036 0.00059379955843814739
112 0.00050600920313884621 0.0004501815653990961 0.00058643227732609255
113 0.00049336173088650648 0.00044208967715128345 0.00056871737322867447
114 0.00048135997628606279 0.00042798111960951426 0.00055314034083607966
115 0.00046954313745120374 0.00040712409673766261 0.00053328871119433816
116 0.00045684436382798741 0.00040191953581236278 0.00053013243967973413
117 0.00044713661478760185 0.00039108318984262824 0.00051354059047649186
118 0.00043667105347452317 0.00038658574991431695 0.00050755871261550715
119 0.00042630029607694769 0.0003728549100572946 0.00048636351432568395
120 0.00041659980359910607 0.00036092742469530137 0.0004740002458196199
121 0.00040690934307738161 0.00035565720156603453 0.00046323518641993281
122 0.00039857937379077528 0.00035092841335507524 0.00044534372794112362
123 0.00038963728410444214 0.00034608622589559477 0.00043679015402901697
124 0.00037985310511550526 0.00033278143799272546 0.00042313548213838997
125 0.00037092948415492474 0.00032532709413361294 0.00041969613798481758
126 0.0003630760930464824 0.00031803972098036585 0.00040678531202506605
127 0.00035428588586911231 0.00031341132700334393 0.00039821383316798043
128 0.00034523401505336809 0.00029815539865749372 0.00039213404316174071
129 0.00033722360003286432 0.00029086371790110384 0.00037200870543629137
130 0.00033034361248856836 0.00028250850964809938 0.00036412789431044596
131 0.00032173778420037407 0.00027771947521613722 0.00035714299629028049
132 0.00031543904630950499 0.00027360701215733377 0.00034955864721157652
133 0.0003085499226824531 0.00027133250893390126 0.00034498916291737753
134 0.00030122240350331851 0.00026790789940623569 0.00033751048672095771
135 0.00029456365554320058 0.00025553064593014039 0.00032728125329655199
136 0.0002876600928442958 0.00025221390007162107 0.00031857297749226761
137 0.00028055180308950454 0.00024546776880980518 0.00031626481928477839
138 0.00027436601348120921 0.00024053318627498461 0.00031284505369365241
139 0.00026830429152885241 0.00023931855628764624 0.00030065336863203186
140 0.0002624413182544306 0.00023497758844718528 0.00029570852099272861
141 0.00025636397877187926 0.00022693637689767481 0.00028699401173703094
142 0.0002500778471338678 0.00021787832883395555 0.00027900567274805944
143 0.00024436072118671977 0.00021350753716466235 0.00027572580031863455
144 0.00023843609649727083 0.0002085604224630674 0.00026820902724691273
145 0.00023222082971262187 0.00020315269076321202 0.00025998767209331833
146 0.00022671763384442986 0.0001993395569314793 0.00025303560711790145
147 0.00022063901886201588 0.00019685951339240118 0.00025084921685548678
148 0.00021519178265383827 0.00019297379729319491 0.000242551724110163
149 0.00020867312130445675 0.00018160275308652736 0.00023554252736559324
150 0.00020346744939830428 0.00017816670599727185 0.00023367294307846863
151 0.00019752814307464231 0.0001745977596571036 0.00022739599234188176
152 0.00019182878623640989 0.00016912867194803055 0.00022367435341707424
153 0.00018576276847339978 0.00016531282620445466 0.00021507414102249367
154 0.00018028329899107652 0.00015883150671696828 0.0002042248259859745
155 0.0001744073746795836 0.00014934214490015942 0.00019931220930652545
156 0.00016876889831357828 0.00014804393701534253 0.00019618317540707664
157 0.00016326721521673076 0.00014055549608335061 0.00019377354834180672
158 0.00015785266496263928 0.00013794276164042673 0.00019114435334297985
159 0.00015195101924886579 0.00013129400560540051 0.00017858040700587775
160 0.00014601235110084108 0.00012623587317403317 0.00017042144121941284
161 0.00013935003030535035 0.0001156433640031592 0.00016632545576587181
162 0.00013295762519899726 0.00010784972629844295 0.00015886681932682963
163 0.00012575421130446335 9.9980323572571096e-05 0.00015716990876631258
164 0.0001175286314132632 8.9185232133612267e-05 0.00015047658518690168
165 0.00010601264293712517 7.2106912530588952e-05 0.00014106514766576027
166 9.2629633474717761e-05 5.9875538316664145e-05 0.0001248983821733914
167 7.090517817537933e-05 9.3759658727627968e-06 0.00011396660996046607

